Neural Networks for Safety-Critical Applications - Challenges, Experiments and Perspectives

We propose a methodology for designing dependable Artificial Neural Networks (ANN) by extending the concepts of understandability, correctness, and validity that are crucial ingredients in existing certification standards. We apply the concept in a concrete case study in designing a high-way ANN-based motion predictor to guarantee safety properties such as impossibility for the ego vehicle to suggest moving to the right lane if there exists another vehicle on its right.

==> highway_predictor_models/mixtures1_units_10/m1u10.json <==
{
    "layers": [
        {
            "is_output": false, 
            "scales": [
                3.86445783, 
                0.27519809, 
                2.47547287, 
                0.22062201, 
                0.58567522, 
                0.5492819, 
                0.18368763, 
                23.64959631, 
                0.26440303, 
                53.10844181, 
                0.33824466, 
                72.85983909, 
                0.14374396, 
                16.38100737, 
                14.42111849, 
                3.89658325, 
                1.29945228, 
                9.73766153, 
                2.57003866, 
                0.40110055, 
                0.49161957, 
                0.20012729, 
                26.69338045, 
                20.11191527, 
                3.99408833, 
                1.2969194, 
                9.73819938, 
                2.57776237, 
                0.48942367, 
                0.64301909, 
                0.30547844, 
                28.40949428, 
                29.62148705, 
                5.44554087, 
                4.72740279, 
                7.65942666, 
                2.69013068, 
                0.6758875, 
                0.95442814, 
                0.49066619, 
                49.44534891, 
                47.14392649, 
                4.54471435, 
                2.60880662, 
                5.54941365, 
                3.58363285, 
                1.03220144, 
                1.52328983, 
                0.32153746, 
                40.38539165, 
                30.80857369, 
                5.48465808, 
                4.66498826, 
                7.35964298, 
                3.95970035, 
                0.71877873, 
                1.03644381, 
                0.37620539, 
                33.10989485, 
                38.68908235, 
                3.76153735, 
                3.65785782, 
                7.93835132, 
                2.93118891, 
                0.80059403, 
                1.155114, 
                0.49302747, 
                49.46096897, 
                50.95131858, 
                3.7019779, 
                2.55327089, 
                5.55728951, 
                3.68881887, 
                1.03457141, 
                1.52863821, 
                0.3694034, 
                46.01703096, 
                38.31307191, 
                3.7777001, 
                3.67286442, 
                7.94133348, 
                4.1077901, 
                0.81319838, 
                1.17841569
            ], 
            "n_nodes": 84, 
            "is_input": true, 
            "names": [
                "ego_velocity", 
                "ego_width", 
                "ego_length", 
                "ego_type", 
                "ego_lane_d", 
                "ego_last_acc", 
                "ego_last_vlat", 
                "lane_ego_lane_length", 
                "lane_left_lane_exists", 
                "lane_left_lane_length", 
                "lane_right_lane_exists", 
                "lane_right_lane_length", 
                "veh_1_exists", 
                "veh_1_s", 
                "veh_1_d", 
                "veh_1_ds", 
                "veh_1_dsrel", 
                "veh_1_time_to_ego", 
                "veh_1_length", 
                "veh_1_width", 
                "veh_1_type", 
                "veh_2_exists", 
                "veh_2_s", 
                "veh_2_d", 
                "veh_2_ds", 
                "veh_2_dsrel", 
                "veh_2_time_to_ego", 
                "veh_2_length", 
                "veh_2_width", 
                "veh_2_type", 
                "veh_3_exists", 
                "veh_3_s", 
                "veh_3_d", 
                "veh_3_ds", 
                "veh_3_dsrel", 
                "veh_3_time_to_ego", 
                "veh_3_length", 
                "veh_3_width", 
                "veh_3_type", 
                "veh_4_exists", 
                "veh_4_s", 
                "veh_4_d", 
                "veh_4_ds", 
                "veh_4_dsrel", 
                "veh_4_time_to_ego", 
                "veh_4_length", 
                "veh_4_width", 
                "veh_4_type", 
                "veh_5_exists", 
                "veh_5_s", 
                "veh_5_d", 
                "veh_5_ds", 
                "veh_5_dsrel", 
                "veh_5_time_to_ego", 
                "veh_5_length", 
                "veh_5_width", 
                "veh_5_type", 
                "veh_6_exists", 
                "veh_6_s", 
                "veh_6_d", 
                "veh_6_ds", 
                "veh_6_dsrel", 
                "veh_6_time_to_ego", 
                "veh_6_length", 
                "veh_6_width", 
                "veh_6_type", 
                "veh_7_exists", 
                "veh_7_s", 
                "veh_7_d", 
                "veh_7_ds", 
                "veh_7_dsrel", 
                "veh_7_time_to_ego", 
                "veh_7_length", 
                "veh_7_width", 
                "veh_7_type", 
                "veh_8_exists", 
                "veh_8_s", 
                "veh_8_d", 
                "veh_8_ds", 
                "veh_8_dsrel", 
                "veh_8_time_to_ego", 
                "veh_8_length", 
                "veh_8_width", 
                "veh_8_type"
            ], 
            "upper_bounds": [
                28.190523147583008, 
                2.5908000469207764, 
                23.225759506225586, 
                3.0, 
                3.393718719482422, 
                3.0, 
                3.0, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                100.0, 
                100.0, 
                29.047439575195312, 
                25.270143508911133, 
                10.0, 
                23.225759506225586, 
                2.5908000469207764, 
                3.0, 
                1.0, 
                100.0, 
                100.0, 
                29.047439575195312, 
                17.72788429260254, 
                10.0, 
                23.225759506225586, 
                2.5908000469207764, 
                3.0, 
                1.0, 
                100.0, 
                100.0, 
                29.047439575195312, 
                23.693693161010742, 
                10.0, 
                23.225759506225586, 
                2.5908000469207764, 
                3.0, 
                1.0, 
                100.0, 
                100.0, 
                29.047439575195312, 
                24.21011734008789, 
                10.0, 
                23.225759506225586, 
                2.5908000469207764, 
                3.0, 
                1.0, 
                100.0, 
                100.0, 
                29.047439575195312, 
                24.364917755126953, 
                10.0, 
                23.225759506225586, 
                2.5908000469207764, 
                3.0, 
                1.0, 
                100.0, 
                100.0, 
                20.3137264251709, 
                15.42535400390625, 
                10.0, 
                23.225759506225586, 
                2.5908000469207764, 
                3.0, 
                1.0, 
                100.0, 
                100.0, 
                19.09876823425293, 
                14.808506965637207, 
                10.0, 
                23.225759506225586, 
                2.5908000469207764, 
                3.0, 
                1.0, 
                100.0, 
                100.0, 
                19.963510513305664, 
                16.579158782958984, 
                10.0, 
                23.225759506225586, 
                2.5908000469207764, 
                3.0
            ], 
            "lower_bounds": [
                0.0, 
                0.9448800086975098, 
                1.6459200382232666, 
                1.0, 
                -4.756117820739746, 
                -3.0, 
                -2.434610366821289, 
                3.461836814880371, 
                0.0, 
                0.0, 
                0.0, 
                0.0, 
                0.0, 
                0.001172534772194922, 
                -4.756117820739746, 
                0.0, 
                -17.72788429260254, 
                -10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                -99.99530029296875, 
                -4.756117820739746, 
                0.0, 
                -16.569602966308594, 
                -10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                -14.403841018676758, 
                0.05105213075876236, 
                0.0, 
                -14.824113845825195, 
                -10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                -23.197824478149414, 
                1.0438026189804077, 
                0.0, 
                -14.808506965637207, 
                -10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                -99.999755859375, 
                1.274492621421814, 
                0.0, 
                -14.80850601196289, 
                -10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                -16.771772384643555, 
                -8.45556354522705, 
                0.0, 
                -23.22783660888672, 
                -10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                -23.122379302978516, 
                -8.2754545211792, 
                0.0, 
                -23.00853157043457, 
                -10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                -99.9991226196289, 
                -8.456117630004883, 
                0.0, 
                -23.37055015563965, 
                -10.0, 
                0.0, 
                0.0, 
                -1.0
            ], 
            "types": [
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "INT", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "BOOL", 
                "FLOAT", 
                "BOOL", 
                "FLOAT", 
                "BOOL", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "INT", 
                "BOOL", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "INT", 
                "BOOL", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "INT", 
                "BOOL", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "INT", 
                "BOOL", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "INT", 
                "BOOL", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "INT", 
                "BOOL", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "INT", 
                "BOOL", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "INT"
            ], 
            "layer_name": "input_layer"
        }, 
        {
            "b": [
                -0.12329377979040146, 
                0.17795616388320923, 
                0.1911899745464325, 
                -0.004795786924660206, 
                -0.14073063433170319, 
                0.17963330447673798, 
                0.18280068039894104, 
                0.16793975234031677, 
                -0.0035975368227809668, 
                0.2035130113363266
            ], 
            "is_output": false, 
            "activation_function": "RELU", 
            "n_nodes": 10, 
            "W": [
                [
                    0.072364941239357, 
                    0.04541030153632164, 
                    0.12548476457595825, 
                    -0.019405853003263474, 
                    -0.06382763385772705, 
                    -0.021240582689642906, 
                    0.3484177887439728, 
                    -0.030557837337255478, 
                    0.10398244112730026, 
                    0.09494767338037491, 
                    0.0512847825884819, 
                    0.009399207308888435, 
                    -0.0875246524810791, 
                    -0.11992032825946808, 
                    -0.11355490982532501, 
                    -0.0861654132604599, 
                    -0.30258265137672424, 
                    -0.011403809301555157, 
                    0.06780590116977692, 
                    0.027333823963999748, 
                    0.02658255770802498, 
                    -0.044973161071538925, 
                    0.02885495498776436, 
                    -0.1026378720998764, 
                    0.08535747975111008, 
                    -0.09711925685405731, 
                    -0.033278051763772964, 
                    0.062309108674526215, 
                    0.05600013583898544, 
                    0.030616477131843567, 
                    0.04268918186426163, 
                    -0.0006871112855151296, 
                    -0.17764635384082794, 
                    0.16431084275245667, 
                    -0.1418021321296692, 
                    -0.07216211408376694, 
                    0.04619235917925835, 
                    0.0600212961435318, 
                    0.12224975228309631, 
                    -0.029215971007943153, 
                    0.07762541621923447, 
                    0.043919336050748825, 
                    -0.011448659002780914, 
                    -0.039532653987407684, 
                    -0.013029487803578377, 
                    -0.040355611592531204, 
                    -0.03546442836523056, 
                    0.022750305011868477, 
                    -0.011013887822628021, 
                    -0.16251392662525177, 
                    -0.0706000030040741, 
                    0.07372409850358963, 
                    -0.14591629803180695, 
                    -0.029871242120862007, 
                    0.025047654286026955, 
                    0.019523926079273224, 
                    0.011789408512413502, 
                    0.03251377493143082, 
                    0.0025860420428216457, 
                    -0.12468595802783966, 
                    0.05685777589678764, 
                    -0.1339423507452011, 
                    -0.04498724266886711, 
                    0.023912357166409492, 
                    0.03173355013132095, 
                    0.13430045545101166, 
                    -0.03805016726255417, 
                    -0.012322735041379929, 
                    0.015243823640048504, 
                    -0.04456455633044243, 
                    -0.08071491867303848, 
                    0.006027445197105408, 
                    -0.07703597843647003, 
                    -0.009181163273751736, 
                    0.008907836861908436, 
                    0.02534681372344494, 
                    -0.11001085489988327, 
                    -0.0561412014067173, 
                    -0.008383529260754585, 
                    -0.023838253691792488, 
                    -0.035855043679475784, 
                    -0.04494333639740944, 
                    0.06976145505905151, 
                    0.08070559054613113
                ], 
                [
                    0.017550483345985413, 
                    0.02669997327029705, 
                    0.007666132878512144, 
                    0.07076487690210342, 
                    0.054846033453941345, 
                    0.11479093879461288, 
                    -0.10125790536403656, 
                    0.10861863195896149, 
                    0.07430937141180038, 
                    0.04320170357823372, 
                    0.06785289198160172, 
                    0.02926761656999588, 
                    0.1067400574684143, 
                    0.022186994552612305, 
                    0.059157393872737885, 
                    -0.053364548832178116, 
                    -0.05274982750415802, 
                    -0.07894071936607361, 
                    0.02049904502928257, 
                    0.08681011199951172, 
                    0.09177752584218979, 
                    0.11475583165884018, 
                    -0.10292503982782364, 
                    0.0916370153427124, 
                    -0.049378491938114166, 
                    -0.10852942615747452, 
                    -0.06842155754566193, 
                    0.027337519451975822, 
                    0.06304951757192612, 
                    -0.005447958596050739, 
                    0.11476577818393707, 
                    -0.04474959522485733, 
                    0.01782594621181488, 
                    0.008765420876443386, 
                    0.06450911611318588, 
                    -0.09332840144634247, 
                    0.04980775713920593, 
                    0.07696051150560379, 
                    0.0497218519449234, 
                    0.01674667000770569, 
                    -0.04322041943669319, 
                    0.02303530089557171, 
                    -0.027876941487193108, 
                    -0.03933394327759743, 
                    0.03189847245812416, 
                    -0.07121046632528305, 
                    0.023512285202741623, 
                    -0.09034755080938339, 
                    0.12597587704658508, 
                    0.027545472607016563, 
                    -0.05660068988800049, 
                    0.0005573734524659812, 
                    -0.0008253404521383345, 
                    -0.0358583889901638, 
                    0.04067761078476906, 
                    0.042741063982248306, 
                    0.07145822793245316, 
                    0.11273680627346039, 
                    -0.09045033156871796, 
                    -0.008294221013784409, 
                    0.03859207034111023, 
                    -0.09114372730255127, 
                    -0.08718668669462204, 
                    0.08152714371681213, 
                    0.11268207430839539, 
                    0.04020256549119949, 
                    0.015967968851327896, 
                    -0.017109114676713943, 
                    -0.015153643675148487, 
                    -0.03282962366938591, 
                    -0.11691322922706604, 
                    -0.009238096885383129, 
                    -0.03360377624630928, 
                    0.0002302553184563294, 
                    -0.1387663036584854, 
                    0.09841825813055038, 
                    -0.018852027133107185, 
                    -0.003237867960706353, 
                    0.12463200092315674, 
                    -0.10931958258152008, 
                    -0.036333221942186356, 
                    0.031081421300768852, 
                    0.0534835010766983, 
                    -0.0030668890103697777
                ], 
                [
                    -0.0031173923052847385, 
                    0.030452772974967957, 
                    -0.019220557063817978, 
                    0.08677509427070618, 
                    0.09145684540271759, 
                    0.08308960497379303, 
                    -0.01355062797665596, 
                    0.12278459966182709, 
                    0.07920867204666138, 
                    0.05631121248006821, 
                    0.06738626211881638, 
                    0.05150403827428818, 
                    0.17066699266433716, 
                    0.0778542086482048, 
                    0.07428838312625885, 
                    -0.024559639394283295, 
                    -0.049953214824199677, 
                    -0.08196903765201569, 
                    0.04064668342471123, 
                    0.09212354570627213, 
                    0.05678252503275871, 
                    0.13856428861618042, 
                    -0.1075311228632927, 
                    0.0711611807346344, 
                    0.02224263735115528, 
                    -0.0748724490404129, 
                    -0.0547185018658638, 
                    0.07120331376791, 
                    0.03906404599547386, 
                    0.04809197038412094, 
                    0.0924999788403511, 
                    -0.0804421529173851, 
                    -0.017942804843187332, 
                    -0.012022575363516808, 
                    0.06078285351395607, 
                    -0.08276666700839996, 
                    0.05470771715044975, 
                    0.11560389399528503, 
                    0.027809184044599533, 
                    0.05038528889417648, 
                    -0.05588781461119652, 
                    -0.026631060987710953, 
                    -0.04595798999071121, 
                    -0.06198636442422867, 
                    -0.00787693727761507, 
                    -0.05296640843153, 
                    0.012256049551069736, 
                    -0.07896041125059128, 
                    0.14775961637496948, 
                    0.04574744030833244, 
                    -0.007555494084954262, 
                    -0.02560105174779892, 
                    0.001507733017206192, 
                    -0.09022032469511032, 
                    0.054920509457588196, 
                    0.08618572354316711, 
                    0.06609731912612915, 
                    0.06797030568122864, 
                    -0.0683622658252716, 
                    -0.0420706570148468, 
                    0.04509846493601799, 
                    -0.09673499315977097, 
                    -0.030360352247953415, 
                    0.04625820741057396, 
                    0.10814301669597626, 
                    -0.01209915429353714, 
                    0.03166740760207176, 
                    -0.02240586280822754, 
                    -0.031162340193986893, 
                    -0.02465886063873768, 
                    -0.05554191768169403, 
                    0.043808285146951675, 
                    -0.05226088687777519, 
                    -0.01328612957149744, 
                    -0.10872926563024521, 
                    0.0917806401848793, 
                    -0.004124770872294903, 
                    -0.013431264087557793, 
                    0.12855425477027893, 
                    -0.14271724224090576, 
                    -0.10210469365119934, 
                    -0.0003622100630309433, 
                    0.02848443202674389, 
                    -0.032087959349155426
                ], 
                [
                    -0.0009084599441848695, 
                    -0.031890273094177246, 
                    -0.0007502891821786761, 
                    -0.006976398639380932, 
                    0.006535423919558525, 
                    0.01718452386558056, 
                    0.0054309736005961895, 
                    -0.015987342223525047, 
                    -0.010872804559767246, 
                    -0.023279236629605293, 
                    0.0076815057545900345, 
                    -0.00941181555390358, 
                    -0.00726122735068202, 
                    -0.021926971152424812, 
                    0.015576179139316082, 
                    0.010951023548841476, 
                    -0.004538283683359623, 
                    0.009732503443956375, 
                    -0.009840913116931915, 
                    0.001507289009168744, 
                    -0.0047989413142204285, 
                    0.006702990271151066, 
                    -0.014013486914336681, 
                    0.0038456199690699577, 
                    0.013167964294552803, 
                    0.018961317837238312, 
                    0.023291876539587975, 
                    -0.006161965895444155, 
                    0.01902085915207863, 
                    0.0048591806553304195, 
                    0.00883636437356472, 
                    0.006129590794444084, 
                    -0.016513153910636902, 
                    0.020009342581033707, 
                    -0.015717482194304466, 
                    -0.005047978367656469, 
                    0.026241939514875412, 
                    0.0006485997000709176, 
                    0.005211325362324715, 
                    -0.03279367461800575, 
                    0.029997069388628006, 
                    -0.00282052019611001, 
                    0.018531953915953636, 
                    0.009031063877046108, 
                    0.015569356270134449, 
                    0.032008372247219086, 
                    0.030769813805818558, 
                    -0.018508808687329292, 
                    -0.0380944199860096, 
                    -0.02566489391028881, 
                    0.017360424622893333, 
                    0.0004667816683650017, 
                    0.010789893567562103, 
                    0.020672770217061043, 
                    -0.003862709039822221, 
                    0.013305515050888062, 
                    0.02744254842400551, 
                    0.024812467396259308, 
                    -0.013009398244321346, 
                    0.01606908068060875, 
                    -0.0026760639157146215, 
                    -0.002440864685922861, 
                    0.0031454511918127537, 
                    0.006640163250267506, 
                    -0.00987185351550579, 
                    -0.0003850507491733879, 
                    9.999712347052991e-06, 
                    -0.021043037995696068, 
                    0.002616897691041231, 
                    0.005426232703030109, 
                    0.01052915770560503, 
                    0.021349309012293816, 
                    0.014880153350532055, 
                    0.010048861615359783, 
                    -0.004154103342443705, 
                    -0.020379530265927315, 
                    0.01057418528944254, 
                    -0.011582779698073864, 
                    0.026154527440667152, 
                    0.005067103076726198, 
                    -0.016631100326776505, 
                    -0.02334822528064251, 
                    -0.009108020924031734, 
                    0.004353696946054697
                ], 
                [
                    0.17537438869476318, 
                    0.06596348434686661, 
                    0.19792866706848145, 
                    -0.03126685693860054, 
                    -0.2394731491804123, 
                    -0.2935926616191864, 
                    -0.2415822595357895, 
                    -0.0930662453174591, 
                    0.038420360535383224, 
                    0.04346742853522301, 
                    0.04167556390166283, 
                    0.05754555016756058, 
                    -0.07239313423633575, 
                    -0.018552599474787712, 
                    -0.17733795940876007, 
                    0.035750631242990494, 
                    -0.23530593514442444, 
                    0.03979960083961487, 
                    0.08651741594076157, 
                    0.0111418841406703, 
                    0.011155110783874989, 
                    -0.05713484063744545, 
                    -0.00934674683958292, 
                    -0.09883107244968414, 
                    0.15295517444610596, 
                    -0.011647582054138184, 
                    -0.08373544365167618, 
                    0.10932349413633347, 
                    0.023185517638921738, 
                    0.04288383200764656, 
                    0.019973570480942726, 
                    0.13514447212219238, 
                    -0.12591299414634705, 
                    0.11823948472738266, 
                    -0.22359336912631989, 
                    -0.004214422777295113, 
                    0.08521901816129684, 
                    -0.007126034237444401, 
                    0.09892996400594711, 
                    -0.09611908346414566, 
                    0.09812598675489426, 
                    0.04215539991855621, 
                    0.035753339529037476, 
                    -0.07175572961568832, 
                    -0.033765025436878204, 
                    0.006864935625344515, 
                    -0.05108780786395073, 
                    -0.028147432953119278, 
                    -0.04324546828866005, 
                    -0.15168559551239014, 
                    -0.060910094529390335, 
                    0.1282443106174469, 
                    -0.13329856097698212, 
                    -0.07005200535058975, 
                    -0.003078986657783389, 
                    0.03494778648018837, 
                    0.03401956334710121, 
                    0.017874112352728844, 
                    -0.027521351352334023, 
                    -0.10759451985359192, 
                    0.08132873475551605, 
                    -0.08753354102373123, 
                    -0.060094624757766724, 
                    0.06357281655073166, 
                    0.02574183978140354, 
                    0.14315837621688843, 
                    -0.07917119562625885, 
                    0.03250230476260185, 
                    0.04252896085381508, 
                    -0.06261742115020752, 
                    -0.046811413019895554, 
                    -0.03599569573998451, 
                    -0.013895862735807896, 
                    -0.060075849294662476, 
                    0.022453829646110535, 
                    -0.0071220677345991135, 
                    -0.06402604281902313, 
                    -0.045194242149591446, 
                    0.020361825823783875, 
                    -0.02495201677083969, 
                    -0.026114650070667267, 
                    0.033790454268455505, 
                    0.09781195968389511, 
                    0.055300839245319366
                ], 
                [
                    0.03480556607246399, 
                    0.05778001621365547, 
                    -0.03590184822678566, 
                    0.08228302001953125, 
                    0.015293749049305916, 
                    0.06399960815906525, 
                    -0.13205304741859436, 
                    0.13001467287540436, 
                    0.10142037272453308, 
                    0.059828199446201324, 
                    0.09060163795948029, 
                    0.05550422891974449, 
                    0.1556396782398224, 
                    0.03046063520014286, 
                    0.0901019275188446, 
                    -0.035758208483457565, 
                    -0.0794520378112793, 
                    -0.051899272948503494, 
                    0.04419218376278877, 
                    0.09467554837465286, 
                    0.08292551338672638, 
                    0.14582955837249756, 
                    -0.07461607456207275, 
                    0.06358128041028976, 
                    0.008776748552918434, 
                    -0.14166264235973358, 
                    -0.06862801313400269, 
                    0.03798864409327507, 
                    0.03658059984445572, 
                    0.04559434950351715, 
                    0.0754704400897026, 
                    -0.05858161672949791, 
                    0.023654675111174583, 
                    -0.0219203382730484, 
                    0.01628543995320797, 
                    -0.040372468531131744, 
                    0.07476866990327835, 
                    0.15135076642036438, 
                    0.008326228708028793, 
                    0.0036564674228429794, 
                    -0.008372064679861069, 
                    0.009878704324364662, 
                    -0.061637744307518005, 
                    -0.05557696521282196, 
                    0.021497245877981186, 
                    -0.09431401640176773, 
                    0.019753195345401764, 
                    -0.07991818338632584, 
                    0.13796091079711914, 
                    0.0012419280828908086, 
                    -0.06353053450584412, 
                    0.027338381856679916, 
                    -0.02889993228018284, 
                    -0.06572028249502182, 
                    0.03504597768187523, 
                    0.06834549456834793, 
                    0.07703450322151184, 
                    0.13127519190311432, 
                    -0.08643508702516556, 
                    -0.021865954622626305, 
                    0.043273136019706726, 
                    -0.08725637197494507, 
                    -0.07527389377355576, 
                    0.059070177376270294, 
                    0.08663038164377213, 
                    0.019716469570994377, 
                    0.018626391887664795, 
                    0.031273163855075836, 
                    -0.0035399848129600286, 
                    -0.03159822151064873, 
                    -0.12082783132791519, 
                    0.030886230990290642, 
                    -0.06184612214565277, 
                    -0.028530124574899673, 
                    -0.08955958485603333, 
                    0.08465804159641266, 
                    -0.03093550354242325, 
                    -0.05416162684559822, 
                    0.09672227501869202, 
                    -0.14712215960025787, 
                    -0.062440115958452225, 
                    -0.008618324063718319, 
                    0.05365289747714996, 
                    0.001245554769411683
                ], 
                [
                    0.028365610167384148, 
                    0.036750078201293945, 
                    -0.007446774281561375, 
                    0.08757239580154419, 
                    0.08806511759757996, 
                    0.11628346145153046, 
                    -0.08336415141820908, 
                    0.10170157253742218, 
                    0.06360041350126266, 
                    0.06364099681377411, 
                    0.07320819050073624, 
                    0.04817655682563782, 
                    0.15643635392189026, 
                    0.03412026911973953, 
                    0.059358272701501846, 
                    0.009199338965117931, 
                    -0.026561198756098747, 
                    -0.04963158443570137, 
                    0.03755591809749603, 
                    0.04528573900461197, 
                    0.05766675993800163, 
                    0.11389023810625076, 
                    -0.07826842367649078, 
                    0.0694141834974289, 
                    0.022819343954324722, 
                    -0.09152147173881531, 
                    -0.078710176050663, 
                    0.03255194425582886, 
                    0.06550581753253937, 
                    0.03803175315260887, 
                    0.0788576677441597, 
                    -0.061497531831264496, 
                    0.03729894384741783, 
                    0.006705563981086016, 
                    0.058161672204732895, 
                    -0.06543664634227753, 
                    0.07530127465724945, 
                    0.07973968982696533, 
                    0.0452035591006279, 
                    0.004680958576500416, 
                    -0.06609193235635757, 
                    0.03737545758485794, 
                    -0.07608716934919357, 
                    -0.034801583737134933, 
                    0.04031582921743393, 
                    -0.049272309988737106, 
                    -0.00027730962028726935, 
                    -0.069613516330719, 
                    0.11968719959259033, 
                    0.02827891707420349, 
                    -0.02697508968412876, 
                    -0.03710341081023216, 
                    -0.009756278246641159, 
                    -0.03084041178226471, 
                    0.04452557489275932, 
                    0.09195155650377274, 
                    0.08341041207313538, 
                    0.09720376878976822, 
                    -0.039853934198617935, 
                    -0.07294998317956924, 
                    -0.005132427904754877, 
                    -0.09313108026981354, 
                    -0.01996465027332306, 
                    0.05677399784326553, 
                    0.10855136066675186, 
                    0.007907618768513203, 
                    0.030463529750704765, 
                    -0.038062918931245804, 
                    -0.04646604135632515, 
                    -0.005115778651088476, 
                    -0.07849203795194626, 
                    -0.0009247243287973106, 
                    -0.07783937454223633, 
                    -0.004966838285326958, 
                    -0.11892160773277283, 
                    0.10317246615886688, 
                    -0.025760455057024956, 
                    -0.03996484354138374, 
                    0.11367694288492203, 
                    -0.12599648535251617, 
                    -0.10314341634511948, 
                    0.023191232234239578, 
                    0.05244743824005127, 
                    0.030134370550513268
                ], 
                [
                    0.02310336008667946, 
                    0.039780713617801666, 
                    -0.02002447098493576, 
                    0.10391008853912354, 
                    0.06964758783578873, 
                    0.11641347408294678, 
                    -0.11892932653427124, 
                    0.07070798426866531, 
                    0.03438442945480347, 
                    0.034361205995082855, 
                    0.026544466614723206, 
                    0.06452703475952148, 
                    0.13530483841896057, 
                    0.05256407707929611, 
                    0.10285881161689758, 
                    0.011874026618897915, 
                    -0.040128473192453384, 
                    -0.03804248943924904, 
                    0.006027185823768377, 
                    0.049273256212472916, 
                    0.030214177444577217, 
                    0.10368655622005463, 
                    -0.05137816071510315, 
                    0.11815126240253448, 
                    -0.026013582944869995, 
                    -0.09596295654773712, 
                    -0.043362151831388474, 
                    0.035885460674762726, 
                    0.012133664451539516, 
                    -0.0028880222234874964, 
                    0.06526893377304077, 
                    -0.05351877957582474, 
                    0.0051260460168123245, 
                    -0.012363382615149021, 
                    0.07078105211257935, 
                    -0.08974770456552505, 
                    0.05909039080142975, 
                    0.10976297408342361, 
                    0.03303426876664162, 
                    0.052671536803245544, 
                    -0.03765146806836128, 
                    -0.01337781734764576, 
                    -0.039742663502693176, 
                    -0.07414113730192184, 
                    0.04143355414271355, 
                    -0.05265507847070694, 
                    -0.0024557868018746376, 
                    -0.09400901198387146, 
                    0.13673993945121765, 
                    0.011458800174295902, 
                    -0.01751222088932991, 
                    -0.02549421414732933, 
                    -0.019439077004790306, 
                    -0.04765773564577103, 
                    0.05449303984642029, 
                    0.05459501966834068, 
                    0.058265410363674164, 
                    0.10136959701776505, 
                    -0.05577467009425163, 
                    -0.0276687890291214, 
                    0.04639928787946701, 
                    -0.05817725136876106, 
                    -0.025217372924089432, 
                    0.05890336632728577, 
                    0.0770864337682724, 
                    0.009775619953870773, 
                    0.056821148842573166, 
                    -0.01893821358680725, 
                    -0.046927984803915024, 
                    -0.009915967471897602, 
                    -0.050158191472291946, 
                    0.017245160415768623, 
                    -0.03655818849802017, 
                    -0.021267808973789215, 
                    -0.10706044733524323, 
                    0.09026052802801132, 
                    -0.02205471321940422, 
                    -0.03930021822452545, 
                    0.1070103570818901, 
                    -0.09085264801979065, 
                    -0.022864200174808502, 
                    -0.00950890313833952, 
                    0.024509819224476814, 
                    -0.045576952397823334
                ], 
                [
                    -0.01345104444772005, 
                    -0.02428414486348629, 
                    -0.012046300806105137, 
                    -0.011165780015289783, 
                    0.0032275114208459854, 
                    -0.005322430748492479, 
                    -0.0092001399025321, 
                    -0.013149636797606945, 
                    -0.029645072296261787, 
                    0.02011261135339737, 
                    0.020504847168922424, 
                    -0.0294168870896101, 
                    -0.0010577235370874405, 
                    0.03359360247850418, 
                    -0.013146880082786083, 
                    -0.003444304224103689, 
                    0.029512036591768265, 
                    0.015859033912420273, 
                    0.018419096246361732, 
                    0.008630933240056038, 
                    -0.006664297543466091, 
                    -0.044653743505477905, 
                    0.0260957982391119, 
                    -0.024017369374632835, 
                    -0.026824194937944412, 
                    -0.01177117321640253, 
                    -0.027377909049391747, 
                    0.009783653542399406, 
                    0.02179145999252796, 
                    0.018399083986878395, 
                    -0.015541724860668182, 
                    -0.009210554882884026, 
                    -0.0339476652443409, 
                    -0.034816890954971313, 
                    -0.0013165499549359083, 
                    0.012079204432666302, 
                    -0.03157052770256996, 
                    -0.004111102782189846, 
                    -0.023195134475827217, 
                    -0.01243919413536787, 
                    -0.018720664083957672, 
                    0.038314204663038254, 
                    0.006349753122776747, 
                    -0.017821261659264565, 
                    -0.015633475035429, 
                    0.02740667387843132, 
                    0.0018276061164215207, 
                    0.012218798510730267, 
                    -0.03233131766319275, 
                    -0.02049548365175724, 
                    -0.011722437106072903, 
                    -0.004805457312613726, 
                    0.0017738702008500695, 
                    0.014776154421269894, 
                    0.015864752233028412, 
                    -0.027483748272061348, 
                    -0.0018670420395210385, 
                    0.006828476209193468, 
                    0.005007720086723566, 
                    0.00284693599678576, 
                    0.002524046925827861, 
                    -0.012179332785308361, 
                    -0.0054391068406403065, 
                    0.014937357045710087, 
                    -0.006879356689751148, 
                    -0.008532235398888588, 
                    0.004365627188235521, 
                    0.010248275473713875, 
                    0.008256914094090462, 
                    0.0011839165817946196, 
                    0.009583518840372562, 
                    0.0024329451844096184, 
                    -0.013014767318964005, 
                    -0.03295539692044258, 
                    0.01907995156943798, 
                    -0.018483629450201988, 
                    0.004350129049271345, 
                    -0.03708634525537491, 
                    -0.01560932956635952, 
                    0.0015546380309388041, 
                    0.022069649770855904, 
                    0.0006405425374396145, 
                    -0.012899823486804962, 
                    -0.007424063980579376
                ], 
                [
                    -0.020187219604849815, 
                    0.045776646584272385, 
                    -0.014358025044202805, 
                    0.10835036635398865, 
                    0.0297897569835186, 
                    0.03319228067994118, 
                    0.019143737852573395, 
                    0.12601830065250397, 
                    0.09209636598825455, 
                    0.12401071190834045, 
                    0.11259593814611435, 
                    0.05276357755064964, 
                    0.17144779860973358, 
                    0.0781395435333252, 
                    0.054563794285058975, 
                    -0.03836464881896973, 
                    -0.013682779856026173, 
                    -0.12683986127376556, 
                    0.032268721610307693, 
                    0.06126786023378372, 
                    0.12031058222055435, 
                    0.15754136443138123, 
                    -0.14793843030929565, 
                    0.05481620505452156, 
                    -0.0035073193721473217, 
                    -0.1265804022550583, 
                    -0.032936353236436844, 
                    0.032617516815662384, 
                    0.08617104589939117, 
                    0.06528091430664062, 
                    0.1224236860871315, 
                    -0.09353270381689072, 
                    0.0169514287263155, 
                    -0.00836872961372137, 
                    0.08003349602222443, 
                    -0.09483063966035843, 
                    0.07176189869642258, 
                    0.11787761002779007, 
                    0.004095609299838543, 
                    0.06584598869085312, 
                    -0.0418875552713871, 
                    0.0011500184191390872, 
                    -0.07969433069229126, 
                    -0.07390251755714417, 
                    0.040797945111989975, 
                    -0.10043459385633469, 
                    0.002180512063205242, 
                    -0.10121994465589523, 
                    0.15815739333629608, 
                    0.03365182876586914, 
                    -0.04309239238500595, 
                    -0.026878850534558296, 
                    -0.0021576108410954475, 
                    -0.03932664543390274, 
                    0.03106025606393814, 
                    0.10005109012126923, 
                    0.0854104682803154, 
                    0.13274872303009033, 
                    -0.0691317766904831, 
                    -0.0406511165201664, 
                    0.04025636613368988, 
                    -0.0943087562918663, 
                    -0.08442537486553192, 
                    0.06115211173892021, 
                    0.10800215601921082, 
                    -0.009473117999732494, 
                    0.008365709334611893, 
                    -0.019782619550824165, 
                    -0.028110070154070854, 
                    -0.010132021270692348, 
                    -0.09479302167892456, 
                    0.0186700988560915, 
                    -0.022213876247406006, 
                    0.021182795986533165, 
                    -0.12254655361175537, 
                    0.10705137252807617, 
                    -0.017836671322584152, 
                    -0.06322912126779556, 
                    0.11047206073999405, 
                    -0.12682710587978363, 
                    -0.08010668307542801, 
                    0.04513993859291077, 
                    0.05716530233621597, 
                    0.009212666191160679
                ]
            ], 
            "is_input": false, 
            "layer_name": "fc_layer_0", 
            "n_inputs": 84
        }, 
        {
            "b": [
                0.174523264169693, 
                0.17535173892974854, 
                -7.142027607187629e-05, 
                0.18920446932315826, 
                0.1352626085281372, 
                0.19395631551742554, 
                0.14692264795303345, 
                0.1314319521188736, 
                0.18877677619457245, 
                0.1777639389038086
            ], 
            "is_output": false, 
            "activation_function": "RELU", 
            "n_nodes": 10, 
            "W": [
                [
                    -0.12814442813396454, 
                    0.05656733736395836, 
                    0.07926464825868607, 
                    -0.01728890649974346, 
                    -0.2838284373283386, 
                    0.07044123113155365, 
                    0.08147978037595749, 
                    0.07298361510038376, 
                    -0.02391991764307022, 
                    0.11644988507032394
                ], 
                [
                    -0.1392924040555954, 
                    0.07045973092317581, 
                    0.10106799006462097, 
                    -0.03162762150168419, 
                    -0.2744869589805603, 
                    0.08556637912988663, 
                    0.07905588299036026, 
                    0.08002744615077972, 
                    0.006193022709339857, 
                    0.10099951922893524
                ], 
                [
                    0.0001282447192352265, 
                    -0.013142654672265053, 
                    -0.026803763583302498, 
                    -0.005287535022944212, 
                    0.012890360318124294, 
                    -0.018988553434610367, 
                    -0.012328309006989002, 
                    0.0035872377920895815, 
                    0.0076807052828371525, 
                    -0.022764531895518303
                ], 
                [
                    -0.06857708841562271, 
                    0.0949966162443161, 
                    0.08074989169836044, 
                    -0.021313132718205452, 
                    -0.2870746850967407, 
                    0.1073186993598938, 
                    0.10195796936750412, 
                    0.07814832031726837, 
                    -0.01597624272108078, 
                    0.09634807705879211
                ], 
                [
                    -0.2061888575553894, 
                    0.04289008677005768, 
                    0.0654531940817833, 
                    0.001080760033801198, 
                    -0.2120330035686493, 
                    0.035200346261262894, 
                    0.050556134432554245, 
                    0.07453366369009018, 
                    -0.01873183809220791, 
                    0.02109476737678051
                ], 
                [
                    -0.08005595207214355, 
                    0.08043382316827774, 
                    0.09821247309446335, 
                    0.0023840893991291523, 
                    -0.2377272993326187, 
                    0.08609692007303238, 
                    0.11858763545751572, 
                    0.04572838917374611, 
                    -0.020140284672379494, 
                    0.09415580332279205
                ], 
                [
                    -0.2281579226255417, 
                    0.0610814206302166, 
                    0.060247018933296204, 
                    0.0026331001427024603, 
                    -0.2715657651424408, 
                    0.06338987499475479, 
                    0.08204344660043716, 
                    0.05852692946791649, 
                    0.015203215181827545, 
                    0.08359945565462112
                ], 
                [
                    -0.21462860703468323, 
                    0.03956867381930351, 
                    0.07667996734380722, 
                    -0.004646081477403641, 
                    -0.23064272105693817, 
                    0.06315439939498901, 
                    0.040744125843048096, 
                    0.07588101178407669, 
                    0.013013499788939953, 
                    0.01419072039425373
                ], 
                [
                    -0.06919712573289871, 
                    0.11258445680141449, 
                    0.09393418580293655, 
                    -0.004352887626737356, 
                    -0.2769019901752472, 
                    0.09851135313510895, 
                    0.09218332171440125, 
                    0.08897867053747177, 
                    -0.015667088329792023, 
                    0.08230086416006088
                ], 
                [
                    0.3339339792728424, 
                    -0.03684009984135628, 
                    0.03239916265010834, 
                    0.027256472036242485, 
                    -0.26685580611228943, 
                    -0.047227129340171814, 
                    -0.01967998780310154, 
                    -0.04406644403934479, 
                    0.02107616886496544, 
                    0.05341039225459099
                ]
            ], 
            "is_input": false, 
            "layer_name": "fc_layer_1", 
            "n_inputs": 10
        }, 
        {
            "b": [
                0.143640398979187, 
                -0.00044378271559253335, 
                0.14575743675231934, 
                0.15491850674152374, 
                0.14973850548267365, 
                0.12654857337474823, 
                0.15062785148620605, 
                0.22011880576610565, 
                -0.004428917076438665, 
                0.14242614805698395
            ], 
            "is_output": false, 
            "activation_function": "RELU", 
            "n_nodes": 10, 
            "W": [
                [
                    0.13589300215244293, 
                    0.11478033661842346, 
                    0.016210272908210754, 
                    0.11124943196773529, 
                    0.12770824134349823, 
                    0.12329989671707153, 
                    0.1438073366880417, 
                    0.09963831305503845, 
                    0.0990380197763443, 
                    -0.402486652135849
                ], 
                [
                    0.0022600586526095867, 
                    -0.024927599355578423, 
                    0.0035382371861487627, 
                    -0.003322451841086149, 
                    0.017835618928074837, 
                    0.012602828443050385, 
                    -0.0101799126714468, 
                    -0.012288328260183334, 
                    -0.010947237722575665, 
                    -0.030373739078640938
                ], 
                [
                    0.1259930282831192, 
                    0.1368827074766159, 
                    0.007729413919150829, 
                    0.1208396703004837, 
                    0.0791989341378212, 
                    0.12166233360767365, 
                    0.1247052326798439, 
                    0.06348135322332382, 
                    0.1411537528038025, 
                    -0.42185458540916443
                ], 
                [
                    0.09746965020895004, 
                    0.10987185686826706, 
                    -0.01012914814054966, 
                    0.12968245148658752, 
                    0.11478181183338165, 
                    0.11393197625875473, 
                    0.08764266222715378, 
                    0.11688323318958282, 
                    0.086245097219944, 
                    -0.43955424427986145
                ], 
                [
                    0.10690146684646606, 
                    0.09895963221788406, 
                    -0.012603766284883022, 
                    0.1359359622001648, 
                    0.07923536002635956, 
                    0.11466193944215775, 
                    0.12171352654695511, 
                    0.11170977354049683, 
                    0.13608050346374512, 
                    -0.41249385476112366
                ], 
                [
                    0.0016491514397785068, 
                    0.006710989400744438, 
                    -0.0018217910546809435, 
                    0.014028784818947315, 
                    -0.0748845636844635, 
                    0.04987971857190132, 
                    -0.05871535837650299, 
                    -0.06460142135620117, 
                    0.01750013418495655, 
                    0.5419363975524902
                ], 
                [
                    0.09370754659175873, 
                    0.13542775809764862, 
                    0.014416995458304882, 
                    0.10150205343961716, 
                    0.11341134458780289, 
                    0.08893808722496033, 
                    0.13492852449417114, 
                    0.12747971713542938, 
                    0.10462645441293716, 
                    -0.4363352656364441
                ], 
                [
                    -0.006756344810128212, 
                    0.0006770346080884337, 
                    0.035568028688430786, 
                    0.042529888451099396, 
                    -0.15959957242012024, 
                    0.030212877318263054, 
                    -0.11187312752008438, 
                    -0.15527209639549255, 
                    0.04071673005819321, 
                    0.47910916805267334
                ], 
                [
                    -0.007787037640810013, 
                    0.025585291907191277, 
                    0.00825551338493824, 
                    -0.005923296324908733, 
                    -0.022547103464603424, 
                    -0.011976422742009163, 
                    0.02915641851723194, 
                    -0.008708866313099861, 
                    -0.02234775386750698, 
                    -0.023401329293847084
                ], 
                [
                    0.13553881645202637, 
                    0.13782452046871185, 
                    -0.015807535499334335, 
                    0.11053808778524399, 
                    0.056330181658267975, 
                    0.10378698259592056, 
                    0.12092417478561401, 
                    0.06460192799568176, 
                    0.1301213800907135, 
                    -0.4366039037704468
                ]
            ], 
            "is_input": false, 
            "layer_name": "fc_layer_2", 
            "n_inputs": 10
        }, 
        {
            "b": [
                0.10576824098825455, 
                -0.0011777119943872094, 
                0.19114899635314941, 
                -0.0005856669740751386, 
                0.036033473908901215, 
                0.2389964461326599, 
                0.12627308070659637, 
                -0.0025699089746922255, 
                -0.03438131883740425, 
                0.1942715346813202
            ], 
            "is_output": false, 
            "activation_function": "RELU", 
            "n_nodes": 10, 
            "W": [
                [
                    0.13996300101280212, 
                    0.011637387797236443, 
                    0.14126765727996826, 
                    0.15317067503929138, 
                    0.13344572484493256, 
                    -0.42287540435791016, 
                    0.0988418310880661, 
                    -0.607733428478241, 
                    -0.017465492710471153, 
                    0.15743452310562134
                ], 
                [
                    0.007233170792460442, 
                    -0.009999056346714497, 
                    -0.011607459746301174, 
                    -0.003355962224304676, 
                    0.01925443857908249, 
                    -0.02174467220902443, 
                    -0.020689845085144043, 
                    -0.010720350779592991, 
                    -0.01924724318087101, 
                    0.006618360057473183
                ], 
                [
                    0.049760326743125916, 
                    0.00656553590670228, 
                    0.048960130661726, 
                    0.019697193056344986, 
                    0.031511496752500534, 
                    0.2944578230381012, 
                    0.03510122373700142, 
                    0.24939371645450592, 
                    -0.01193576492369175, 
                    0.016792863607406616
                ], 
                [
                    -0.009355989284813404, 
                    -0.02495451644062996, 
                    -0.030944617465138435, 
                    0.0018701585941016674, 
                    0.008224943652749062, 
                    -0.018605513498187065, 
                    -0.020375467836856842, 
                    -0.014608561992645264, 
                    0.0019149354193359613, 
                    0.02242341637611389
                ], 
                [
                    0.1324702650308609, 
                    -0.006693941541016102, 
                    0.13633596897125244, 
                    0.12030844390392303, 
                    0.13432376086711884, 
                    -0.428190678358078, 
                    0.15810728073120117, 
                    -0.6517616510391235, 
                    -0.017502740025520325, 
                    0.12938188016414642
                ], 
                [
                    0.10512472689151764, 
                    -0.013803932815790176, 
                    0.1319044530391693, 
                    0.17168252170085907, 
                    0.12560895085334778, 
                    -0.38866910338401794, 
                    0.11675228923559189, 
                    -0.5000562071800232, 
                    -0.029184402897953987, 
                    0.14390398561954498
                ], 
                [
                    0.14388670027256012, 
                    -0.02536631003022194, 
                    0.16306526958942413, 
                    0.15547630190849304, 
                    0.13522136211395264, 
                    -0.42438939213752747, 
                    0.18458408117294312, 
                    -0.5956847071647644, 
                    0.009757108986377716, 
                    0.15545722842216492
                ], 
                [
                    -0.014996149577200413, 
                    0.02989511936903, 
                    -0.009580585174262524, 
                    0.017781376838684082, 
                    -0.04204697161912918, 
                    -0.022990697994828224, 
                    0.025680730119347572, 
                    0.0013271105708554387, 
                    -0.0012422208674252033, 
                    0.017598437145352364
                ], 
                [
                    0.18018066883087158, 
                    0.010985642671585083, 
                    0.16056205332279205, 
                    0.15834030508995056, 
                    0.1541648656129837, 
                    -0.4755963087081909, 
                    0.16436035931110382, 
                    -0.6759762167930603, 
                    -0.005956911016255617, 
                    0.155399888753891
                ], 
                [
                    0.13082928955554962, 
                    0.012308826670050621, 
                    0.13326840102672577, 
                    0.12783072888851166, 
                    0.13085560500621796, 
                    -0.36899667978286743, 
                    0.11244846880435944, 
                    -0.4864253103733063, 
                    -0.01045575737953186, 
                    0.1537264883518219
                ]
            ], 
            "is_input": false, 
            "layer_name": "fc_layer_3", 
            "n_inputs": 10
        }, 
        {
            "is_input": false, 
            "nodes": [
                {
                    "b": [
                        0.0
                    ], 
                    "name": "linearpi_out", 
                    "activation_function": "SOFTMAX", 
                    "n_nodes": 1, 
                    "n_inputs": 10, 
                    "W": [
                        [
                            0.019695157185196877, 
                            0.006743538659065962, 
                            -0.016876883804798126, 
                            -0.018641408532857895, 
                            -0.0055834464728832245, 
                            0.0009896409465000033, 
                            0.006484549026936293, 
                            0.005385512486100197, 
                            -0.01630328595638275, 
                            0.022973613813519478
                        ]
                    ]
                }, 
                {
                    "b": [
                        -0.45769354701042175
                    ], 
                    "name": "mus1_out", 
                    "activation_function": "ID", 
                    "n_nodes": 1, 
                    "n_inputs": 10, 
                    "W": [
                        [
                            0.07035699486732483, 
                            0.007226909510791302, 
                            -0.23217171430587769, 
                            -0.006253265775740147, 
                            0.09905081987380981, 
                            0.00070001813583076, 
                            0.050461042672395706, 
                            -0.011757009662687778, 
                            0.12569092214107513, 
                            0.03375852853059769
                        ]
                    ]
                }, 
                {
                    "b": [
                        0.27993398904800415
                    ], 
                    "name": "mus2_out", 
                    "activation_function": "ID", 
                    "n_nodes": 1, 
                    "n_inputs": 10, 
                    "W": [
                        [
                            -0.025875017046928406, 
                            0.0001557896175654605, 
                            0.1791078895330429, 
                            -0.0002229618257842958, 
                            -0.031161120161414146, 
                            -0.043619584292173386, 
                            -0.04815055802464485, 
                            -0.011994547210633755, 
                            -0.04604465141892433, 
                            -0.01605306938290596
                        ]
                    ]
                }, 
                {
                    "b": [
                        -0.09676183760166168
                    ], 
                    "name": "logsigmas1_out", 
                    "activation_function": "EXP", 
                    "n_nodes": 1, 
                    "n_inputs": 10, 
                    "W": [
                        [
                            -0.07832230627536774, 
                            -0.0009193442529067397, 
                            -0.026327138766646385, 
                            -0.004203393589705229, 
                            -0.05622650310397148, 
                            -0.06048862263560295, 
                            -0.07684796303510666, 
                            0.007550361100584269, 
                            -0.077022984623909, 
                            -0.0652332752943039
                        ]
                    ]
                }, 
                {
                    "b": [
                        -0.17484140396118164
                    ], 
                    "name": "logsigmas2_out", 
                    "activation_function": "EXP", 
                    "n_nodes": 1, 
                    "n_inputs": 10, 
                    "W": [
                        [
                            -0.15873488783836365, 
                            0.008474492467939854, 
                            -0.05698159709572792, 
                            0.0056435889564454556, 
                            -0.15617769956588745, 
                            -0.17395910620689392, 
                            -0.1567787528038025, 
                            0.02644088864326477, 
                            -0.17542369663715363, 
                            -0.16310487687587738
                        ]
                    ]
                }, 
                {
                    "b": [
                        0.07056698203086853
                    ], 
                    "name": "corr_out", 
                    "activation_function": "TANH", 
                    "n_nodes": 1, 
                    "n_inputs": 10, 
                    "W": [
                        [
                            -0.0027793715707957745, 
                            -0.027975598350167274, 
                            0.136094868183136, 
                            -0.002484175842255354, 
                            -0.00435020262375474, 
                            0.012137193232774734, 
                            0.02641439624130726, 
                            0.002483322285115719, 
                            0.0013712834334000945, 
                            0.006797796115279198
                        ]
                    ]
                }
            ], 
            "is_output": true, 
            "layer_name": "output_layer"
        }
    ], 
    "from_tensorflow": true, 
    "n_inputs": 84
}

==> highway_predictor_models/mixtures1_units_10/m1u10_test.json <==
{
    "test_cases": [
        {
            "inputs": [
                4.11004, 
                1.95072, 
                4.35864, 
                2.0, 
                0.21691, 
                0.34577, 
                0.15361, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                8.02681, 
                -2.96437, 
                4.52757, 
                0.41753, 
                -10.0, 
                7.55904, 
                2.5908, 
                3.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.5125283598899841, 
                "mus1_out": -0.07373955845832825, 
                "corr_out": 0.19544735550880432, 
                "mus2_out": 0.08476217091083527, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.2173950970172882
            }
        }, 
        {
            "inputs": [
                4.13008, 
                1.95072, 
                4.35864, 
                2.0, 
                0.23396, 
                0.2004, 
                0.1705, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                8.07409, 
                -2.96457, 
                4.60713, 
                0.47704, 
                -10.0, 
                7.55904, 
                2.5908, 
                3.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.5147918462753296, 
                "mus1_out": -0.0773063600063324, 
                "corr_out": 0.19474031031131744, 
                "mus2_out": 0.08659966289997101, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.21966597437858582
            }
        }, 
        {
            "inputs": [
                4.14305, 
                1.95072, 
                4.35864, 
                2.0, 
                0.25083, 
                0.12962, 
                0.16864, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                8.13016, 
                -2.96411, 
                4.67955, 
                0.53651, 
                -10.0, 
                7.55904, 
                2.5908, 
                3.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.5155606865882874, 
                "mus1_out": -0.0785129964351654, 
                "corr_out": 0.194500133395195, 
                "mus2_out": 0.08722098171710968, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.22044043242931366
            }
        }, 
        {
            "inputs": [
                4.15196, 
                1.95072, 
                4.35864, 
                2.0, 
                0.26634, 
                0.08913, 
                0.15509, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                8.19758, 
                -2.96382, 
                4.75029, 
                0.59833, 
                -10.0, 
                7.55904, 
                2.5908, 
                3.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.5156115889549255, 
                "mus1_out": -0.0785905122756958, 
                "corr_out": 0.19448314607143402, 
                "mus2_out": 0.0872604250907898, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.2204917073249817
            }
        }, 
        {
            "inputs": [
                4.15645, 
                1.95072, 
                4.35864, 
                2.0, 
                0.27994, 
                0.04492, 
                0.13604, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                8.2735, 
                -2.96358, 
                4.81418, 
                0.65773, 
                -10.0, 
                7.55904, 
                2.5908, 
                3.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.5155609250068665, 
                "mus1_out": -0.07850825786590576, 
                "corr_out": 0.19449757039546967, 
                "mus2_out": 0.08721743524074554, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.22044062614440918
            }
        }, 
        {
            "inputs": [
                4.15679, 
                1.95072, 
                4.35864, 
                2.0, 
                0.29214, 
                0.00341, 
                0.12197, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                8.35668, 
                -2.96352, 
                4.86986, 
                0.71307, 
                -10.0, 
                7.55904, 
                2.5908, 
                3.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.5156390070915222, 
                "mus1_out": -0.0786285400390625, 
                "corr_out": 0.19447210431098938, 
                "mus2_out": 0.08727887272834778, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.22051933407783508
            }
        }, 
        {
            "inputs": [
                4.15341, 
                1.95072, 
                4.35864, 
                2.0, 
                0.3033, 
                -0.03385, 
                0.11165, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                8.44617, 
                -2.96369, 
                4.91856, 
                0.76515, 
                -10.0, 
                7.55904, 
                2.5908, 
                3.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.5157861709594727, 
                "mus1_out": -0.0788576602935791, 
                "corr_out": 0.19442543387413025, 
                "mus2_out": 0.08739648759365082, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.2206677496433258
            }
        }, 
        {
            "inputs": [
                4.14662, 
                1.95072, 
                4.35864, 
                2.0, 
                0.31327, 
                -0.06783, 
                0.09967, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                8.54053, 
                -2.96408, 
                4.96116, 
                0.81454, 
                -10.0, 
                7.55904, 
                2.5908, 
                3.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.5158524513244629, 
                "mus1_out": -0.07895973324775696, 
                "corr_out": 0.19440381228923798, 
                "mus2_out": 0.08744864165782928, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.220734640955925
            }
        }, 
        {
            "inputs": [
                4.13681, 
                1.95072, 
                4.35864, 
                2.0, 
                0.32178, 
                -0.09817, 
                0.08513, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                8.6398, 
                -2.96458, 
                4.99843, 
                0.86162, 
                -10.0, 
                7.55904, 
                2.5908, 
                3.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.5158073306083679, 
                "mus1_out": -0.0788867175579071, 
                "corr_out": 0.19441679120063782, 
                "mus2_out": 0.08741055428981781, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.220689058303833
            }
        }, 
        {
            "inputs": [
                4.12448, 
                1.95072, 
                4.35864, 
                2.0, 
                0.32846, 
                -0.12329, 
                0.06675, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                8.74425, 
                -2.96519, 
                5.03097, 
                0.90649, 
                -9.64626, 
                7.55904, 
                2.5908, 
                3.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.5157816410064697, 
                "mus1_out": -0.07884159684181213, 
                "corr_out": 0.1944224238395691, 
                "mus2_out": 0.08738625049591064, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.22066310048103333
            }
        }, 
        {
            "inputs": [
                4.11046, 
                1.95072, 
                4.35864, 
                2.0, 
                0.3329, 
                -0.14021, 
                0.04439, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                8.85403, 
                -2.96592, 
                5.05854, 
                0.94808, 
                -9.33891, 
                7.55904, 
                2.5908, 
                3.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.5155231952667236, 
                "mus1_out": -0.0784311592578888, 
                "corr_out": 0.19450050592422485, 
                "mus2_out": 0.08717375993728638, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.22040243446826935
            }
        }, 
        {
            "inputs": [
                4.09593, 
                1.95072, 
                4.35864, 
                2.0, 
                0.33493, 
                -0.14524, 
                0.02034, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                8.96885, 
                -2.96678, 
                5.0797, 
                0.98377, 
                -9.11686, 
                7.55904, 
                2.5908, 
                3.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.5150324702262878, 
                "mus1_out": -0.07765606045722961, 
                "corr_out": 0.1946512758731842, 
                "mus2_out": 0.08677354454994202, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.21990790963172913
            }
        }, 
        {
            "inputs": [
                4.08198, 
                1.95072, 
                4.35864, 
                2.0, 
                0.33473, 
                -0.13951, 
                -0.00197, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                9.08799, 
                -2.9678, 
                5.09577, 
                1.01378, 
                -8.96443, 
                7.55904, 
                2.5908, 
                3.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.5144335627555847, 
                "mus1_out": -0.07671090960502625, 
                "corr_out": 0.19483627378940582, 
                "mus2_out": 0.08628584444522858, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.2193053960800171
            }
        }, 
        {
            "inputs": [
                4.06929, 
                1.95072, 
                4.35864, 
                2.0, 
                0.33269, 
                -0.12693, 
                -0.0204, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                9.21041, 
                -2.96899, 
                5.11366, 
                1.04437, 
                -8.81912, 
                7.55904, 
                2.5908, 
                3.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.5138773918151855, 
                "mus1_out": -0.07583221793174744, 
                "corr_out": 0.19500835239887238, 
                "mus2_out": 0.08583250641822815, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.2187466323375702
            }
        }, 
        {
            "inputs": [
                4.05571, 
                1.95072, 
                4.35864, 
                2.0, 
                0.32923, 
                -0.13576, 
                -0.03462, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                9.33498, 
                -2.97039, 
                5.12811, 
                1.0724, 
                -8.70476, 
                7.55904, 
                2.5908, 
                3.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.5137118101119995, 
                "mus1_out": -0.07556876540184021, 
                "corr_out": 0.19505882263183594, 
                "mus2_out": 0.08569623529911041, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.21858039498329163
            }
        }, 
        {
            "inputs": [
                4.03523, 
                1.95072, 
                4.35864, 
                2.0, 
                0.32445, 
                -0.20482, 
                -0.0478, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                9.46062, 
                -2.97202, 
                5.13917, 
                1.10394, 
                -8.56991, 
                7.55904, 
                2.5908, 
                3.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.514369785785675, 
                "mus1_out": -0.0766020119190216, 
                "corr_out": 0.19485199451446533, 
                "mus2_out": 0.08622786402702332, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.2192411720752716
            }
        }, 
        {
            "inputs": [
                4.00632, 
                1.95072, 
                4.35864, 
                2.0, 
                0.31853, 
                -0.28912, 
                -0.05918, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                9.58634, 
                -2.97395, 
                5.14676, 
                1.14044, 
                -8.40581, 
                7.55904, 
                2.5908, 
                3.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.5153138637542725, 
                "mus1_out": -0.07808315753936768, 
                "corr_out": 0.19455622136592865, 
                "mus2_out": 0.08699022233486176, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.22019124031066895
            }
        }, 
        {
            "inputs": [
                3.9741, 
                1.95072, 
                4.35864, 
                2.0, 
                0.31158, 
                -0.32218, 
                -0.06955, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                9.71109, 
                -2.97626, 
                5.15091, 
                1.17681, 
                -8.25203, 
                7.55904, 
                2.5908, 
                3.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.5156478881835938, 
                "mus1_out": -0.07860499620437622, 
                "corr_out": 0.19445089995861053, 
                "mus2_out": 0.0872584879398346, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.2205279916524887
            }
        }, 
        {
            "inputs": [
                3.94213, 
                1.95072, 
                4.35864, 
                2.0, 
                0.30378, 
                -0.31974, 
                -0.07803, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                9.83352, 
                -2.979, 
                5.15241, 
                1.21028, 
                -8.12498, 
                7.55904, 
                2.5908, 
                3.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.5155792236328125, 
                "mus1_out": -0.07849511504173279, 
                "corr_out": 0.19447122514247894, 
                "mus2_out": 0.08720143139362335, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.2204587459564209
            }
        }, 
        {
            "inputs": [
                3.91036, 
                1.95072, 
                4.35864, 
                2.0, 
                0.29536, 
                -0.31768, 
                -0.08421, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                9.95265, 
                -2.9823, 
                5.15434, 
                1.24398, 
                -8.00066, 
                7.55904, 
                2.5908, 
                3.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.5155881643295288, 
                "mus1_out": -0.0785071849822998, 
                "corr_out": 0.19446749985218048, 
                "mus2_out": 0.08720721304416656, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.2204677164554596
            }
        }, 
        {
            "inputs": [
                3.87839, 
                1.95072, 
                4.35864, 
                2.0, 
                0.28654, 
                -0.31966, 
                -0.08815, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                10.06881, 
                -2.98635, 
                5.15815, 
                1.27976, 
                -7.86774, 
                7.55904, 
                2.5908, 
                3.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.5157257318496704, 
                "mus1_out": -0.07872137427330017, 
                "corr_out": 0.19442376494407654, 
                "mus2_out": 0.08731715381145477, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.2206065058708191
            }
        }, 
        {
            "inputs": [
                3.85239, 
                1.95072, 
                4.35864, 
                2.0, 
                0.27736, 
                -0.26, 
                -0.09183, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                10.18413, 
                -2.99113, 
                5.1655, 
                1.31311, 
                -7.75573, 
                7.55904, 
                2.5908, 
                3.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.5150750875473022, 
                "mus1_out": -0.07769817113876343, 
                "corr_out": 0.19462573528289795, 
                "mus2_out": 0.08678975701332092, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.21995067596435547
            }
        }, 
        {
            "inputs": [
                3.82455, 
                1.95072, 
                4.35864, 
                2.0, 
                0.26788, 
                -0.27846, 
                -0.0948, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                10.30157, 
                -2.99659, 
                5.17679, 
                1.35224, 
                -7.61814, 
                7.55904, 
                2.5908, 
                3.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.5154579281806946, 
                "mus1_out": -0.0782976746559143, 
                "corr_out": 0.19450555741786957, 
                "mus2_out": 0.08709819614887238, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.2203364223241806
            }
        }, 
        {
            "inputs": [
                3.79458, 
                1.95072, 
                4.35864, 
                2.0, 
                0.25814, 
                -0.2997, 
                -0.09736, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                10.42333, 
                -3.00254, 
                5.19011, 
                1.39553, 
                -7.46909, 
                7.55904, 
                2.5908, 
                3.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.5159046649932861, 
                "mus1_out": -0.07899689674377441, 
                "corr_out": 0.1943655014038086, 
                "mus2_out": 0.08745798468589783, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.22078700363636017
            }
        }, 
        {
            "inputs": [
                3.76218, 
                1.95072, 
                4.35864, 
                2.0, 
                0.24824, 
                -0.32394, 
                -0.09905, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                10.55007, 
                -3.00879, 
                5.20293, 
                1.44075, 
                -7.32263, 
                7.55904, 
                2.5908, 
                3.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.5164214372634888, 
                "mus1_out": -0.07980534434318542, 
                "corr_out": 0.19420389831066132, 
                "mus2_out": 0.08787404000759125, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.2213088572025299
            }
        }, 
        {
            "inputs": [
                3.72704, 
                1.95072, 
                4.35864, 
                2.0, 
                0.23822, 
                -0.35142, 
                -0.10019, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                10.68111, 
                -3.01512, 
                5.21346, 
                1.48642, 
                -7.18579, 
                7.55904, 
                2.5908, 
                3.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.5169963836669922, 
                "mus1_out": -0.08070418238639832, 
                "corr_out": 0.19402436912059784, 
                "mus2_out": 0.08833667635917664, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.22189031541347504
            }
        }, 
        {
            "inputs": [
                3.68881, 
                1.95072, 
                4.35864, 
                2.0, 
                0.22815, 
                -0.38235, 
                -0.1007, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                10.8157, 
                -3.02122, 
                5.22115, 
                1.53234, 
                -7.05827, 
                7.55904, 
                2.5908, 
                3.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.5176345109939575, 
                "mus1_out": -0.08170077204704285, 
                "corr_out": 0.19382549822330475, 
                "mus2_out": 0.088849738240242, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.22253666818141937
            }
        }, 
        {
            "inputs": [
                3.64709, 
                1.95072, 
                4.35864, 
                2.0, 
                0.21812, 
                -0.41711, 
                -0.10025, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                10.95352, 
                -3.02704, 
                5.22615, 
                1.57905, 
                -6.93677, 
                7.55904, 
                2.5908, 
                3.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -10.56194, 
                -3.87324, 
                4.58114, 
                0.93405, 
                10.0, 
                4.66344, 
                2.25552, 
                2.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.48169654607772827, 
                "mus1_out": -0.02426743507385254, 
                "corr_out": 0.20574398338794708, 
                "mus2_out": 0.0594334602355957, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.18780994415283203
            }
        }, 
        {
            "inputs": [
                3.60145, 
                1.95072, 
                4.35864, 
                2.0, 
                0.20822, 
                -0.45641, 
                -0.09903, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                11.09479, 
                -3.03252, 
                5.2285, 
                1.62705, 
                -6.81897, 
                7.55904, 
                2.5908, 
                3.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -10.4951, 
                -3.87445, 
                4.58114, 
                0.97969, 
                10.0, 
                4.66344, 
                2.25552, 
                2.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.48337113857269287, 
                "mus1_out": -0.027096182107925415, 
                "corr_out": 0.20519913733005524, 
                "mus2_out": 0.060894787311553955, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.18935339152812958
            }
        }, 
        {
            "inputs": [
                3.55135, 
                1.95072, 
                4.35864, 
                2.0, 
                0.19848, 
                -0.50105, 
                -0.09741, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                11.23964, 
                -3.03768, 
                5.22798, 
                1.67663, 
                -6.70372, 
                7.55904, 
                2.5908, 
                3.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -10.41682, 
                -3.87506, 
                4.58114, 
                1.0298, 
                10.0, 
                4.66344, 
                2.25552, 
                2.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.48522505164146423, 
                "mus1_out": -0.030216515064239502, 
                "corr_out": 0.20459802448749542, 
                "mus2_out": 0.062506765127182, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.19107063114643097
            }
        }, 
        {
            "inputs": [
                3.49616, 
                1.95072, 
                4.35864, 
                2.0, 
                0.18891, 
                -0.55188, 
                -0.09564, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                11.3882, 
                -3.04234, 
                5.22428, 
                1.72812, 
                -6.58993, 
                7.55904, 
                2.5908, 
                3.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -10.33833, 
                -3.87537, 
                4.57924, 
                1.08308, 
                9.54532, 
                4.66344, 
                2.25552, 
                2.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.48706531524658203, 
                "mus1_out": -0.03331002593040466, 
                "corr_out": 0.20400741696357727, 
                "mus2_out": 0.06410656869411469, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.19278401136398315
            }
        }, 
        {
            "inputs": [
                3.43525, 
                1.95072, 
                4.35864, 
                2.0, 
                0.17956, 
                -0.60914, 
                -0.09351, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                11.54079, 
                -3.04635, 
                5.21723, 
                1.78198, 
                -6.47637, 
                7.55904, 
                2.5908, 
                3.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -10.25875, 
                -3.87551, 
                4.58187, 
                1.14662, 
                8.94694, 
                4.66344, 
                2.25552, 
                2.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.4890550971031189, 
                "mus1_out": -0.036643803119659424, 
                "corr_out": 0.2033720165491104, 
                "mus2_out": 0.06583103537559509, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.1946466565132141
            }
        }, 
        {
            "inputs": [
                3.36804, 
                1.95072, 
                4.35864, 
                2.0, 
                0.17048, 
                -0.67212, 
                -0.09082, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                11.69788, 
                -3.04951, 
                5.2069, 
                1.83887, 
                -6.36147, 
                7.55904, 
                2.5908, 
                3.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -10.17373, 
                -3.87578, 
                4.61429, 
                1.24626, 
                8.16344, 
                4.66344, 
                2.25552, 
                2.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.49114978313446045, 
                "mus1_out": -0.04014068841934204, 
                "corr_out": 0.2027067244052887, 
                "mus2_out": 0.06764021515846252, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.19661863148212433
            }
        }, 
        {
            "inputs": [
                3.29397, 
                1.95072, 
                4.35864, 
                2.0, 
                0.16172, 
                -0.74066, 
                -0.08762, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                11.86021, 
                -3.05164, 
                5.19357, 
                1.8996, 
                -6.24352, 
                7.55904, 
                2.5908, 
                3.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -10.07609, 
                -3.87783, 
                4.67373, 
                1.37976, 
                7.3028, 
                4.66344, 
                2.25552, 
                2.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.4934009611606598, 
                "mus1_out": -0.04388180375099182, 
                "corr_out": 0.20199449360370636, 
                "mus2_out": 0.06957575678825378, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.19875068962574005
            }
        }, 
        {
            "inputs": [
                3.21245, 
                1.95072, 
                4.35864, 
                2.0, 
                0.15336, 
                -0.81518, 
                -0.08362, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                12.02874, 
                -3.05248, 
                5.1775, 
                1.96505, 
                -6.12134, 
                7.55904, 
                2.5908, 
                3.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -9.9631, 
                -3.8819, 
                4.7338, 
                1.52134, 
                6.54888, 
                4.66344, 
                2.25552, 
                2.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.49590590596199036, 
                "mus1_out": -0.048020750284194946, 
                "corr_out": 0.2012036293745041, 
                "mus2_out": 0.07171626389026642, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.2011386752128601
            }
        }, 
        {
            "inputs": [
                3.12286, 
                1.95072, 
                4.35864, 
                2.0, 
                0.14548, 
                -0.8959, 
                -0.07881, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -14.15872, 
                -0.06324, 
                3.81914, 
                0.69628, 
                10.0, 
                5.27304, 
                2.56032, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                12.20478, 
                -3.05173, 
                5.15881, 
                2.03594, 
                -5.99465, 
                7.55904, 
                2.5908, 
                3.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -9.8347, 
                -3.88749, 
                4.7868, 
                1.66394, 
                5.91051, 
                4.66344, 
                2.25552, 
                2.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.4574721157550812, 
                "mus1_out": 0.014968693256378174, 
                "corr_out": 0.21520018577575684, 
                "mus2_out": 0.0397527813911438, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.16630525887012482
            }
        }, 
        {
            "inputs": [
                3.02434, 
                1.95072, 
                4.35864, 
                2.0, 
                0.13818, 
                -0.9852, 
                -0.07297, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -14.11787, 
                -0.03367, 
                3.81914, 
                0.7948, 
                10.0, 
                5.27304, 
                2.56032, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                12.38992, 
                -3.04899, 
                5.13735, 
                2.11301, 
                -5.86363, 
                7.55904, 
                2.5908, 
                3.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -9.68934, 
                -3.89453, 
                4.83455, 
                1.81021, 
                5.3526, 
                4.66344, 
                2.25552, 
                2.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.4608492851257324, 
                "mus1_out": 0.008979350328445435, 
                "corr_out": 0.21404720842838287, 
                "mus2_out": 0.042845651507377625, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.16921517252922058
            }
        }, 
        {
            "inputs": [
                2.9159, 
                1.95072, 
                4.35864, 
                2.0, 
                0.13162, 
                -1.08438, 
                -0.06562, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -14.05816, 
                -0.00389, 
                3.81914, 
                0.90324, 
                10.0, 
                5.27304, 
                2.56032, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                12.58604, 
                -3.04379, 
                5.11282, 
                2.19691, 
                -5.72897, 
                7.55904, 
                2.5908, 
                3.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -9.52455, 
                -3.90283, 
                4.87537, 
                1.95947, 
                4.86077, 
                4.66344, 
                2.25552, 
                2.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.46462300419807434, 
                "mus1_out": 0.0023414194583892822, 
                "corr_out": 0.21276678144931793, 
                "mus2_out": 0.04627293348312378, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.17250117659568787
            }
        }, 
        {
            "inputs": [
                2.79743, 
                1.95072, 
                4.35864, 
                2.0, 
                0.12596, 
                -1.18472, 
                -0.05662, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -13.98309, 
                0.02621, 
                3.81876, 
                1.02133, 
                10.0, 
                5.27304, 
                2.56032, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                12.79528, 
                -3.03558, 
                5.08519, 
                2.28776, 
                -5.59292, 
                7.55904, 
                2.5908, 
                3.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -9.33756, 
                -3.91093, 
                4.90831, 
                2.11088, 
                4.42355, 
                4.66344, 
                2.25552, 
                2.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.4684918224811554, 
                "mus1_out": -0.004403054714202881, 
                "corr_out": 0.21146160364151, 
                "mus2_out": 0.049754127860069275, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.17590780556201935
            }
        }, 
        {
            "inputs": [
                2.67056, 
                1.95072, 
                4.35864, 
                2.0, 
                0.12145, 
                -1.2687, 
                -0.04503, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -13.888, 
                0.05664, 
                3.81253, 
                1.14197, 
                10.0, 
                5.27304, 
                2.56032, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                13.01968, 
                -3.02342, 
                5.05545, 
                2.38489, 
                -5.45924, 
                7.55904, 
                2.5908, 
                3.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -9.12574, 
                -3.91817, 
                4.93551, 
                2.26495, 
                4.02911, 
                4.66344, 
                2.25552, 
                2.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.4717745780944824, 
                "mus1_out": -0.010071098804473877, 
                "corr_out": 0.21035651862621307, 
                "mus2_out": 0.05267739295959473, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.17882846295833588
            }
        }, 
        {
            "inputs": [
                2.53894, 
                1.95072, 
                4.35864, 
                2.0, 
                0.11814, 
                -1.31617, 
                -0.03318, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -13.77228, 
                0.08629, 
                3.77631, 
                1.23737, 
                10.0, 
                5.27304, 
                2.56032, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                13.26035, 
                -3.00773, 
                5.02552, 
                2.48658, 
                -5.33277, 
                7.55904, 
                2.5908, 
                3.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -8.88807, 
                -3.92461, 
                4.95791, 
                2.41896, 
                3.67433, 
                4.66344, 
                2.25552, 
                2.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.4736355245113373, 
                "mus1_out": -0.013249218463897705, 
                "corr_out": 0.20972467958927155, 
                "mus2_out": 0.05431288480758667, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.18049634993076324
            }
        }, 
        {
            "inputs": [
                2.40784, 
                1.95072, 
                4.35864, 
                2.0, 
                0.11598, 
                -1.31107, 
                -0.02153, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -13.64078, 
                0.11108, 
                3.71213, 
                1.30429, 
                10.0, 
                5.27304, 
                2.56032, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                13.51857, 
                -2.98956, 
                4.99756, 
                2.58973, 
                -5.22008, 
                7.55904, 
                2.5908, 
                3.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -8.62468, 
                -3.93009, 
                4.97441, 
                2.56657, 
                3.36039, 
                4.66344, 
                2.25552, 
                2.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.4735034108161926, 
                "mus1_out": -0.01298213005065918, 
                "corr_out": 0.20974917709827423, 
                "mus2_out": 0.0541667640209198, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.18037745356559753
            }
        }, 
        {
            "inputs": [
                2.28234, 
                1.95072, 
                4.35864, 
                2.0, 
                0.11503, 
                -1.25503, 
                -0.00949, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -13.49509, 
                0.13014, 
                3.64803, 
                1.36569, 
                9.88151, 
                5.27304, 
                2.56032, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                13.79527, 
                -2.9714, 
                4.97271, 
                2.69038, 
                -5.12764, 
                7.55904, 
                2.5908, 
                3.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -8.33722, 
                -3.93452, 
                4.98157, 
                2.69923, 
                3.08874, 
                4.66344, 
                2.25552, 
                2.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.47157761454582214, 
                "mus1_out": -0.009611785411834717, 
                "corr_out": 0.21036413311958313, 
                "mus2_out": 0.0524156391620636, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.1786518394947052
            }
        }, 
        {
            "inputs": [
                2.16592, 
                1.95072, 
                4.35864, 
                2.0, 
                0.11524, 
                -1.16416, 
                0.00207, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -13.33527, 
                0.14489, 
                3.59189, 
                1.42597, 
                9.3517, 
                5.27304, 
                2.56032, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                14.09017, 
                -2.95454, 
                4.95065, 
                2.78473, 
                -5.05979, 
                7.55904, 
                2.5908, 
                3.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -8.02972, 
                -3.93914, 
                4.97932, 
                2.8134, 
                2.8541, 
                4.66344, 
                2.25552, 
                2.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.46845656633377075, 
                "mus1_out": -0.004150420427322388, 
                "corr_out": 0.2113804668188095, 
                "mus2_out": 0.0495842844247818, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.17587566375732422
            }
        }, 
        {
            "inputs": [
                2.06003, 
                1.95072, 
                4.35864, 
                2.0, 
                0.11638, 
                -1.05885, 
                0.0114, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -13.16416, 
                0.1556, 
                3.54136, 
                1.48133, 
                8.88672, 
                5.27304, 
                2.56032, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                14.40066, 
                -2.93979, 
                4.93031, 
                2.87027, 
                -5.01718, 
                7.55904, 
                2.5908, 
                3.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -7.7041, 
                -3.94235, 
                4.97244, 
                2.9124, 
                2.64527, 
                4.66344, 
                2.25552, 
                2.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.46489888429641724, 
                "mus1_out": 0.00211179256439209, 
                "corr_out": 0.21255046129226685, 
                "mus2_out": 0.046339258551597595, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.1727415770292282
            }
        }, 
        {
            "inputs": [
                1.96448, 
                1.95072, 
                4.35864, 
                2.0, 
                0.11827, 
                -0.95553, 
                0.01893, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -12.98505, 
                0.16211, 
                3.47724, 
                1.51276, 
                8.58367, 
                5.27304, 
                2.56032, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                14.72346, 
                -2.92655, 
                4.9107, 
                2.94621, 
                -4.99742, 
                7.55904, 
                2.5908, 
                3.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -7.36443, 
                -3.94368, 
                4.96342, 
                2.99893, 
                2.45568, 
                4.66344, 
                2.25552, 
                2.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.46132203936576843, 
                "mus1_out": 0.008451521396636963, 
                "corr_out": 0.21373751759529114, 
                "mus2_out": 0.043055057525634766, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.16962337493896484
            }
        }, 
        {
            "inputs": [
                1.87824, 
                1.95072, 
                4.35864, 
                2.0, 
                0.12079, 
                -0.86244, 
                0.02513, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -12.80463, 
                0.16555, 
                3.36551, 
                1.48728, 
                8.60945, 
                5.27304, 
                2.56032, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                15.05586, 
                -2.9146, 
                4.89135, 
                3.01311, 
                -4.99678, 
                7.55904, 
                2.5908, 
                3.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -7.01404, 
                -3.94242, 
                4.95232, 
                3.07409, 
                2.28167, 
                4.66344, 
                2.25552, 
                2.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.45776620507240295, 
                "mus1_out": 0.014796733856201172, 
                "corr_out": 0.21492911875247955, 
                "mus2_out": 0.03976929187774658, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.16655589640140533
            }
        }, 
        {
            "inputs": [
                1.80036, 
                1.95072, 
                4.35864, 
                2.0, 
                0.12381, 
                -0.77879, 
                0.03025, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -12.62844, 
                0.16716, 
                3.2107, 
                1.41034, 
                8.95421, 
                5.27304, 
                2.56032, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                15.39586, 
                -2.90378, 
                4.87214, 
                3.07178, 
                -5.01203, 
                7.55904, 
                2.5908, 
                3.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -6.65539, 
                -3.93788, 
                4.93933, 
                3.13897, 
                2.12025, 
                4.66344, 
                2.25552, 
                2.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.454234778881073, 
                "mus1_out": 0.021142005920410156, 
                "corr_out": 0.21612364053726196, 
                "mus2_out": 0.036484554409980774, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.16354134678840637
            }
        }, 
        {
            "inputs": [
                1.73007, 
                1.95072, 
                4.35864, 
                2.0, 
                0.12725, 
                -0.70287, 
                0.03436, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -12.45936, 
                0.16698, 
                3.05122, 
                1.32114, 
                9.43073, 
                5.27304, 
                2.56032, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                15.74181, 
                -2.89398, 
                4.8531, 
                3.12303, 
                -5.04056, 
                7.55904, 
                2.5908, 
                3.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -6.29058, 
                -3.92993, 
                4.92654, 
                3.19647, 
                1.96798, 
                4.66344, 
                2.25552, 
                2.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.45092809200286865, 
                "mus1_out": 0.027126848697662354, 
                "corr_out": 0.2172507345676422, 
                "mus2_out": 0.0333867222070694, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.16074739396572113
            }
        }, 
        {
            "inputs": [
                1.66668, 
                1.95072, 
                4.35864, 
                2.0, 
                0.13102, 
                -0.63397, 
                0.03774, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -12.29646, 
                0.16534, 
                2.90762, 
                1.24095, 
                9.90894, 
                5.27304, 
                2.56032, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                16.09224, 
                -2.88513, 
                4.8343, 
                3.16763, 
                -5.08022, 
                7.55904, 
                2.5908, 
                3.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -5.92123, 
                -3.91886, 
                4.91692, 
                3.25024, 
                1.82178, 
                4.66344, 
                2.25552, 
                2.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.4479493200778961, 
                "mus1_out": 0.03255617618560791, 
                "corr_out": 0.21827252209186554, 
                "mus2_out": 0.030576378107070923, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.15825419127941132
            }
        }, 
        {
            "inputs": [
                1.60952, 
                1.95072, 
                4.35864, 
                2.0, 
                0.13508, 
                -0.57151, 
                0.04053, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -12.13911, 
                0.16279, 
                2.77999, 
                1.17046, 
                10.0, 
                5.27304, 
                2.56032, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                16.4459, 
                -2.87717, 
                4.8157, 
                3.20618, 
                -5.12944, 
                7.55904, 
                2.5908, 
                3.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -5.5486, 
                -3.90553, 
                4.90902, 
                3.2995, 
                1.68165, 
                4.66344, 
                2.25552, 
                2.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.44524943828582764, 
                "mus1_out": 0.037503451108932495, 
                "corr_out": 0.21920658648014069, 
                "mus2_out": 0.028016626834869385, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.1560138463973999
            }
        }, 
        {
            "inputs": [
                1.55804, 
                1.95072, 
                4.35864, 
                2.0, 
                0.13936, 
                -0.51485, 
                0.04287, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -11.97437, 
                0.16063, 
                2.66076, 
                1.10272, 
                10.0, 
                5.27304, 
                2.56032, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                16.8016, 
                -2.87012, 
                4.79688, 
                3.23884, 
                -5.18754, 
                7.55904, 
                2.5908, 
                3.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -5.17378, 
                -3.8908, 
                4.90037, 
                3.34233, 
                1.54796, 
                4.66344, 
                2.25552, 
                2.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.4427751302719116, 
                "mus1_out": 0.04206177592277527, 
                "corr_out": 0.22006824612617493, 
                "mus2_out": 0.025658488273620605, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.15397675335407257
            }
        }, 
        {
            "inputs": [
                1.51175, 
                1.95072, 
                4.35864, 
                2.0, 
                0.14383, 
                -0.46288, 
                0.04469, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -11.81776, 
                0.15809, 
                2.53258, 
                1.02083, 
                10.0, 
                5.27304, 
                2.56032, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                17.15825, 
                -2.86402, 
                4.77711, 
                3.26536, 
                -5.25462, 
                7.55904, 
                2.5908, 
                3.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -4.79781, 
                -3.87537, 
                4.89036, 
                3.37861, 
                1.42005, 
                4.66344, 
                2.25552, 
                2.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.4403775930404663, 
                "mus1_out": 0.04649952054023743, 
                "corr_out": 0.22090905904769897, 
                "mus2_out": 0.023363500833511353, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.15201762318611145
            }
        }, 
        {
            "inputs": [
                1.47034, 
                1.95072, 
                4.35864, 
                2.0, 
                0.14846, 
                -0.41408, 
                0.04624, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -11.67168, 
                0.15563, 
                2.3973, 
                0.92695, 
                10.0, 
                5.27304, 
                2.56032, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                17.51474, 
                -2.85897, 
                4.75599, 
                3.28565, 
                -5.33068, 
                7.55904, 
                2.5908, 
                3.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -4.42168, 
                -3.8599, 
                4.87684, 
                3.4065, 
                1.29801, 
                4.66344, 
                2.25552, 
                2.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.43801552057266235, 
                "mus1_out": 0.05089232325553894, 
                "corr_out": 0.22174310684204102, 
                "mus2_out": 0.021092325448989868, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.15010161697864532
            }
        }, 
        {
            "inputs": [
                1.43365, 
                1.95072, 
                4.35864, 
                2.0, 
                0.15321, 
                -0.36695, 
                0.04757, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -11.53948, 
                0.15369, 
                2.26611, 
                0.83246, 
                10.0, 
                5.27304, 
                2.56032, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                17.87012, 
                -2.85504, 
                4.73389, 
                3.30024, 
                -5.41479, 
                7.55904, 
                2.5908, 
                3.0, 
                1.0, 
                -4.04647, 
                -3.84503, 
                4.85759, 
                3.42394, 
                1.18182, 
                4.66344, 
                2.25552, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.4760375916957855, 
                "mus1_out": -0.017137885093688965, 
                "corr_out": 0.2088416963815689, 
                "mus2_out": 0.05629727244377136, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.18266208469867706
            }
        }, 
        {
            "inputs": [
                1.40153, 
                1.95072, 
                4.35864, 
                2.0, 
                0.15803, 
                -0.3212, 
                0.04821, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -11.42534, 
                0.15277, 
                2.14366, 
                0.74214, 
                10.0, 
                5.27304, 
                2.56032, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                18.22369, 
                -2.85242, 
                4.71181, 
                3.31029, 
                -5.50517, 
                7.55904, 
                2.5908, 
                3.0, 
                1.0, 
                -3.67339, 
                -3.83144, 
                4.83529, 
                3.43376, 
                1.06979, 
                4.66344, 
                2.25552, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.4749141335487366, 
                "mus1_out": -0.015159279108047485, 
                "corr_out": 0.20918579399585724, 
                "mus2_out": 0.0552634596824646, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.18164671957492828
            }
        }, 
        {
            "inputs": [
                1.37372, 
                1.95072, 
                4.35864, 
                2.0, 
                0.1629, 
                -0.2781, 
                0.04866, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -11.33263, 
                0.15363, 
                2.02744, 
                0.65373, 
                10.0, 
                5.27304, 
                2.56032, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                18.57532, 
                -2.85107, 
                4.69084, 
                3.31712, 
                -5.59983, 
                7.55904, 
                2.5908, 
                3.0, 
                1.0, 
                -3.30348, 
                -3.81994, 
                4.81371, 
                3.43999, 
                0.96032, 
                4.66344, 
                2.25552, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.47380757331848145, 
                "mus1_out": -0.0132063627243042, 
                "corr_out": 0.20952562987804413, 
                "mus2_out": 0.05424322187900543, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.18064984679222107
            }
        }, 
        {
            "inputs": [
                1.34982, 
                1.95072, 
                4.35864, 
                2.0, 
                0.16778, 
                -0.23896, 
                0.0488, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -11.26315, 
                0.15636, 
                1.91468, 
                0.56486, 
                10.0, 
                5.27304, 
                2.56032, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                18.92512, 
                -2.85093, 
                4.6716, 
                3.32178, 
                -5.69729, 
                7.55904, 
                2.5908, 
                3.0, 
                1.0, 
                -2.93766, 
                -3.81135, 
                4.79386, 
                3.44404, 
                0.85297, 
                4.66344, 
                2.25552, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.4727226197719574, 
                "mus1_out": -0.011287838220596313, 
                "corr_out": 0.20985987782478333, 
                "mus2_out": 0.053241029381752014, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.17967557907104492
            }
        }, 
        {
            "inputs": [
                1.32941, 
                1.95072, 
                4.35864, 
                2.0, 
                0.17263, 
                -0.20412, 
                0.04853, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -11.21701, 
                0.16024, 
                1.80943, 
                0.48002, 
                10.0, 
                5.27304, 
                2.56032, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                19.27321, 
                -2.85163, 
                4.6542, 
                3.32479, 
                -5.79682, 
                7.55904, 
                2.5908, 
                3.0, 
                1.0, 
                -2.57638, 
                -3.80588, 
                4.77578, 
                3.44637, 
                0.74756, 
                4.66344, 
                2.25552, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.47169288992881775, 
                "mus1_out": -0.00946265459060669, 
                "corr_out": 0.21017767488956451, 
                "mus2_out": 0.052287593483924866, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.17875361442565918
            }
        }, 
        {
            "inputs": [
                1.31213, 
                1.95072, 
                4.35864, 
                2.0, 
                0.17744, 
                -0.17281, 
                0.04807, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -11.19252, 
                0.16434, 
                1.71533, 
                0.4032, 
                10.0, 
                5.27304, 
                2.56032, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                19.61956, 
                -2.85296, 
                4.63848, 
                3.32635, 
                -5.89822, 
                7.55904, 
                2.5908, 
                3.0, 
                1.0, 
                -2.21952, 
                -3.80353, 
                4.75962, 
                3.44749, 
                0.64381, 
                4.66344, 
                2.25552, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.47074568271636963, 
                "mus1_out": -0.0077800452709198, 
                "corr_out": 0.2104705423116684, 
                "mus2_out": 0.05140860378742218, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.17790795862674713
            }
        }, 
        {
            "inputs": [
                1.29776, 
                1.95072, 
                4.35864, 
                2.0, 
                0.18218, 
                -0.14368, 
                0.04745, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -11.1864, 
                0.16816, 
                1.63314, 
                0.33538, 
                10.0, 
                5.27304, 
                2.56032, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                19.96432, 
                -2.85466, 
                4.62427, 
                3.32651, 
                -6.00158, 
                7.55904, 
                2.5908, 
                3.0, 
                1.0, 
                -1.86629, 
                -3.80369, 
                4.74616, 
                3.4484, 
                0.5412, 
                4.66344, 
                2.25552, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.469874769449234, 
                "mus1_out": -0.006229490041732788, 
                "corr_out": 0.21074001491069794, 
                "mus2_out": 0.05059845745563507, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.1771324723958969
            }
        }, 
        {
            "inputs": [
                1.28617, 
                1.95072, 
                4.35864, 
                2.0, 
                0.18686, 
                -0.11586, 
                0.04672, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -11.19319, 
                0.17156, 
                1.56508, 
                0.27891, 
                10.0, 
                5.27304, 
                2.56032, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                20.30774, 
                -2.85669, 
                4.61142, 
                3.32525, 
                -6.10713, 
                7.55904, 
                2.5908, 
                3.0, 
                1.0, 
                -1.51563, 
                -3.80577, 
                4.73576, 
                3.44958, 
                0.43937, 
                4.66344, 
                2.25552, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.46908825635910034, 
                "mus1_out": -0.004825800657272339, 
                "corr_out": 0.21098335087299347, 
                "mus2_out": 0.04986485838890076, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.17643383145332336
            }
        }, 
        {
            "inputs": [
                1.27726, 
                1.95072, 
                4.35864, 
                2.0, 
                0.19144, 
                -0.08913, 
                0.04586, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -11.20802, 
                0.17496, 
                1.51222, 
                0.23496, 
                10.0, 
                5.27304, 
                2.56032, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                20.65003, 
                -2.85899, 
                4.59982, 
                3.32256, 
                -6.2151, 
                7.55904, 
                2.5908, 
                3.0, 
                1.0, 
                -1.1666, 
                -3.80935, 
                4.72837, 
                3.45111, 
                0.33804, 
                4.66344, 
                2.25552, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.4683913588523865, 
                "mus1_out": -0.003578692674636841, 
                "corr_out": 0.2111985683441162, 
                "mus2_out": 0.04921284317970276, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.17581608891487122
            }
        }, 
        {
            "inputs": [
                1.27093, 
                1.95072, 
                4.35864, 
                2.0, 
                0.19593, 
                -0.06328, 
                0.04484, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -11.22742, 
                0.17864, 
                1.47271, 
                0.20178, 
                10.0, 
                5.27304, 
                2.56032, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                20.99133, 
                -2.8615, 
                4.58934, 
                3.31841, 
                -6.32573, 
                7.55904, 
                2.5908, 
                3.0, 
                1.0, 
                -0.81845, 
                -3.81419, 
                4.72375, 
                3.45282, 
                0.23704, 
                4.66344, 
                2.25552, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.4677685499191284, 
                "mus1_out": -0.0024611353874206543, 
                "corr_out": 0.2113904356956482, 
                "mus2_out": 0.048628196120262146, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.17526507377624512
            }
        }, 
        {
            "inputs": [
                1.26713, 
                1.95072, 
                4.35864, 
                2.0, 
                0.20028, 
                -0.03807, 
                0.04348, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -11.24883, 
                0.18276, 
                1.44429, 
                0.17716, 
                10.0, 
                5.27304, 
                2.56032, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                21.33171, 
                -2.86419, 
                4.57986, 
                3.31274, 
                -6.4393, 
                7.55904, 
                2.5908, 
                3.0, 
                1.0, 
                -0.4706, 
                -3.81996, 
                4.72169, 
                3.45456, 
                0.13623, 
                4.66344, 
                2.25552, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.4671950936317444, 
                "mus1_out": -0.0014289617538452148, 
                "corr_out": 0.21156640350818634, 
                "mus2_out": 0.04808785021305084, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.17475855350494385
            }
        }, 
        {
            "inputs": [
                1.26582, 
                1.95072, 
                4.35864, 
                2.0, 
                0.20446, 
                -0.0131, 
                0.04188, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -11.27024, 
                0.18753, 
                1.4245, 
                0.15868, 
                10.0, 
                5.27304, 
                2.56032, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                21.67124, 
                -2.86703, 
                4.57127, 
                3.30545, 
                -6.55621, 
                7.55904, 
                2.5908, 
                3.0, 
                1.0, 
                -0.12255, 
                -3.82633, 
                4.72197, 
                3.45615, 
                0.03546, 
                4.66344, 
                2.25552, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.46665239334106445, 
                "mus1_out": -0.0004496574401855469, 
                "corr_out": 0.2117323875427246, 
                "mus2_out": 0.047574907541275024, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.174280047416687
            }
        }, 
        {
            "inputs": [
                1.26697, 
                1.95072, 
                4.35864, 
                2.0, 
                0.20846, 
                0.01151, 
                0.03995, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -11.29055, 
                0.19316, 
                1.40497, 
                0.138, 
                10.0, 
                5.27304, 
                2.56032, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                22.00989, 
                -2.86999, 
                4.56345, 
                3.29649, 
                -6.67677, 
                7.55904, 
                2.5908, 
                3.0, 
                1.0, 
                0.22608, 
                -3.83293, 
                4.72449, 
                3.45752, 
                -0.06539, 
                4.66344, 
                2.25552, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.466083288192749, 
                "mus1_out": 0.0005788505077362061, 
                "corr_out": 0.21190661191940308, 
                "mus2_out": 0.04703609645366669, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.17377904057502747
            }
        }, 
        {
            "inputs": [
                1.27057, 
                1.95072, 
                4.35864, 
                2.0, 
                0.21221, 
                0.03607, 
                0.03748, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -11.31004, 
                0.19991, 
                1.39011, 
                0.11954, 
                10.0, 
                5.27304, 
                2.56032, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                22.34767, 
                -2.87303, 
                4.55639, 
                3.28582, 
                -6.80125, 
                7.55904, 
                2.5908, 
                3.0, 
                1.0, 
                0.57584, 
                -3.83943, 
                4.72929, 
                3.45872, 
                -0.16649, 
                4.66344, 
                2.25552, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.46550607681274414, 
                "mus1_out": 0.0016248524188995361, 
                "corr_out": 0.21208271384239197, 
                "mus2_out": 0.04648786783218384, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.17327170073986053
            }
        }, 
        {
            "inputs": [
                1.27702, 
                1.95072, 
                4.35864, 
                2.0, 
                0.21564, 
                0.06442, 
                0.0343, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -11.32972, 
                0.20808, 
                1.38011, 
                0.10309, 
                10.0, 
                5.27304, 
                2.56032, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                22.68458, 
                -2.87616, 
                4.55019, 
                3.27317, 
                -6.93045, 
                7.55904, 
                2.5908, 
                3.0, 
                1.0, 
                0.92751, 
                -3.8456, 
                4.73638, 
                3.45936, 
                -0.26812, 
                4.66344, 
                2.25552, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.4648582339286804, 
                "mus1_out": 0.0028018057346343994, 
                "corr_out": 0.21227987110614777, 
                "mus2_out": 0.045870617032051086, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.1727033257484436
            }
        }, 
        {
            "inputs": [
                1.28706, 
                1.95072, 
                4.35864, 
                2.0, 
                0.21881, 
                0.10042, 
                0.03176, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -11.34993, 
                0.21782, 
                1.37712, 
                0.09006, 
                10.0, 
                5.27304, 
                2.56032, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                23.02048, 
                -2.87935, 
                4.54501, 
                3.25795, 
                -7.06593, 
                7.55904, 
                2.5908, 
                3.0, 
                1.0, 
                1.28197, 
                -3.85116, 
                4.74541, 
                3.45835, 
                -0.37069, 
                4.66344, 
                2.25552, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.4641438126564026, 
                "mus1_out": 0.004099994897842407, 
                "corr_out": 0.21249838173389435, 
                "mus2_out": 0.04519014060497284, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.17207778990268707
            }
        }, 
        {
            "inputs": [
                1.3015, 
                1.95072, 
                4.35864, 
                2.0, 
                0.22173, 
                0.14443, 
                0.02917, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -11.36948, 
                0.2296, 
                1.38383, 
                0.08232, 
                10.0, 
                5.27304, 
                2.56032, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                23.35489, 
                -2.88257, 
                4.5408, 
                3.2393, 
                -7.20985, 
                7.55904, 
                2.5908, 
                3.0, 
                1.0, 
                1.6396, 
                -3.85581, 
                4.7553, 
                3.4538, 
                -0.47472, 
                4.66344, 
                2.25552, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.46333545446395874, 
                "mus1_out": 0.005571544170379639, 
                "corr_out": 0.21274591982364655, 
                "mus2_out": 0.0444188117980957, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.17137157917022705
            }
        }, 
        {
            "inputs": [
                1.32069, 
                1.95072, 
                4.35864, 
                2.0, 
                0.22453, 
                0.19188, 
                0.02796, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -11.38598, 
                0.24383, 
                1.40161, 
                0.08092, 
                10.0, 
                5.27304, 
                2.56032, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                23.68694, 
                -2.88581, 
                4.53698, 
                3.21629, 
                -7.36468, 
                7.55904, 
                2.5908, 
                3.0, 
                1.0, 
                1.99985, 
                -3.85939, 
                4.76439, 
                3.4437, 
                -0.58073, 
                4.66344, 
                2.25552, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.46254706382751465, 
                "mus1_out": 0.007006257772445679, 
                "corr_out": 0.2129891961812973, 
                "mus2_out": 0.04366736114025116, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.17068441212177277
            }
        }, 
        {
            "inputs": [
                1.344, 
                1.95072, 
                4.35864, 
                2.0, 
                0.22718, 
                0.23311, 
                0.02654, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -11.39667, 
                0.2611, 
                1.42998, 
                0.08598, 
                10.0, 
                5.27304, 
                2.56032, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                24.01579, 
                -2.88903, 
                4.53254, 
                3.18854, 
                -7.5319, 
                7.55904, 
                2.5908, 
                3.0, 
                1.0, 
                2.3613, 
                -3.8619, 
                4.77095, 
                3.42695, 
                -0.68904, 
                4.66344, 
                2.25552, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.4618455469608307, 
                "mus1_out": 0.008285552263259888, 
                "corr_out": 0.21320568025112152, 
                "mus2_out": 0.04299716651439667, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.17007431387901306
            }
        }, 
        {
            "inputs": [
                1.37015, 
                1.95072, 
                4.35864, 
                2.0, 
                0.22977, 
                0.26146, 
                0.02592, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -11.3988, 
                0.28184, 
                1.46678, 
                0.09664, 
                10.0, 
                5.27304, 
                2.56032, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                24.34102, 
                -2.89225, 
                4.52656, 
                3.15642, 
                -7.71159, 
                7.55904, 
                2.5908, 
                3.0, 
                1.0, 
                2.72234, 
                -3.86333, 
                4.77377, 
                3.40362, 
                -0.79984, 
                4.66344, 
                2.25552, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.46135324239730835, 
                "mus1_out": 0.00918281078338623, 
                "corr_out": 0.21335864067077637, 
                "mus2_out": 0.04252749681472778, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.16964691877365112
            }
        }, 
        {
            "inputs": [
                1.39796, 
                1.95072, 
                4.35864, 
                2.0, 
                0.23231, 
                0.27817, 
                0.02537, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -11.39038, 
                0.30593, 
                1.50887, 
                0.11091, 
                10.0, 
                5.27304, 
                2.56032, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                24.66276, 
                -2.89546, 
                4.51867, 
                3.12071, 
                -7.90295, 
                7.55904, 
                2.5908, 
                3.0, 
                1.0, 
                3.08171, 
                -3.8637, 
                4.77227, 
                3.37431, 
                -0.91329, 
                4.66344, 
                2.25552, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.46101605892181396, 
                "mus1_out": 0.009797126054763794, 
                "corr_out": 0.21346381306648254, 
                "mus2_out": 0.04220610857009888, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.16935458779335022
            }
        }, 
        {
            "inputs": [
                1.4268, 
                1.95072, 
                4.35864, 
                2.0, 
                0.23494, 
                0.28841, 
                0.02631, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -11.37044, 
                0.33313, 
                1.55231, 
                0.12551, 
                10.0, 
                5.27304, 
                2.56032, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                24.98136, 
                -2.89867, 
                4.50931, 
                3.08251, 
                -8.10422, 
                7.55904, 
                2.5908, 
                3.0, 
                1.0, 
                3.43844, 
                -3.86296, 
                4.76636, 
                3.33956, 
                -1.02961, 
                4.66344, 
                2.25552, 
                2.0, 
                1.0, 
                -18.80525, 
                -3.02071, 
                6.7056, 
                5.2788, 
                3.56241, 
                9.35736, 
                2.5908, 
                3.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.41772007942199707, 
                "mus1_out": 0.09026363492012024, 
                "corr_out": 0.2287868708372116, 
                "mus2_out": 0.0006095767021179199, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.1342100203037262
            }
        }, 
        {
            "inputs": [
                1.45659, 
                1.95072, 
                4.35864, 
                2.0, 
                0.23776, 
                0.29787, 
                0.02824, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -11.33928, 
                0.36276, 
                1.59311, 
                0.13652, 
                10.0, 
                5.27304, 
                2.56032, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                25.29703, 
                -2.90188, 
                4.49933, 
                3.04274, 
                -8.3139, 
                7.55904, 
                2.5908, 
                3.0, 
                1.0, 
                3.79155, 
                -3.86106, 
                4.756, 
                3.29941, 
                -1.14916, 
                4.66344, 
                2.25552, 
                2.0, 
                1.0, 
                -18.78837, 
                -3.02071, 
                6.7056, 
                5.24901, 
                3.57941, 
                9.35736, 
                2.5908, 
                3.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.4174148142337799, 
                "mus1_out": 0.09085497260093689, 
                "corr_out": 0.228902667760849, 
                "mus2_out": 0.0003050565719604492, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.13397879898548126
            }
        }, 
        {
            "inputs": [
                1.48758, 
                1.95072, 
                4.35864, 
                2.0, 
                0.24091, 
                0.30986, 
                0.03149, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -11.29907, 
                0.39391, 
                1.62827, 
                0.14069, 
                10.0, 
                5.27304, 
                2.56032, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                25.60981, 
                -2.90509, 
                4.48925, 
                3.00167, 
                -8.53185, 
                7.55904, 
                2.5908, 
                3.0, 
                1.0, 
                4.13972, 
                -3.85792, 
                4.74108, 
                3.25351, 
                -1.27239, 
                4.66344, 
                2.25552, 
                2.0, 
                1.0, 
                -18.85711, 
                -3.02071, 
                6.7056, 
                5.21802, 
                3.61384, 
                9.35736, 
                2.5908, 
                3.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.41695553064346313, 
                "mus1_out": 0.09174844622612, 
                "corr_out": 0.22907553613185883, 
                "mus2_out": -0.000155717134475708, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.1336313933134079
            }
        }, 
        {
            "inputs": [
                1.52004, 
                1.95072, 
                4.35864, 
                2.0, 
                0.24453, 
                0.32464, 
                0.03616, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -11.25304, 
                0.42593, 
                1.65611, 
                0.13607, 
                10.0, 
                5.27304, 
                2.56032, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                25.91957, 
                -2.9083, 
                4.4791, 
                2.95906, 
                -8.75939, 
                7.55904, 
                2.5908, 
                3.0, 
                1.0, 
                4.48122, 
                -3.85344, 
                4.72184, 
                3.2018, 
                -1.3996, 
                4.66344, 
                2.25552, 
                2.0, 
                1.0, 
                -18.64469, 
                -3.02287, 
                6.83776, 
                5.31772, 
                3.50615, 
                9.35736, 
                2.5908, 
                3.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.4162634313106537, 
                "mus1_out": 0.0930987298488617, 
                "corr_out": 0.22933535277843475, 
                "mus2_out": -0.000852435827255249, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.1331089287996292
            }
        }, 
        {
            "inputs": [
                1.55426, 
                1.95072, 
                4.35864, 
                2.0, 
                0.24876, 
                0.34216, 
                0.04232, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -11.20435, 
                0.45817, 
                1.67614, 
                0.12189, 
                10.0, 
                5.27304, 
                2.56032, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                4.81413, 
                -3.84721, 
                4.69937, 
                3.14512, 
                -1.53067, 
                4.66344, 
                2.25552, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -18.30625, 
                -3.02028, 
                6.6617, 
                5.10745, 
                3.58423, 
                9.35736, 
                2.5908, 
                3.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.41110774874687195, 
                "mus1_out": 0.10279402136802673, 
                "corr_out": 0.23149289190769196, 
                "mus2_out": -0.005766034126281738, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.12925513088703156
            }
        }, 
        {
            "inputs": [
                1.59055, 
                1.95072, 
                4.35864, 
                2.0, 
                0.2538, 
                0.36296, 
                0.05036, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -11.15576, 
                0.49002, 
                1.68853, 
                0.09798, 
                10.0, 
                5.27304, 
                2.56032, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                5.13691, 
                -3.83919, 
                4.67602, 
                3.08547, 
                -1.66487, 
                4.66344, 
                2.25552, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -17.94851, 
                -3.01656, 
                5.93395, 
                4.3434, 
                4.13237, 
                9.35736, 
                2.5908, 
                3.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.41013598442077637, 
                "mus1_out": 0.104729562997818, 
                "corr_out": 0.2318567931652069, 
                "mus2_out": -0.006767302751541138, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.12853571772575378
            }
        }, 
        {
            "inputs": [
                1.62933, 
                1.95072, 
                4.35864, 
                2.0, 
                0.25984, 
                0.38778, 
                0.06046, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -11.11002, 
                0.52083, 
                1.69331, 
                0.06398, 
                10.0, 
                5.27304, 
                2.56032, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                5.44917, 
                -3.83019, 
                4.65482, 
                3.02549, 
                -1.80109, 
                4.66344, 
                2.25552, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -17.64939, 
                -3.01168, 
                5.34545, 
                3.71612, 
                4.74942, 
                9.35736, 
                2.5908, 
                3.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.4089730381965637, 
                "mus1_out": 0.10705521702766418, 
                "corr_out": 0.23229193687438965, 
                "mus2_out": -0.007970958948135376, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.12767773866653442
            }
        }, 
        {
            "inputs": [
                1.67104, 
                1.95072, 
                4.35864, 
                2.0, 
                0.26716, 
                0.41713, 
                0.07315, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -11.0702, 
                0.54991, 
                1.69068, 
                0.01964, 
                10.0, 
                5.27304, 
                2.56032, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                5.75187, 
                -3.8215, 
                4.63831, 
                2.96726, 
                -1.93844, 
                4.66344, 
                2.25552, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -17.37966, 
                -3.00543, 
                5.07028, 
                3.39924, 
                5.11281, 
                9.35736, 
                2.5908, 
                3.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.407482773065567, 
                "mus1_out": 0.11004343628883362, 
                "corr_out": 0.2328517884016037, 
                "mus2_out": -0.009517282247543335, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.12658320367336273
            }
        }, 
        {
            "inputs": [
                1.71598, 
                1.95072, 
                4.35864, 
                2.0, 
                0.27604, 
                0.44937, 
                0.08884, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -11.03967, 
                0.5764, 
                1.6814, 
                -0.03458, 
                -10.0, 
                5.27304, 
                2.56032, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                6.04656, 
                -3.81439, 
                4.6275, 
                2.91152, 
                -2.07677, 
                4.66344, 
                2.25552, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -17.12597, 
                -2.99971, 
                4.89181, 
                3.17583, 
                5.39259, 
                9.35736, 
                2.5908, 
                3.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.4045262634754181, 
                "mus1_out": 0.11572220921516418, 
                "corr_out": 0.2341039478778839, 
                "mus2_out": -0.012397915124893188, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.12442874908447266
            }
        }, 
        {
            "inputs": [
                1.76389, 
                1.95072, 
                4.35864, 
                2.0, 
                0.28715, 
                0.47906, 
                0.11105, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -11.0216, 
                0.59953, 
                1.6672, 
                -0.09669, 
                -10.0, 
                5.27304, 
                2.56032, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                6.33458, 
                -3.80951, 
                4.62167, 
                2.85779, 
                -2.2166, 
                4.66344, 
                2.25552, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -16.89276, 
                -2.99449, 
                4.74152, 
                2.97763, 
                5.67321, 
                9.35736, 
                2.5908, 
                3.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.4026276171207428, 
                "mus1_out": 0.1195782721042633, 
                "corr_out": 0.23482245206832886, 
                "mus2_out": -0.014394283294677734, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.12305574864149094
            }
        }, 
        {
            "inputs": [
                1.81361, 
                1.95072, 
                4.35864, 
                2.0, 
                0.29993, 
                0.49722, 
                0.12782, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -11.01809, 
                0.61914, 
                1.65088, 
                -0.16273, 
                -10.0, 
                5.27304, 
                2.56032, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                6.61659, 
                -3.80713, 
                4.61888, 
                2.80528, 
                -2.35862, 
                4.66344, 
                2.25552, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -16.68075, 
                -2.98992, 
                4.63352, 
                2.81992, 
                5.91533, 
                9.35736, 
                2.5908, 
                3.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.4011317789554596, 
                "mus1_out": 0.12262430787086487, 
                "corr_out": 0.23539304733276367, 
                "mus2_out": -0.015970289707183838, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.12198024988174438
            }
        }, 
        {
            "inputs": [
                1.86324, 
                1.95072, 
                4.35864, 
                2.0, 
                0.31354, 
                0.49633, 
                0.13611, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -11.02946, 
                0.63519, 
                1.6353, 
                -0.22794, 
                -10.0, 
                5.27304, 
                2.56032, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                6.89288, 
                -3.80741, 
                4.61689, 
                2.75365, 
                -2.50318, 
                4.66344, 
                2.25552, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -16.48442, 
                -2.98544, 
                4.57683, 
                2.71359, 
                6.07478, 
                9.35736, 
                2.5908, 
                3.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.4003483057022095, 
                "mus1_out": 0.1242157518863678, 
                "corr_out": 0.23569676280021667, 
                "mus2_out": -0.016791999340057373, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.12141911685466766
            }
        }, 
        {
            "inputs": [
                1.91088, 
                1.95072, 
                4.35864, 
                2.0, 
                0.32617, 
                0.4764, 
                0.12627, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -11.0543, 
                0.64825, 
                1.62253, 
                -0.28835, 
                -10.0, 
                5.27304, 
                2.56032, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                7.16382, 
                -3.81015, 
                4.61387, 
                2.70298, 
                -2.65034, 
                4.66344, 
                2.25552, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -16.29083, 
                -2.98133, 
                4.57029, 
                2.65941, 
                6.12574, 
                9.35736, 
                2.5908, 
                3.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.40054580569267273, 
                "mus1_out": 0.12378630042076111, 
                "corr_out": 0.2356335073709488, 
                "mus2_out": -0.016564548015594482, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.12156052887439728
            }
        }, 
        {
            "inputs": [
                1.95531, 
                1.95072, 
                4.35864, 
                2.0, 
                0.33696, 
                0.44427, 
                0.10792, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -11.09027, 
                0.65892, 
                1.61341, 
                -0.3419, 
                -10.0, 
                5.27304, 
                2.56032, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                7.42989, 
                -3.8148, 
                4.60866, 
                2.65335, 
                -2.80019, 
                4.66344, 
                2.25552, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -16.09115, 
                -2.97771, 
                4.59576, 
                2.64045, 
                6.0941, 
                9.35736, 
                2.5908, 
                3.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.4013403058052063, 
                "mus1_out": 0.12213137745857239, 
                "corr_out": 0.23534582555294037, 
                "mus2_out": -0.015701383352279663, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.12213008850812912
            }
        }, 
        {
            "inputs": [
                1.9962, 
                1.95072, 
                4.35864, 
                2.0, 
                0.34548, 
                0.4089, 
                0.08518, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -11.13517, 
                0.66756, 
                1.60774, 
                -0.38846, 
                -10.0, 
                5.27304, 
                2.56032, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                7.69149, 
                -3.82084, 
                4.60068, 
                2.60449, 
                -2.95317, 
                4.66344, 
                2.25552, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -15.88015, 
                -2.97487, 
                4.6296, 
                2.6334, 
                6.03027, 
                9.35736, 
                2.5908, 
                3.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.4024055004119873, 
                "mus1_out": 0.11992570757865906, 
                "corr_out": 0.23495709896087646, 
                "mus2_out": -0.014552682638168335, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.12289606779813766
            }
        }, 
        {
            "inputs": [
                2.03386, 
                1.95072, 
                4.35864, 
                2.0, 
                0.35238, 
                0.37658, 
                0.06908, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -11.18732, 
                0.67446, 
                1.60529, 
                -0.42857, 
                -10.0, 
                5.27304, 
                2.56032, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                7.94883, 
                -3.82786, 
                4.58968, 
                2.55582, 
                -3.11009, 
                4.66344, 
                2.25552, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -15.65717, 
                -2.97264, 
                4.65621, 
                2.62235, 
                5.97066, 
                9.35736, 
                2.5908, 
                3.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.40329766273498535, 
                "mus1_out": 0.11808404326438904, 
                "corr_out": 0.23463159799575806, 
                "mus2_out": -0.01359376311302185, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.1235397607088089
            }
        }, 
        {
            "inputs": [
                2.06876, 
                1.95072, 
                4.35864, 
                2.0, 
                0.35793, 
                0.34899, 
                0.05546, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -11.24553, 
                0.67988, 
                1.6062, 
                -0.46255, 
                -10.0, 
                5.27304, 
                2.56032, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                8.20184, 
                -3.83548, 
                4.57544, 
                2.50668, 
                -3.27199, 
                4.66344, 
                2.25552, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -15.43088, 
                -2.97069, 
                4.67653, 
                2.60778, 
                5.91725, 
                9.35736, 
                2.5908, 
                3.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.40405815839767456, 
                "mus1_out": 0.11651638150215149, 
                "corr_out": 0.23435518145561218, 
                "mus2_out": -0.012777358293533325, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.12409000843763351
            }
        }, 
        {
            "inputs": [
                2.1013, 
                1.95072, 
                4.35864, 
                2.0, 
                0.36232, 
                0.32543, 
                0.04391, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -11.30889, 
                0.68401, 
                1.61044, 
                -0.49086, 
                -10.0, 
                5.27304, 
                2.56032, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                8.45022, 
                -3.84337, 
                4.5577, 
                2.4564, 
                -3.44008, 
                4.66344, 
                2.25552, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -15.19628, 
                -2.96914, 
                4.68735, 
                2.58605, 
                5.87625, 
                9.35736, 
                2.5908, 
                3.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.4047108292579651, 
                "mus1_out": 0.11517247557640076, 
                "corr_out": 0.2341187447309494, 
                "mus2_out": -0.012077271938323975, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.1245632991194725
            }
        }, 
        {
            "inputs": [
                2.1319, 
                1.95072, 
                4.35864, 
                2.0, 
                0.36571, 
                0.30603, 
                0.03391, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -11.37657, 
                0.6871, 
                1.61738, 
                -0.51452, 
                -10.0, 
                5.27304, 
                2.56032, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                8.69343, 
                -3.85118, 
                4.5363, 
                2.4044, 
                -3.61564, 
                4.66344, 
                2.25552, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -14.95597, 
                -2.9679, 
                4.6862, 
                2.5543, 
                5.85522, 
                9.35736, 
                2.5908, 
                3.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.4052570164203644, 
                "mus1_out": 0.11404803395271301, 
                "corr_out": 0.23392194509506226, 
                "mus2_out": -0.011491149663925171, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.12496019154787064
            }
        }, 
        {
            "inputs": [
                2.16102, 
                1.95072, 
                4.35864, 
                2.0, 
                0.36824, 
                0.29122, 
                0.02529, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -11.44777, 
                0.6893, 
                1.62576, 
                -0.53527, 
                -10.0, 
                5.27304, 
                2.56032, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                8.93077, 
                -3.85852, 
                4.51151, 
                2.35049, 
                -3.79953, 
                4.66344, 
                2.25552, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -14.71183, 
                -2.96688, 
                4.67864, 
                2.51762, 
                5.84356, 
                9.35736, 
                2.5908, 
                3.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.40567052364349365, 
                "mus1_out": 0.11319419741630554, 
                "corr_out": 0.23377472162246704, 
                "mus2_out": -0.011045455932617188, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.12526118755340576
            }
        }, 
        {
            "inputs": [
                2.18908, 
                1.95072, 
                4.35864, 
                2.0, 
                0.37001, 
                0.28059, 
                0.01768, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -11.52178, 
                0.69074, 
                1.63394, 
                -0.55514, 
                -10.0, 
                5.27304, 
                2.56032, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                9.16159, 
                -3.86507, 
                4.48423, 
                2.29515, 
                -3.99172, 
                4.66344, 
                2.25552, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -14.46619, 
                -2.966, 
                4.66709, 
                2.47801, 
                5.83783, 
                9.35736, 
                2.5908, 
                3.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.40595680475234985, 
                "mus1_out": 0.11259856820106506, 
                "corr_out": 0.2336752712726593, 
                "mus2_out": -0.01073351502418518, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.1254698485136032
            }
        }, 
        {
            "inputs": [
                2.21639, 
                1.95072, 
                4.35864, 
                2.0, 
                0.37108, 
                0.2731, 
                0.01072, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -11.59799, 
                0.69151, 
                1.64135, 
                -0.57504, 
                -10.0, 
                5.27304, 
                2.56032, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                9.38576, 
                -3.87074, 
                4.45578, 
                2.23939, 
                -4.19122, 
                4.66344, 
                2.25552, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -14.22508, 
                -2.96518, 
                4.65471, 
                2.43831, 
                5.83398, 
                9.35736, 
                2.5908, 
                3.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.4061482548713684, 
                "mus1_out": 0.11219492554664612, 
                "corr_out": 0.23361152410507202, 
                "mus2_out": -0.0105210542678833, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.12560950219631195
            }
        }, 
        {
            "inputs": [
                2.24314, 
                1.95072, 
                4.35864, 
                2.0, 
                0.3715, 
                0.2675, 
                0.00422, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -11.67593, 
                0.69168, 
                1.64897, 
                -0.59418, 
                -10.0, 
                5.27304, 
                2.56032, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                9.60378, 
                -3.87555, 
                4.42752, 
                2.18437, 
                -4.39658, 
                4.66344, 
                2.25552, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -13.98723, 
                -2.96441, 
                4.64545, 
                2.4023, 
                5.82242, 
                9.35736, 
                2.5908, 
                3.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.406288206577301, 
                "mus1_out": 0.11189541220664978, 
                "corr_out": 0.23356713354587555, 
                "mus2_out": -0.010362446308135986, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.12571166455745697
            }
        }, 
        {
            "inputs": [
                2.26952, 
                1.95072, 
                4.35864, 
                2.0, 
                0.37129, 
                0.26381, 
                -0.00217, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -11.75519, 
                0.69128, 
                1.65843, 
                -0.61109, 
                -10.0, 
                5.27304, 
                2.56032, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                9.81647, 
                -3.87968, 
                4.40021, 
                2.13069, 
                -4.60718, 
                4.66344, 
                2.25552, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -13.75272, 
                -2.96371, 
                4.63846, 
                2.36893, 
                5.80545, 
                9.35736, 
                2.5908, 
                3.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.4063939154148102, 
                "mus1_out": 0.11166539788246155, 
                "corr_out": 0.2335355281829834, 
                "mus2_out": -0.010239869356155396, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.1257888674736023
            }
        }, 
        {
            "inputs": [
                2.29576, 
                1.95072, 
                4.35864, 
                2.0, 
                0.37045, 
                0.26239, 
                -0.00835, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -11.83536, 
                0.69035, 
                1.67114, 
                -0.62462, 
                -10.0, 
                5.27304, 
                2.56032, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                10.02452, 
                -3.88319, 
                4.37398, 
                2.07822, 
                -4.82362, 
                4.66344, 
                2.25552, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -13.52089, 
                -2.96296, 
                4.63109, 
                2.33533, 
                5.78972, 
                9.35736, 
                2.5908, 
                3.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.4064624607563019, 
                "mus1_out": 0.11151060461997986, 
                "corr_out": 0.2335176318883896, 
                "mus2_out": -0.010156393051147461, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.125838965177536
            }
        }
    ]
}

==> highway_predictor_models/mixtures1_units_20/m1u20.json <==
{
    "layers": [
        {
            "is_output": false, 
            "scales": [
                3.86445783, 
                0.27519809, 
                2.47547287, 
                0.22062201, 
                0.58567522, 
                0.5492819, 
                0.18368763, 
                23.64959631, 
                0.26440303, 
                53.10844181, 
                0.33824466, 
                72.85983909, 
                0.14374396, 
                16.38100737, 
                14.42111849, 
                3.89658325, 
                1.29945228, 
                9.73766153, 
                2.57003866, 
                0.40110055, 
                0.49161957, 
                0.20012729, 
                26.69338045, 
                20.11191527, 
                3.99408833, 
                1.2969194, 
                9.73819938, 
                2.57776237, 
                0.48942367, 
                0.64301909, 
                0.30547844, 
                28.40949428, 
                29.62148705, 
                5.44554087, 
                4.72740279, 
                7.65942666, 
                2.69013068, 
                0.6758875, 
                0.95442814, 
                0.49066619, 
                49.44534891, 
                47.14392649, 
                4.54471435, 
                2.60880662, 
                5.54941365, 
                3.58363285, 
                1.03220144, 
                1.52328983, 
                0.32153746, 
                40.38539165, 
                30.80857369, 
                5.48465808, 
                4.66498826, 
                7.35964298, 
                3.95970035, 
                0.71877873, 
                1.03644381, 
                0.37620539, 
                33.10989485, 
                38.68908235, 
                3.76153735, 
                3.65785782, 
                7.93835132, 
                2.93118891, 
                0.80059403, 
                1.155114, 
                0.49302747, 
                49.46096897, 
                50.95131858, 
                3.7019779, 
                2.55327089, 
                5.55728951, 
                3.68881887, 
                1.03457141, 
                1.52863821, 
                0.3694034, 
                46.01703096, 
                38.31307191, 
                3.7777001, 
                3.67286442, 
                7.94133348, 
                4.1077901, 
                0.81319838, 
                1.17841569
            ], 
            "n_nodes": 84, 
            "is_input": true, 
            "names": [
                "ego_velocity", 
                "ego_width", 
                "ego_length", 
                "ego_type", 
                "ego_lane_d", 
                "ego_last_acc", 
                "ego_last_vlat", 
                "lane_ego_lane_length", 
                "lane_left_lane_exists", 
                "lane_left_lane_length", 
                "lane_right_lane_exists", 
                "lane_right_lane_length", 
                "veh_1_exists", 
                "veh_1_s", 
                "veh_1_d", 
                "veh_1_ds", 
                "veh_1_dsrel", 
                "veh_1_time_to_ego", 
                "veh_1_length", 
                "veh_1_width", 
                "veh_1_type", 
                "veh_2_exists", 
                "veh_2_s", 
                "veh_2_d", 
                "veh_2_ds", 
                "veh_2_dsrel", 
                "veh_2_time_to_ego", 
                "veh_2_length", 
                "veh_2_width", 
                "veh_2_type", 
                "veh_3_exists", 
                "veh_3_s", 
                "veh_3_d", 
                "veh_3_ds", 
                "veh_3_dsrel", 
                "veh_3_time_to_ego", 
                "veh_3_length", 
                "veh_3_width", 
                "veh_3_type", 
                "veh_4_exists", 
                "veh_4_s", 
                "veh_4_d", 
                "veh_4_ds", 
                "veh_4_dsrel", 
                "veh_4_time_to_ego", 
                "veh_4_length", 
                "veh_4_width", 
                "veh_4_type", 
                "veh_5_exists", 
                "veh_5_s", 
                "veh_5_d", 
                "veh_5_ds", 
                "veh_5_dsrel", 
                "veh_5_time_to_ego", 
                "veh_5_length", 
                "veh_5_width", 
                "veh_5_type", 
                "veh_6_exists", 
                "veh_6_s", 
                "veh_6_d", 
                "veh_6_ds", 
                "veh_6_dsrel", 
                "veh_6_time_to_ego", 
                "veh_6_length", 
                "veh_6_width", 
                "veh_6_type", 
                "veh_7_exists", 
                "veh_7_s", 
                "veh_7_d", 
                "veh_7_ds", 
                "veh_7_dsrel", 
                "veh_7_time_to_ego", 
                "veh_7_length", 
                "veh_7_width", 
                "veh_7_type", 
                "veh_8_exists", 
                "veh_8_s", 
                "veh_8_d", 
                "veh_8_ds", 
                "veh_8_dsrel", 
                "veh_8_time_to_ego", 
                "veh_8_length", 
                "veh_8_width", 
                "veh_8_type"
            ], 
            "upper_bounds": [
                28.190523147583008, 
                2.5908000469207764, 
                23.225759506225586, 
                3.0, 
                3.393718719482422, 
                3.0, 
                3.0, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                100.0, 
                100.0, 
                29.047439575195312, 
                25.270143508911133, 
                10.0, 
                23.225759506225586, 
                2.5908000469207764, 
                3.0, 
                1.0, 
                100.0, 
                100.0, 
                29.047439575195312, 
                17.72788429260254, 
                10.0, 
                23.225759506225586, 
                2.5908000469207764, 
                3.0, 
                1.0, 
                100.0, 
                100.0, 
                29.047439575195312, 
                23.693693161010742, 
                10.0, 
                23.225759506225586, 
                2.5908000469207764, 
                3.0, 
                1.0, 
                100.0, 
                100.0, 
                29.047439575195312, 
                24.21011734008789, 
                10.0, 
                23.225759506225586, 
                2.5908000469207764, 
                3.0, 
                1.0, 
                100.0, 
                100.0, 
                29.047439575195312, 
                24.364917755126953, 
                10.0, 
                23.225759506225586, 
                2.5908000469207764, 
                3.0, 
                1.0, 
                100.0, 
                100.0, 
                20.3137264251709, 
                15.42535400390625, 
                10.0, 
                23.225759506225586, 
                2.5908000469207764, 
                3.0, 
                1.0, 
                100.0, 
                100.0, 
                19.09876823425293, 
                14.808506965637207, 
                10.0, 
                23.225759506225586, 
                2.5908000469207764, 
                3.0, 
                1.0, 
                100.0, 
                100.0, 
                19.963510513305664, 
                16.579158782958984, 
                10.0, 
                23.225759506225586, 
                2.5908000469207764, 
                3.0
            ], 
            "lower_bounds": [
                0.0, 
                0.9448800086975098, 
                1.6459200382232666, 
                1.0, 
                -4.756117820739746, 
                -3.0, 
                -2.434610366821289, 
                3.461836814880371, 
                0.0, 
                0.0, 
                0.0, 
                0.0, 
                0.0, 
                0.001172534772194922, 
                -4.756117820739746, 
                0.0, 
                -17.72788429260254, 
                -10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                -99.99530029296875, 
                -4.756117820739746, 
                0.0, 
                -16.569602966308594, 
                -10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                -14.403841018676758, 
                0.05105213075876236, 
                0.0, 
                -14.824113845825195, 
                -10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                -23.197824478149414, 
                1.0438026189804077, 
                0.0, 
                -14.808506965637207, 
                -10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                -99.999755859375, 
                1.274492621421814, 
                0.0, 
                -14.80850601196289, 
                -10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                -16.771772384643555, 
                -8.45556354522705, 
                0.0, 
                -23.22783660888672, 
                -10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                -23.122379302978516, 
                -8.2754545211792, 
                0.0, 
                -23.00853157043457, 
                -10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                -99.9991226196289, 
                -8.456117630004883, 
                0.0, 
                -23.37055015563965, 
                -10.0, 
                0.0, 
                0.0, 
                -1.0
            ], 
            "types": [
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "INT", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "BOOL", 
                "FLOAT", 
                "BOOL", 
                "FLOAT", 
                "BOOL", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "INT", 
                "BOOL", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "INT", 
                "BOOL", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "INT", 
                "BOOL", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "INT", 
                "BOOL", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "INT", 
                "BOOL", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "INT", 
                "BOOL", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "INT", 
                "BOOL", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "INT"
            ], 
            "layer_name": "input_layer"
        }, 
        {
            "b": [
                0.036566976457834244, 
                -0.05155002698302269, 
                -0.04897899553179741, 
                0.09706385433673859, 
                0.09976102411746979, 
                0.03805071860551834, 
                0.08546017110347748, 
                0.019126838073134422, 
                0.040598977357149124, 
                0.08008772134780884, 
                -0.06557116657495499, 
                0.085769884288311, 
                0.06995032727718353, 
                0.024396775290369987, 
                0.10130193084478378, 
                0.03106241673231125, 
                0.061622850596904755, 
                0.11016015708446503, 
                0.10669691115617752, 
                0.089339978992939
            ], 
            "is_output": false, 
            "activation_function": "RELU", 
            "n_nodes": 20, 
            "W": [
                [
                    0.04849235713481903, 
                    0.028721554204821587, 
                    -0.0006788194878026843, 
                    0.023733599111437798, 
                    0.0262816920876503, 
                    -0.3322317898273468, 
                    -0.07351981848478317, 
                    -0.003249161643907428, 
                    0.011295701377093792, 
                    -0.004763416945934296, 
                    0.028858957812190056, 
                    0.009731768630445004, 
                    0.00998147577047348, 
                    0.014709808863699436, 
                    0.007489839103072882, 
                    0.007205607369542122, 
                    -0.14274102449417114, 
                    0.023990711197257042, 
                    -0.022770710289478302, 
                    0.007799179758876562, 
                    -0.009637920185923576, 
                    -0.0005529344198293984, 
                    0.004652085714042187, 
                    0.00647332239896059, 
                    -0.01979190856218338, 
                    -0.06982246041297913, 
                    -0.008277193643152714, 
                    0.003381492802873254, 
                    -0.010424644686281681, 
                    0.0028178980574011803, 
                    -0.018434077501296997, 
                    -0.004341703839600086, 
                    -0.013657034374773502, 
                    0.010555383749306202, 
                    -0.06814553588628769, 
                    0.020377201959490776, 
                    -0.002387857064604759, 
                    0.044683411717414856, 
                    -0.0077063762582838535, 
                    -0.0009918146533891559, 
                    -0.01975443586707115, 
                    -0.01869823969900608, 
                    -0.03257507085800171, 
                    0.006505884230136871, 
                    0.013384420424699783, 
                    -0.021618936210870743, 
                    -0.00892856065183878, 
                    -0.00014916631334926933, 
                    0.02928399294614792, 
                    -0.0008443469414487481, 
                    -0.030364563688635826, 
                    0.05515287443995476, 
                    -0.013367554172873497, 
                    -0.023907393217086792, 
                    -0.01013998594135046, 
                    -0.005111731123179197, 
                    0.015881942585110664, 
                    0.0585627518594265, 
                    0.011227797716856003, 
                    -0.0347132533788681, 
                    -0.011076370254158974, 
                    -0.03815816715359688, 
                    -0.024111486971378326, 
                    -0.0007586479769088328, 
                    0.013934462331235409, 
                    0.01692057214677334, 
                    0.03371381759643555, 
                    -0.04538402706384659, 
                    -0.04858741536736488, 
                    -0.016944557428359985, 
                    0.0002230973623227328, 
                    -0.04524547979235649, 
                    0.013255839236080647, 
                    0.02444460429251194, 
                    -0.041797615587711334, 
                    0.02390591986477375, 
                    -0.04149918258190155, 
                    -0.018318455666303635, 
                    0.01900617405772209, 
                    -0.026973726227879524, 
                    -0.010553422383964062, 
                    0.014157552272081375, 
                    0.005979483015835285, 
                    0.04094666242599487
                ], 
                [
                    0.05617319419980049, 
                    0.05474599450826645, 
                    0.035052377730607986, 
                    0.034059375524520874, 
                    0.010946445167064667, 
                    0.25067293643951416, 
                    0.19991329312324524, 
                    0.004169797990471125, 
                    0.06372947245836258, 
                    0.06148577481508255, 
                    0.038105711340904236, 
                    0.05452166497707367, 
                    -0.04654531925916672, 
                    0.001212027738802135, 
                    -0.12815311551094055, 
                    0.03974480926990509, 
                    -0.05997458100318909, 
                    0.04460035264492035, 
                    0.06967772543430328, 
                    0.043681636452674866, 
                    0.0486622229218483, 
                    -0.049274321645498276, 
                    -0.008295303210616112, 
                    -0.01823926530778408, 
                    0.031140875071287155, 
                    -0.05845868960022926, 
                    -0.04093769192695618, 
                    0.04097182676196098, 
                    0.03338051587343216, 
                    0.005184933543205261, 
                    0.05850213021039963, 
                    -0.03911884129047394, 
                    -0.09806253761053085, 
                    0.09012013673782349, 
                    -0.06725052744150162, 
                    -0.05296127870678902, 
                    0.08722175657749176, 
                    0.07317003607749939, 
                    0.08304331451654434, 
                    -0.025882605463266373, 
                    0.024460162967443466, 
                    0.046069350093603134, 
                    -0.01647053100168705, 
                    -0.04629993066191673, 
                    0.007853355258703232, 
                    -0.03124977834522724, 
                    -0.04115420579910278, 
                    0.001874895766377449, 
                    0.043492235243320465, 
                    -0.11681428551673889, 
                    -0.07629892230033875, 
                    0.043166909366846085, 
                    -0.06400823593139648, 
                    -0.053546443581581116, 
                    0.05960122123360634, 
                    0.07909776270389557, 
                    0.08231011033058167, 
                    -0.007853991352021694, 
                    0.04920439049601555, 
                    -0.03233298286795616, 
                    0.05079255253076553, 
                    -0.05858120322227478, 
                    -0.02971695363521576, 
                    0.032750681042671204, 
                    -0.010570509359240532, 
                    0.028861841186881065, 
                    -0.004187057260423899, 
                    -0.0015531729441136122, 
                    0.03413897007703781, 
                    -0.02190842293202877, 
                    -0.0479964055120945, 
                    -0.009119877591729164, 
                    -0.02634262666106224, 
                    -0.01961941458284855, 
                    0.006044400855898857, 
                    0.01391072291880846, 
                    -0.03154303506016731, 
                    -0.012656756676733494, 
                    0.01753617450594902, 
                    -0.003640206530690193, 
                    -0.04746193811297417, 
                    -0.00461509358137846, 
                    0.03307097777724266, 
                    -0.011270212009549141
                ], 
                [
                    0.08739890903234482, 
                    0.04289540648460388, 
                    0.09220326691865921, 
                    0.01460367999970913, 
                    -0.021102197468280792, 
                    0.05037775635719299, 
                    0.15522362291812897, 
                    0.012271626852452755, 
                    0.07105971872806549, 
                    0.08261575549840927, 
                    0.060498546808958054, 
                    0.052628062665462494, 
                    -0.008012966252863407, 
                    0.05020816996693611, 
                    -0.13534407317638397, 
                    0.10013525933027267, 
                    -0.1354367434978485, 
                    0.03419024497270584, 
                    0.05117958411574364, 
                    0.04883551225066185, 
                    0.06766252219676971, 
                    -0.05307203531265259, 
                    -0.027254460379481316, 
                    -0.06122898682951927, 
                    0.09874381870031357, 
                    -0.03276621550321579, 
                    -0.041445162147283554, 
                    0.08043176680803299, 
                    0.031358882784843445, 
                    0.05204939842224121, 
                    0.06653512269258499, 
                    0.021804869174957275, 
                    -0.08317575603723526, 
                    0.06723857671022415, 
                    -0.14022542536258698, 
                    -0.018487611785531044, 
                    0.053167495876550674, 
                    0.055888257920742035, 
                    0.05689017474651337, 
                    -0.04909621179103851, 
                    0.06849216669797897, 
                    0.05997690185904503, 
                    -0.04582372307777405, 
                    -0.02041122317314148, 
                    0.03239426016807556, 
                    -0.03974055498838425, 
                    -0.029513604938983917, 
                    -0.021570809185504913, 
                    0.02969076670706272, 
                    -0.11646702140569687, 
                    -0.08437679708003998, 
                    0.06906202435493469, 
                    -0.1263478398323059, 
                    -0.05622965097427368, 
                    0.02606041543185711, 
                    0.07370106875896454, 
                    0.06574935466051102, 
                    0.020538920536637306, 
                    0.00801850575953722, 
                    -0.06001958250999451, 
                    0.08624850958585739, 
                    -0.08139275759458542, 
                    -0.029154768213629723, 
                    0.037250418215990067, 
                    0.025395283475518227, 
                    0.04421183839440346, 
                    -0.02540392242372036, 
                    0.046609457582235336, 
                    0.048218220472335815, 
                    -0.04400934278964996, 
                    -0.08376023173332214, 
                    0.01878277398645878, 
                    -0.03688810393214226, 
                    -0.01634742133319378, 
                    -0.04228751361370087, 
                    0.0383354052901268, 
                    -0.016438622027635574, 
                    -0.02497996762394905, 
                    0.05712816119194031, 
                    -0.08826526254415512, 
                    -0.025994306430220604, 
                    0.011703014373779297, 
                    0.04410950466990471, 
                    0.0066728550009429455
                ], 
                [
                    0.006360217463225126, 
                    0.048983506858348846, 
                    -0.0026600975543260574, 
                    0.03313164785504341, 
                    0.05499701946973801, 
                    -0.023363979533314705, 
                    -0.2557946741580963, 
                    0.041921306401491165, 
                    0.05604564771056175, 
                    0.03989431634545326, 
                    0.026220431551337242, 
                    0.03812877833843231, 
                    0.05365201458334923, 
                    0.015619688667356968, 
                    0.053369972854852676, 
                    -0.007973795756697655, 
                    -0.03814621642231941, 
                    0.01964084431529045, 
                    0.0176660418510437, 
                    0.009970489889383316, 
                    0.046922557055950165, 
                    0.07413681596517563, 
                    -0.003875079331919551, 
                    0.05959361791610718, 
                    0.05084000900387764, 
                    -0.0279224943369627, 
                    0.003662465140223503, 
                    0.004753838758915663, 
                    0.04520424082875252, 
                    0.009311412461102009, 
                    0.05050351098179817, 
                    -0.029212292283773422, 
                    -0.031280096620321274, 
                    0.04334723576903343, 
                    -0.0540773868560791, 
                    -0.012473905459046364, 
                    0.037723690271377563, 
                    0.03395382687449455, 
                    0.016705835238099098, 
                    -0.0276222862303257, 
                    -0.039650700986385345, 
                    0.009344902820885181, 
                    -0.01636314205825329, 
                    -0.0032166936434805393, 
                    -0.004785207100212574, 
                    -0.026120634749531746, 
                    0.007132898550480604, 
                    -0.042438097298145294, 
                    0.04420876130461693, 
                    -0.02791379764676094, 
                    -0.015969743952155113, 
                    0.052965033799409866, 
                    -0.015386528335511684, 
                    -0.016893461346626282, 
                    0.03336452320218086, 
                    0.0010192581685259938, 
                    0.022530145943164825, 
                    0.053288232535123825, 
                    0.021790234372019768, 
                    -0.029886018484830856, 
                    0.03013409674167633, 
                    -0.03837781399488449, 
                    -0.023962289094924927, 
                    0.0346633642911911, 
                    0.01877143234014511, 
                    -0.011534900404512882, 
                    -0.011150918900966644, 
                    0.01920589990913868, 
                    -0.03642289340496063, 
                    -0.009079372510313988, 
                    -0.006120054982602596, 
                    -0.012646464630961418, 
                    -0.024011047556996346, 
                    0.015176918357610703, 
                    -0.06576313823461533, 
                    0.010370774194598198, 
                    -0.0048455968499183655, 
                    -0.026317451149225235, 
                    0.012037176638841629, 
                    -0.029962919652462006, 
                    -0.04723823815584183, 
                    0.010685278102755547, 
                    -0.0025211600586771965, 
                    -0.01209207158535719
                ], 
                [
                    0.021207572892308235, 
                    0.03826310485601425, 
                    0.016100097447633743, 
                    0.050640713423490524, 
                    0.0746249333024025, 
                    0.05272950604557991, 
                    -0.2945123016834259, 
                    0.01585623435676098, 
                    0.013147730380296707, 
                    0.028937553986907005, 
                    -0.013380111195147038, 
                    -0.019178571179509163, 
                    0.06837022304534912, 
                    0.03263762593269348, 
                    0.025506652891635895, 
                    -0.0006745376740582287, 
                    -0.01120383944362402, 
                    -0.013511544093489647, 
                    -0.010502170771360397, 
                    0.014068981632590294, 
                    0.02302672155201435, 
                    0.04494887590408325, 
                    -0.04919653758406639, 
                    0.08655518293380737, 
                    0.04162006825208664, 
                    -0.040160153061151505, 
                    -0.022015545517206192, 
                    0.030907869338989258, 
                    0.018563902005553246, 
                    0.027098389342427254, 
                    0.04208201542496681, 
                    -0.034165628254413605, 
                    0.013593543320894241, 
                    -0.03885839506983757, 
                    0.0036116617266088724, 
                    -0.0022627150174230337, 
                    0.016819605603814125, 
                    0.042011868208646774, 
                    0.03729572519659996, 
                    0.03244384750723839, 
                    0.010305571369826794, 
                    0.020938847213983536, 
                    -0.043841246515512466, 
                    -0.022298181429505348, 
                    -0.01792241632938385, 
                    -0.0016467777313664556, 
                    0.0012558434391394258, 
                    -0.07393617182970047, 
                    0.06318416446447372, 
                    -0.010243972763419151, 
                    -0.013854721561074257, 
                    0.03027559258043766, 
                    -0.01590707153081894, 
                    -0.04480806365609169, 
                    0.000495167332701385, 
                    0.024996528401970863, 
                    0.006477187387645245, 
                    0.013568932190537453, 
                    -0.016674829646945, 
                    0.00788011122494936, 
                    0.001700656721368432, 
                    -0.021436592563986778, 
                    0.01017272099852562, 
                    0.042015500366687775, 
                    0.000839071930386126, 
                    0.000532347010448575, 
                    0.019120503216981888, 
                    -0.016912110149860382, 
                    -0.02150081843137741, 
                    -0.007175361271947622, 
                    0.009906208142638206, 
                    0.02893289364874363, 
                    -0.009081368334591389, 
                    0.0045322696678340435, 
                    -0.05972389876842499, 
                    0.012356498278677464, 
                    0.033997271209955215, 
                    0.02148534171283245, 
                    0.0623670369386673, 
                    -0.018600570037961006, 
                    -0.013989385217428207, 
                    0.014752630144357681, 
                    0.01029969658702612, 
                    0.004770470317453146
                ], 
                [
                    0.07361935824155807, 
                    -0.0044519673101603985, 
                    0.043082140386104584, 
                    0.012922166846692562, 
                    0.0004854251747019589, 
                    -0.282652884721756, 
                    -0.11134077608585358, 
                    0.03926057368516922, 
                    0.04951396584510803, 
                    0.04279082268476486, 
                    0.0810990035533905, 
                    -0.009665078483521938, 
                    0.00300001073628664, 
                    -0.01007014885544777, 
                    0.008580048568546772, 
                    0.027095787227153778, 
                    -0.10524073988199234, 
                    0.023582924157381058, 
                    0.02691122703254223, 
                    0.03996279463171959, 
                    0.023441093042492867, 
                    0.059232551604509354, 
                    0.005274717230349779, 
                    -0.025994030758738518, 
                    -0.0018625804223120213, 
                    0.017288479954004288, 
                    -0.0032182971481233835, 
                    0.017679736018180847, 
                    0.031444188207387924, 
                    -0.004891115240752697, 
                    0.011967731639742851, 
                    0.028524387627840042, 
                    0.006488472688943148, 
                    0.0066120317205786705, 
                    -0.06962596625089645, 
                    -0.02825341187417507, 
                    0.023748988285660744, 
                    0.029534123837947845, 
                    0.0252058282494545, 
                    0.003918214235454798, 
                    -0.009075450710952282, 
                    0.013361596502363682, 
                    -0.019477898254990578, 
                    -0.022634103894233704, 
                    0.01900060661137104, 
                    0.015747806057333946, 
                    0.0013958156341686845, 
                    -0.016775643453001976, 
                    0.021142935380339622, 
                    0.02334645576775074, 
                    -0.02928750403225422, 
                    0.04929525405168533, 
                    0.0055662416853010654, 
                    -0.002089929534122348, 
                    0.04513343423604965, 
                    0.020100656896829605, 
                    0.0410589762032032, 
                    0.017946036532521248, 
                    0.012286921963095665, 
                    -0.028638873249292374, 
                    -0.009685290977358818, 
                    -0.04460318759083748, 
                    0.008960260078310966, 
                    -0.026243973523378372, 
                    0.019923284649848938, 
                    -0.02253105491399765, 
                    -0.007966254837810993, 
                    0.020238937810063362, 
                    0.003942020703107119, 
                    -0.009135040454566479, 
                    -0.047764670103788376, 
                    0.01080228853970766, 
                    -0.028034435585141182, 
                    0.02327778935432434, 
                    -0.012652232311666012, 
                    -0.025481585413217545, 
                    -0.01984378695487976, 
                    0.030861545354127884, 
                    0.03660641610622406, 
                    -0.024532409384846687, 
                    -0.017500627785921097, 
                    -0.01939123496413231, 
                    -0.00861740205436945, 
                    -0.02468079887330532
                ], 
                [
                    -0.013682356104254723, 
                    -0.011156167834997177, 
                    0.022776708006858826, 
                    0.00021267296688165516, 
                    0.028132066130638123, 
                    -0.1595618724822998, 
                    -0.25333309173583984, 
                    0.02533121407032013, 
                    0.06150659918785095, 
                    0.017849592491984367, 
                    0.002801706548780203, 
                    -0.014815467409789562, 
                    0.0943557471036911, 
                    0.0052114082500338554, 
                    0.04873201996088028, 
                    -0.018973439931869507, 
                    -0.05319856479763985, 
                    -0.008599025197327137, 
                    0.03931020200252533, 
                    0.004518560599535704, 
                    0.025182779878377914, 
                    0.08590181171894073, 
                    -0.00672521535307169, 
                    0.043443284928798676, 
                    0.02342429757118225, 
                    -0.056450504809617996, 
                    -0.038132548332214355, 
                    0.005392297171056271, 
                    0.04709940776228905, 
                    0.03161424770951271, 
                    0.039229393005371094, 
                    -0.033525243401527405, 
                    -0.03945907577872276, 
                    0.018908776342868805, 
                    -0.03271237760782242, 
                    -0.024561727419495583, 
                    0.015037748031318188, 
                    0.03589756786823273, 
                    0.046614617109298706, 
                    0.007365915924310684, 
                    -0.0018623732030391693, 
                    -0.0036795898340642452, 
                    -0.025709563866257668, 
                    -0.030142439529299736, 
                    0.03296208754181862, 
                    -0.014029390178620815, 
                    0.006716903764754534, 
                    -0.050945430994033813, 
                    0.060940440744161606, 
                    -0.004553892649710178, 
                    -0.019870460033416748, 
                    0.027144480496644974, 
                    -0.0008873005863279104, 
                    -0.007906711660325527, 
                    0.024702873080968857, 
                    0.05364629626274109, 
                    0.02789679728448391, 
                    0.053048714995384216, 
                    -0.010792168788611889, 
                    0.019068384543061256, 
                    0.020986733958125114, 
                    -0.017458586022257805, 
                    -0.03113071620464325, 
                    0.015145987272262573, 
                    0.016595205292105675, 
                    -0.019021455198526382, 
                    0.024837713688611984, 
                    0.003414470236748457, 
                    0.01288837380707264, 
                    -0.012301788665354252, 
                    -0.0018814130453392863, 
                    0.013894847594201565, 
                    0.0027781107928603888, 
                    -0.0007997780339792371, 
                    -0.06812434643507004, 
                    0.026629459112882614, 
                    -0.008982525207102299, 
                    -0.0026382182259112597, 
                    0.009246562607586384, 
                    -0.022878877818584442, 
                    -0.02963843196630478, 
                    -0.029063662514090538, 
                    0.0419013611972332, 
                    0.007844197563827038
                ], 
                [
                    0.07657192647457123, 
                    0.024414705112576485, 
                    0.011265120469033718, 
                    0.012374675832688808, 
                    0.07903329282999039, 
                    -0.34167903661727905, 
                    -0.0695771649479866, 
                    0.026782512664794922, 
                    0.03055923990905285, 
                    0.06821092218160629, 
                    0.021472373977303505, 
                    0.007953229360282421, 
                    0.0363643579185009, 
                    -0.024199631065130234, 
                    0.028745243325829506, 
                    0.02545873261988163, 
                    -0.17632530629634857, 
                    0.05400311201810837, 
                    0.025377266108989716, 
                    -0.007830464281141758, 
                    0.0169974472373724, 
                    0.0012209926499053836, 
                    0.018297769129276276, 
                    0.030353011563420296, 
                    -0.023421257734298706, 
                    -0.005467399954795837, 
                    -0.017267554998397827, 
                    0.004553339444100857, 
                    -0.0032315016724169254, 
                    0.00196614651940763, 
                    0.00135560252238065, 
                    -0.013691381551325321, 
                    -0.01844213530421257, 
                    0.0162037406116724, 
                    -0.033839788287878036, 
                    0.01847165822982788, 
                    0.01991049386560917, 
                    0.0044764685444533825, 
                    0.014462966471910477, 
                    0.02578006498515606, 
                    -0.023286987096071243, 
                    -0.003635396948084235, 
                    -0.00044920603977516294, 
                    -0.01648988574743271, 
                    0.008065037429332733, 
                    -0.0031186046544462442, 
                    0.00448931660503149, 
                    -0.018194442614912987, 
                    0.0012981948675587773, 
                    0.009880986995995045, 
                    0.014576813206076622, 
                    0.006444984115660191, 
                    -0.010294489562511444, 
                    0.014200073666870594, 
                    0.012267888523638248, 
                    0.024947190657258034, 
                    0.04127532243728638, 
                    0.0038620573468506336, 
                    -0.01539096049964428, 
                    -0.00848376750946045, 
                    0.028161460533738136, 
                    -0.06362854689359665, 
                    0.017064720392227173, 
                    0.014578898437321186, 
                    0.024749839678406715, 
                    0.03106713853776455, 
                    0.03475029394030571, 
                    0.005128693301230669, 
                    0.0032510103192180395, 
                    0.024251209571957588, 
                    0.025925345718860626, 
                    0.0075108977034688, 
                    0.019081253558397293, 
                    0.025256695225834846, 
                    -0.012941350229084492, 
                    -0.012294149026274681, 
                    0.02649596519768238, 
                    0.004842208698391914, 
                    0.06931845098733902, 
                    -0.011179471388459206, 
                    0.01971934549510479, 
                    -0.01055471133440733, 
                    -0.006290284916758537, 
                    -0.05404239147901535
                ], 
                [
                    0.07338088750839233, 
                    0.01636488176882267, 
                    0.023114366456866264, 
                    0.003961626440286636, 
                    0.021260056644678116, 
                    -0.25771254301071167, 
                    -0.1514442265033722, 
                    0.015284090302884579, 
                    0.00794260948896408, 
                    0.006537909619510174, 
                    0.018299050629138947, 
                    -0.010006519965827465, 
                    0.026183659210801125, 
                    0.0034183452371507883, 
                    0.016820212826132774, 
                    -0.0012063974281772971, 
                    -0.11448200047016144, 
                    -0.007773031014949083, 
                    0.0246169101446867, 
                    0.0011322434293106198, 
                    0.005493214353919029, 
                    0.017061425372958183, 
                    -0.021357113495469093, 
                    0.0393885001540184, 
                    -0.0071961358189582825, 
                    -0.0445091538131237, 
                    -0.022767536342144012, 
                    -0.009141153655946255, 
                    0.017383089289069176, 
                    -0.0066862995736300945, 
                    0.03601820394396782, 
                    -0.02045968547463417, 
                    -0.010349665768444538, 
                    0.04138730466365814, 
                    -0.06892506033182144, 
                    0.0018939994042739272, 
                    4.694514791481197e-05, 
                    0.021549085155129433, 
                    0.03408849239349365, 
                    -0.006445168983191252, 
                    -0.01924792490899563, 
                    0.002441858407109976, 
                    0.007544947322458029, 
                    0.0014754405710846186, 
                    -0.025732049718499184, 
                    -0.03591602295637131, 
                    -0.02111496776342392, 
                    -0.03731802478432655, 
                    0.014383859001100063, 
                    -0.013276929967105389, 
                    -0.0326528400182724, 
                    0.06769338995218277, 
                    -0.06622834503650665, 
                    -0.02492336556315422, 
                    -0.011184122413396835, 
                    0.03650432080030441, 
                    0.035034578293561935, 
                    0.013323009945452213, 
                    0.01873178966343403, 
                    -0.00309452204965055, 
                    0.007143079768866301, 
                    -0.03212661296129227, 
                    -0.0025417364668101072, 
                    -0.019866827875375748, 
                    0.01865384541451931, 
                    -0.003082810901105404, 
                    0.02415779046714306, 
                    0.016126707196235657, 
                    0.007927085272967815, 
                    -0.008352819830179214, 
                    0.004934428259730339, 
                    0.007682803552597761, 
                    -0.005545314401388168, 
                    -0.03613083437085152, 
                    -0.048495326191186905, 
                    0.002458808245137334, 
                    -0.0352480486035347, 
                    0.024550937116146088, 
                    0.01172354631125927, 
                    -0.030349740758538246, 
                    -0.018865464255213737, 
                    -0.01322118565440178, 
                    0.034270014613866806, 
                    -0.006055105477571487
                ], 
                [
                    0.050685860216617584, 
                    0.0009453936945647001, 
                    -0.016727441921830177, 
                    0.009968474507331848, 
                    0.10835597664117813, 
                    -0.024001523852348328, 
                    -0.2879246473312378, 
                    0.01635797694325447, 
                    -0.007412094157189131, 
                    0.006065798457711935, 
                    -0.008457893505692482, 
                    -0.04283585026860237, 
                    0.038528963923454285, 
                    0.019776728004217148, 
                    0.07212786376476288, 
                    0.012089034542441368, 
                    -0.03846311941742897, 
                    0.06842079758644104, 
                    0.01768781803548336, 
                    0.020180650055408478, 
                    -0.014264571480453014, 
                    0.029627012088894844, 
                    0.009745903313159943, 
                    0.08900295197963715, 
                    0.05231383815407753, 
                    0.03194323182106018, 
                    0.02720368653535843, 
                    0.038054026663303375, 
                    -0.026618830859661102, 
                    -0.037717219442129135, 
                    0.029183313250541687, 
                    -0.02867715433239937, 
                    0.04792621731758118, 
                    -0.0011683400953188539, 
                    -0.05110892280936241, 
                    -0.0017759192269295454, 
                    -0.0023906028363853693, 
                    0.0016092152800410986, 
                    -0.052199915051460266, 
                    -0.04766934737563133, 
                    -0.013772707432508469, 
                    0.03710539638996124, 
                    0.03875032439827919, 
                    -0.0065795439295470715, 
                    0.01937815174460411, 
                    0.025432875379920006, 
                    -0.03932588919997215, 
                    -0.036242399364709854, 
                    0.01783796213567257, 
                    0.024008816108107567, 
                    -0.01698685809969902, 
                    -0.009134303778409958, 
                    -0.02120812050998211, 
                    -0.013517902232706547, 
                    0.01654399372637272, 
                    -0.03037378378212452, 
                    0.029854491353034973, 
                    0.014644821174442768, 
                    0.030791744589805603, 
                    0.04461872577667236, 
                    0.014212269335985184, 
                    -0.017121165990829468, 
                    0.022977545857429504, 
                    -0.01288409810513258, 
                    -0.012692434713244438, 
                    -0.01783355139195919, 
                    -0.00903344340622425, 
                    0.009579463861882687, 
                    -0.006835788022726774, 
                    -0.006954217795282602, 
                    -0.00026887969579547644, 
                    -0.025051400065422058, 
                    0.02626143954694271, 
                    -0.04625042900443077, 
                    -0.03482932224869728, 
                    0.012389167211949825, 
                    0.05841178447008133, 
                    0.0103035569190979, 
                    0.017088839784264565, 
                    -0.0400950163602829, 
                    0.0014878327492624521, 
                    0.0012940187007188797, 
                    -0.0016058373730629683, 
                    0.0045566922053694725
                ], 
                [
                    0.014395268633961678, 
                    0.013028007000684738, 
                    0.013929426670074463, 
                    -0.009024148806929588, 
                    -0.007224798668175936, 
                    -0.11392214149236679, 
                    -0.4548609256744385, 
                    -0.010580800473690033, 
                    -0.01889919489622116, 
                    0.0076135252602398396, 
                    -0.021671917289495468, 
                    0.005604728125035763, 
                    -0.04466255009174347, 
                    0.00300615094602108, 
                    -0.025608835741877556, 
                    0.028356455266475677, 
                    0.026716193184256554, 
                    -0.039258841425180435, 
                    -0.0004106368578504771, 
                    -0.005540079902857542, 
                    0.0037258737720549107, 
                    -0.036748431622982025, 
                    0.015361124649643898, 
                    -0.0227657463401556, 
                    0.010608496144413948, 
                    -0.012103896588087082, 
                    -0.015392912551760674, 
                    -0.0071881660260260105, 
                    0.004603758919984102, 
                    0.022251257672905922, 
                    -0.002146790036931634, 
                    0.010729020461440086, 
                    -0.026363477110862732, 
                    0.030954770743846893, 
                    -0.04284277185797691, 
                    0.0051460275426507, 
                    -0.0035297193098813295, 
                    -0.0006214894820004702, 
                    -0.009557468816637993, 
                    0.0015824560541659594, 
                    0.02320002019405365, 
                    0.008213345892727375, 
                    0.00862208567559719, 
                    -0.00824520643800497, 
                    -0.001685938099399209, 
                    -0.011311371810734272, 
                    0.017369262874126434, 
                    0.025981355458498, 
                    -0.0333421565592289, 
                    -0.00026600019191391766, 
                    -0.01015256717801094, 
                    0.03426545485854149, 
                    -0.019915487617254257, 
                    -0.005031772423535585, 
                    -0.0029440512880682945, 
                    -0.006351811345666647, 
                    0.01565754972398281, 
                    -0.03522995114326477, 
                    -0.012137141078710556, 
                    -0.0019443216733634472, 
                    -0.0019124661339446902, 
                    0.030996307730674744, 
                    -0.0075113531202077866, 
                    -0.003442679299041629, 
                    -0.001992521109059453, 
                    0.016621308401226997, 
                    -0.0021056183613836765, 
                    0.03049144707620144, 
                    0.006105632986873388, 
                    0.008353598415851593, 
                    -2.173004759242758e-05, 
                    -0.014795615337789059, 
                    -0.0024222012143582106, 
                    0.006886141374707222, 
                    0.010150434449315071, 
                    -0.010664967820048332, 
                    -0.020004646852612495, 
                    0.009395102970302105, 
                    -0.052928779274225235, 
                    0.021124418824911118, 
                    -0.002906703855842352, 
                    -0.00606147013604641, 
                    0.02212582156062126, 
                    0.02304266393184662
                ], 
                [
                    -0.007522855419665575, 
                    0.03822280839085579, 
                    0.03506315499544144, 
                    0.032152287662029266, 
                    -0.03240881487727165, 
                    -0.17046280205249786, 
                    -0.21605809032917023, 
                    -0.00401438120752573, 
                    0.03551361709833145, 
                    0.04404516890645027, 
                    0.031058309599757195, 
                    0.04386628791689873, 
                    0.0765785500407219, 
                    -0.03469652310013771, 
                    0.03166775405406952, 
                    0.0012720763916149735, 
                    -0.04242502897977829, 
                    -0.07779979705810547, 
                    0.035586901009082794, 
                    0.010580039583146572, 
                    0.03797507658600807, 
                    0.06655219942331314, 
                    -0.025855781510472298, 
                    0.024525808170437813, 
                    0.001992235193029046, 
                    -0.06503255665302277, 
                    -0.04844343662261963, 
                    0.03207555040717125, 
                    0.016077321022748947, 
                    0.030828416347503662, 
                    0.09017770737409592, 
                    0.021555433049798012, 
                    -0.040913354605436325, 
                    -0.0021196315065026283, 
                    -0.004985055886209011, 
                    -0.022054580971598625, 
                    0.04959947615861893, 
                    0.023895839229226112, 
                    0.042313992977142334, 
                    0.021180732175707817, 
                    -0.01077322382479906, 
                    0.019348472356796265, 
                    -0.06256803870201111, 
                    -0.009718678891658783, 
                    -0.01027172151952982, 
                    0.01563776098191738, 
                    0.017625417560338974, 
                    -0.04740363359451294, 
                    0.039359502494335175, 
                    -0.03152424097061157, 
                    -0.0037028146907687187, 
                    0.041493091732263565, 
                    0.02577228471636772, 
                    -0.014473050832748413, 
                    0.026055654510855675, 
                    0.02296564355492592, 
                    0.039961423724889755, 
                    0.07256364822387695, 
                    -0.04848103225231171, 
                    0.017408477142453194, 
                    -0.041457999497652054, 
                    -0.001901464071124792, 
                    -0.00212018471211195, 
                    0.03932184725999832, 
                    0.040238842368125916, 
                    0.02588021755218506, 
                    0.014998958446085453, 
                    -0.0032854650635272264, 
                    -0.019099045544862747, 
                    -0.03588647022843361, 
                    -0.016065973788499832, 
                    -0.018429802730679512, 
                    0.013402722775936127, 
                    0.0010002411436289549, 
                    -0.039698727428913116, 
                    0.04047714173793793, 
                    0.00712421303614974, 
                    0.004397101700305939, 
                    0.015056820586323738, 
                    -0.03425392135977745, 
                    -0.015673181042075157, 
                    0.0059317913837730885, 
                    0.018120884895324707, 
                    -0.004781719762831926
                ], 
                [
                    0.02900002710521221, 
                    0.04490111023187637, 
                    0.04085835814476013, 
                    0.009644600562751293, 
                    -0.07680891454219818, 
                    -0.28910014033317566, 
                    -0.10606351494789124, 
                    -0.011480635963380337, 
                    0.035933397710323334, 
                    0.06696008145809174, 
                    0.015429291874170303, 
                    0.02114870585501194, 
                    0.07588543742895126, 
                    -0.004525125492364168, 
                    -0.02177809737622738, 
                    0.01460690051317215, 
                    -0.06292640417814255, 
                    -0.06351392716169357, 
                    0.034380607306957245, 
                    0.03133329749107361, 
                    0.056857913732528687, 
                    0.04728243872523308, 
                    -0.012988590635359287, 
                    -0.03122013993561268, 
                    -0.0022133560851216316, 
                    -0.050140440464019775, 
                    -0.07437842339277267, 
                    0.031211379915475845, 
                    0.008034782484173775, 
                    0.016532935202121735, 
                    0.060010865330696106, 
                    -0.0056688375771045685, 
                    -0.022297190502285957, 
                    0.014593355357646942, 
                    -0.026219939813017845, 
                    -0.023440642282366753, 
                    0.04663775861263275, 
                    0.08120151609182358, 
                    0.03540465608239174, 
                    0.019420819357037544, 
                    0.008128738030791283, 
                    0.007019344251602888, 
                    -0.06429669260978699, 
                    -0.048408739268779755, 
                    0.017889346927404404, 
                    -0.03476138785481453, 
                    -0.026875244453549385, 
                    -0.02197105623781681, 
                    0.04806053638458252, 
                    -0.03690769523382187, 
                    -0.02418224699795246, 
                    0.06865225732326508, 
                    0.013612738810479641, 
                    -0.09080202132463455, 
                    0.03843449801206589, 
                    0.04600675031542778, 
                    0.04671407863497734, 
                    0.014325764030218124, 
                    0.021557243540883064, 
                    0.0017923911800608039, 
                    -0.006875083316117525, 
                    0.0037404168397188187, 
                    -0.030193286016583443, 
                    0.022343426942825317, 
                    0.008950390852987766, 
                    -0.02698594145476818, 
                    -0.03588837385177612, 
                    -0.006445719860494137, 
                    0.030980311334133148, 
                    -0.06819992512464523, 
                    -0.041393086314201355, 
                    0.013783220201730728, 
                    -0.04524124041199684, 
                    0.010443804785609245, 
                    -0.05114627256989479, 
                    0.03258254751563072, 
                    -0.028447821736335754, 
                    0.012193546630442142, 
                    -0.013560891151428223, 
                    -0.04325823858380318, 
                    -0.041179824620485306, 
                    0.016273291781544685, 
                    0.005874952767044306, 
                    0.034234419465065
                ], 
                [
                    0.07963734120130539, 
                    -0.034057844430208206, 
                    -0.056674063205718994, 
                    0.004007070790976286, 
                    0.04603508487343788, 
                    -0.23378096520900726, 
                    -0.08960174769163132, 
                    -0.0022378466092050076, 
                    0.028298452496528625, 
                    0.042178619652986526, 
                    0.06541576236486435, 
                    -0.03282393142580986, 
                    0.002043011598289013, 
                    -0.2554084062576294, 
                    0.10052972286939621, 
                    -0.14705698192119598, 
                    -0.29564669728279114, 
                    0.08644329756498337, 
                    0.022966019809246063, 
                    -0.006357695907354355, 
                    -0.029140666127204895, 
                    0.027115998789668083, 
                    -0.016182757914066315, 
                    -0.0339207649230957, 
                    -0.03765588253736496, 
                    -0.0430571548640728, 
                    -0.008560496382415295, 
                    0.0033816304057836533, 
                    -0.006547210272401571, 
                    -0.02084735594689846, 
                    -0.01036637183278799, 
                    -0.01324382796883583, 
                    0.046816643327474594, 
                    0.04105781018733978, 
                    0.010677698068320751, 
                    0.006711365655064583, 
                    0.00478225527331233, 
                    0.007168113254010677, 
                    0.008896741084754467, 
                    -0.004505060613155365, 
                    -0.016383670270442963, 
                    0.006292446982115507, 
                    -0.009840624406933784, 
                    0.008108390495181084, 
                    0.000828395364806056, 
                    0.018713083118200302, 
                    0.006169581785798073, 
                    -0.01755538024008274, 
                    -0.007828475907444954, 
                    0.057010333985090256, 
                    -0.007665562909096479, 
                    -0.0008484643767587841, 
                    0.013610540889203548, 
                    0.021648680791258812, 
                    -0.014526758342981339, 
                    0.01426757499575615, 
                    0.012822706252336502, 
                    0.01545739732682705, 
                    -0.007368842139840126, 
                    0.002143339952453971, 
                    -0.007599879987537861, 
                    -0.027960319072008133, 
                    0.024683978408575058, 
                    0.021571015939116478, 
                    0.011511361226439476, 
                    -0.028581520542502403, 
                    0.008503436110913754, 
                    0.013146121054887772, 
                    -0.015734974294900894, 
                    0.0013796049170196056, 
                    0.006168085150420666, 
                    0.004950587637722492, 
                    -0.0020017572678625584, 
                    -0.005825114902108908, 
                    -0.014836620539426804, 
                    -0.006007107440382242, 
                    0.013531114906072617, 
                    -0.022360604256391525, 
                    0.003615755820646882, 
                    0.016592906787991524, 
                    -0.006137053947895765, 
                    0.017546940594911575, 
                    -0.022360146045684814, 
                    -0.007713631726801395
                ], 
                [
                    -0.04391507804393768, 
                    0.00162023666780442, 
                    -0.017729992046952248, 
                    0.020875729620456696, 
                    0.031556349247694016, 
                    0.05171681195497513, 
                    -0.2718304991722107, 
                    0.05478394776582718, 
                    0.042052365839481354, 
                    0.036954641342163086, 
                    0.03210173919796944, 
                    0.04242723435163498, 
                    0.10935664921998978, 
                    0.0008093987125903368, 
                    0.04585263878107071, 
                    0.013703903183341026, 
                    0.030469905585050583, 
                    -0.005292827263474464, 
                    0.009297170676290989, 
                    0.03102084994316101, 
                    0.014408920891582966, 
                    0.08104104548692703, 
                    -0.01075874362140894, 
                    0.06492246687412262, 
                    0.0030201829504221678, 
                    -0.045155979692935944, 
                    -0.026808567345142365, 
                    0.0009919994045048952, 
                    -0.0002907228481490165, 
                    0.052657660096883774, 
                    0.022057853639125824, 
                    0.005488492548465729, 
                    0.009851437993347645, 
                    -0.024200448766350746, 
                    0.011391655541956425, 
                    0.017989641055464745, 
                    0.04805242642760277, 
                    0.020157404243946075, 
                    0.013268845155835152, 
                    -0.03058646060526371, 
                    -0.027033187448978424, 
                    0.013370097614824772, 
                    -0.02622881717979908, 
                    -0.017888545989990234, 
                    0.03820386901497841, 
                    -0.040000952780246735, 
                    0.029658028855919838, 
                    -0.03271663561463356, 
                    0.03245485574007034, 
                    -0.015433479100465775, 
                    -0.024726513773202896, 
                    0.018890200182795525, 
                    -0.012895419262349606, 
                    -0.03022257797420025, 
                    0.03693046793341637, 
                    0.03369319066405296, 
                    0.04192235320806503, 
                    0.03557926043868065, 
                    -0.02914038859307766, 
                    -0.008080566301941872, 
                    0.007477833889424801, 
                    -0.016613377258181572, 
                    -0.009334673173725605, 
                    0.023384610190987587, 
                    0.0025052502751350403, 
                    -0.025140011683106422, 
                    0.033491574227809906, 
                    -0.02591179870069027, 
                    -0.03351517766714096, 
                    -0.02995951846241951, 
                    -0.03286224603652954, 
                    -0.02115100994706154, 
                    -0.011388814076781273, 
                    -0.021877339109778404, 
                    -0.0438099168241024, 
                    0.04451476037502289, 
                    -0.005874312948435545, 
                    -0.01480204239487648, 
                    0.013788018375635147, 
                    -0.00986668560653925, 
                    -0.021380389109253883, 
                    0.005073488224297762, 
                    0.0011194981634616852, 
                    -0.015100505203008652
                ], 
                [
                    0.08525906503200531, 
                    0.01699785888195038, 
                    0.030078494921326637, 
                    0.018502864986658096, 
                    0.02319609746336937, 
                    -0.3274308741092682, 
                    -0.12556442618370056, 
                    0.01730746403336525, 
                    0.05263518914580345, 
                    0.0434909351170063, 
                    0.03624873235821724, 
                    -0.01111749280244112, 
                    -0.004104134626686573, 
                    -0.003381866728886962, 
                    -0.014278893359005451, 
                    0.01741671748459339, 
                    -0.16965284943580627, 
                    -0.001481315353885293, 
                    0.0017747393576428294, 
                    0.010182090103626251, 
                    0.0007696904940530658, 
                    0.021952059119939804, 
                    -0.027187984436750412, 
                    0.04178164154291153, 
                    0.01998240500688553, 
                    0.03919517621397972, 
                    0.01330468337982893, 
                    0.0030608507804572582, 
                    0.0040813833475112915, 
                    0.018521174788475037, 
                    -0.0034798879642039537, 
                    -0.010979948565363884, 
                    -0.04128151014447212, 
                    0.019389936700463295, 
                    -0.07181161642074585, 
                    -0.008826589211821556, 
                    0.0011378508061170578, 
                    -0.007091844454407692, 
                    0.01070122979581356, 
                    -0.019584767520427704, 
                    0.006453872192651033, 
                    0.013546938076615334, 
                    -0.023380259051918983, 
                    -0.016337092965841293, 
                    0.03527598828077316, 
                    0.002883466426283121, 
                    -0.006276579573750496, 
                    -0.01639338582754135, 
                    0.017028119415044785, 
                    0.004252066370099783, 
                    -0.022936562076210976, 
                    0.0569615364074707, 
                    -0.06820236891508102, 
                    -0.010867787525057793, 
                    0.00035512365866452456, 
                    0.0019473519641906023, 
                    0.04472950100898743, 
                    0.021990232169628143, 
                    0.02868903987109661, 
                    -0.005139656364917755, 
                    -0.01813008449971676, 
                    -0.058396488428115845, 
                    0.017394501715898514, 
                    0.009392701089382172, 
                    0.0400567390024662, 
                    0.017964262515306473, 
                    0.015068251639604568, 
                    0.02830818109214306, 
                    0.0006449252250604331, 
                    0.0068587628193199635, 
                    0.005447195842862129, 
                    0.037935297936201096, 
                    -0.00844127032905817, 
                    -0.05222068354487419, 
                    -0.02606993168592453, 
                    0.00796602014452219, 
                    0.0034395784605294466, 
                    -0.02013285644352436, 
                    0.08373429626226425, 
                    -0.007797409314662218, 
                    -0.03946060314774513, 
                    0.007561718579381704, 
                    -3.933693369617686e-05, 
                    -0.043571170419454575
                ], 
                [
                    0.0569426566362381, 
                    0.036528266966342926, 
                    -0.009469140321016312, 
                    0.014028656296432018, 
                    0.038125842809677124, 
                    -0.21073970198631287, 
                    -0.24578121304512024, 
                    0.006364197935909033, 
                    0.05763939395546913, 
                    0.023657752200961113, 
                    0.0036915638484060764, 
                    -0.033423881977796555, 
                    0.051816556602716446, 
                    0.019395222887396812, 
                    0.005721629597246647, 
                    0.031182732433080673, 
                    -0.0941268801689148, 
                    0.05028140917420387, 
                    -0.004363718908280134, 
                    0.00813379231840372, 
                    0.03691588342189789, 
                    0.03409632667899132, 
                    -0.00822742935270071, 
                    0.05799120292067528, 
                    0.018870331346988678, 
                    -0.02964707277715206, 
                    0.012541922740638256, 
                    0.04365570470690727, 
                    -0.0032582206185907125, 
                    -0.03650704771280289, 
                    0.04861043766140938, 
                    0.03002939000725746, 
                    -0.031060008332133293, 
                    0.05831283703446388, 
                    -0.05757768824696541, 
                    0.00827026180922985, 
                    0.04336026310920715, 
                    0.004621187224984169, 
                    0.0030886323656886816, 
                    0.013307617045938969, 
                    0.012405292131006718, 
                    -0.009451989084482193, 
                    -0.005674709100276232, 
                    -0.010874999687075615, 
                    -0.0148429861292243, 
                    -0.0026959702372550964, 
                    0.016212712973356247, 
                    -0.03385080397129059, 
                    0.0195584949105978, 
                    0.0011511053889989853, 
                    -0.00046493724221363664, 
                    0.04382318630814552, 
                    -0.049896638840436935, 
                    -0.003865931648761034, 
                    0.01837570033967495, 
                    0.011883064173161983, 
                    0.009934362024068832, 
                    0.005905442405492067, 
                    -0.0031115810852497816, 
                    -0.015891674906015396, 
                    0.04566935822367668, 
                    0.0005439346423372626, 
                    -0.03475044667720795, 
                    -0.02374928817152977, 
                    -0.023967210203409195, 
                    0.0009118219022639096, 
                    0.0066246879287064075, 
                    0.04074237495660782, 
                    0.011203412897884846, 
                    -0.02579374983906746, 
                    -0.013904904946684837, 
                    -0.00844833068549633, 
                    0.006358359940350056, 
                    -0.022230736911296844, 
                    -0.02584894932806492, 
                    0.0032676230184733868, 
                    0.023765724152326584, 
                    0.03124208375811577, 
                    0.04206617921590805, 
                    -0.004341756924986839, 
                    0.021143924444913864, 
                    -0.017523501068353653, 
                    -0.011081510223448277, 
                    -0.024676116183400154
                ], 
                [
                    -0.024866919964551926, 
                    0.041766487061977386, 
                    0.04409119859337807, 
                    0.024252014234662056, 
                    0.0197143591940403, 
                    0.07235013693571091, 
                    -0.2911214828491211, 
                    0.06375322490930557, 
                    0.016533544287085533, 
                    0.03128749504685402, 
                    0.022635525092482567, 
                    0.02956327795982361, 
                    0.08352239429950714, 
                    0.0006023164023645222, 
                    0.03915988653898239, 
                    -0.016491495072841644, 
                    -0.009182188659906387, 
                    -0.022264132276177406, 
                    0.04334103316068649, 
                    0.021945813670754433, 
                    0.019666872918605804, 
                    0.07439494878053665, 
                    -0.011599751189351082, 
                    0.05819131061434746, 
                    0.030353965237736702, 
                    -0.08642271161079407, 
                    -0.04959971085190773, 
                    0.01517178863286972, 
                    0.023338904604315758, 
                    0.013251053169369698, 
                    0.056624654680490494, 
                    -0.017521802335977554, 
                    -0.016205675899982452, 
                    -0.02766723930835724, 
                    0.001225775107741356, 
                    -0.02819516509771347, 
                    0.03298429772257805, 
                    0.022430434823036194, 
                    0.004137404263019562, 
                    -4.727744817500934e-05, 
                    0.009096227586269379, 
                    0.011755557730793953, 
                    -0.032201942056417465, 
                    -0.051877640187740326, 
                    0.02361435256898403, 
                    -0.02938718907535076, 
                    -0.0008968235342763364, 
                    -0.023022163659334183, 
                    0.10110850632190704, 
                    -0.013020060025155544, 
                    -0.029159588739275932, 
                    0.030020970851182938, 
                    -0.021625109016895294, 
                    -0.015141303651034832, 
                    -0.0066400570794939995, 
                    0.04001061990857124, 
                    0.037396565079689026, 
                    0.05657070502638817, 
                    -0.027708327397704124, 
                    0.03029879368841648, 
                    0.011552907526493073, 
                    -0.040567006915807724, 
                    -0.023627758026123047, 
                    0.030870113521814346, 
                    0.056436654180288315, 
                    0.021954171359539032, 
                    -0.02126091532409191, 
                    0.012637907639145851, 
                    -0.017967864871025085, 
                    -0.03360942751169205, 
                    -0.018384143710136414, 
                    0.006299520377069712, 
                    -0.011543055064976215, 
                    0.008960241451859474, 
                    -0.08383956551551819, 
                    0.06259477883577347, 
                    -0.030412035062909126, 
                    0.013315774500370026, 
                    0.03928564116358757, 
                    -0.04466510936617851, 
                    -0.028944216668605804, 
                    0.003276876173913479, 
                    0.0449545681476593, 
                    0.029388386756181717
                ], 
                [
                    -0.007114318199455738, 
                    -0.008959733881056309, 
                    -0.02886194735765457, 
                    -0.0026180832646787167, 
                    0.13209621608257294, 
                    0.039472151547670364, 
                    -0.33111926913261414, 
                    0.052901655435562134, 
                    -0.019716745242476463, 
                    0.011467717587947845, 
                    0.027234623208642006, 
                    -0.004389773588627577, 
                    0.08881360292434692, 
                    0.000112778929178603, 
                    0.09166225045919418, 
                    -0.021983975544571877, 
                    0.00830806978046894, 
                    0.00017715423018671572, 
                    -0.030179636552929878, 
                    -0.020635012537240982, 
                    0.01719389669597149, 
                    0.09448258578777313, 
                    -8.651483221910894e-05, 
                    0.09814784675836563, 
                    0.01625113934278488, 
                    0.02350168488919735, 
                    0.012147875502705574, 
                    -0.026901982724666595, 
                    -0.003418832318857312, 
                    -0.016537755727767944, 
                    0.06214258819818497, 
                    0.013667674735188484, 
                    0.07466793060302734, 
                    -0.015467140823602676, 
                    0.04803291708230972, 
                    0.025656385347247124, 
                    -0.008812268264591694, 
                    0.01564038172364235, 
                    -0.045890893787145615, 
                    0.03559286147356033, 
                    -0.03496011719107628, 
                    0.00524232117459178, 
                    0.0157383494079113, 
                    -0.0014937836676836014, 
                    -0.00855155847966671, 
                    0.01379825547337532, 
                    0.026830190792679787, 
                    -0.02454930543899536, 
                    0.0316285602748394, 
                    0.03252662345767021, 
                    0.03181777149438858, 
                    -0.05657726153731346, 
                    0.034702736884355545, 
                    0.011676275171339512, 
                    -4.87424767925404e-05, 
                    0.029628675431013107, 
                    0.0008074236684478819, 
                    0.033015087246894836, 
                    0.0008224790217354894, 
                    0.035439301282167435, 
                    0.0270904079079628, 
                    0.006287467200309038, 
                    0.004364003427326679, 
                    -0.009506842121481895, 
                    0.03181545063853264, 
                    -0.012577296234667301, 
                    0.045753806829452515, 
                    0.0017782712820917368, 
                    -0.021729622036218643, 
                    0.033668581396341324, 
                    -0.020917747169733047, 
                    0.016244733706116676, 
                    0.022873815149068832, 
                    0.012375102378427982, 
                    -0.012332332320511341, 
                    -0.004458113573491573, 
                    0.038492023944854736, 
                    0.017320815473794937, 
                    0.017767835408449173, 
                    0.01275697909295559, 
                    0.01087948214262724, 
                    0.01479343045502901, 
                    -0.024474062025547028, 
                    -0.03776812180876732
                ], 
                [
                    0.006595266051590443, 
                    0.005135791376233101, 
                    0.0010881267953664064, 
                    -0.006029624957591295, 
                    0.06557176262140274, 
                    -0.0346645712852478, 
                    -0.31943273544311523, 
                    0.03999171406030655, 
                    0.05123831704258919, 
                    0.026406481862068176, 
                    0.03611811250448227, 
                    -0.00727545702829957, 
                    0.09042807668447495, 
                    -0.004908162634819746, 
                    0.037546735256910324, 
                    0.025418216362595558, 
                    -0.07047393918037415, 
                    0.05142737925052643, 
                    0.0003200518258381635, 
                    0.03181798756122589, 
                    0.022808274254202843, 
                    0.0721091777086258, 
                    0.03215280547738075, 
                    0.06612654775381088, 
                    0.035385556519031525, 
                    -0.01931760273873806, 
                    0.000698883319273591, 
                    0.019029829651117325, 
                    0.006549835670739412, 
                    -0.020012585446238518, 
                    0.028056954964995384, 
                    -0.006739506032317877, 
                    -0.015884798020124435, 
                    0.022248534485697746, 
                    -0.0002858683583326638, 
                    -0.017038537189364433, 
                    0.018907958641648293, 
                    0.03591342642903328, 
                    0.011935051530599594, 
                    0.0037808059714734554, 
                    -0.036136310547590256, 
                    0.025016583502292633, 
                    0.004887164104729891, 
                    0.0077559310011565685, 
                    0.03524495288729668, 
                    0.013832516968250275, 
                    0.014054249040782452, 
                    -0.0544465072453022, 
                    0.04964567348361015, 
                    0.0039909291081130505, 
                    0.0029439034406095743, 
                    0.044569794088602066, 
                    -0.028913695365190506, 
                    0.0002735641901381314, 
                    -0.013849621638655663, 
                    0.04795730486512184, 
                    0.00208565522916615, 
                    0.01724676787853241, 
                    -0.030103009194135666, 
                    0.02594129741191864, 
                    -0.001991292228922248, 
                    -0.03350891172885895, 
                    -0.03116830624639988, 
                    -0.0026807233225554228, 
                    0.033443599939346313, 
                    -0.006114555988460779, 
                    -0.0017079778481274843, 
                    0.043948572129011154, 
                    -0.0269777849316597, 
                    0.010147695429623127, 
                    -0.027574000880122185, 
                    -0.023246318101882935, 
                    -0.025356337428092957, 
                    0.0061786482110619545, 
                    -0.06829502433538437, 
                    0.000697085284627974, 
                    -0.015821797773241997, 
                    0.0042139808647334576, 
                    0.05167688801884651, 
                    -0.019770104438066483, 
                    -0.010184022597968578, 
                    0.011350505985319614, 
                    0.00840789545327425, 
                    0.021211685612797737
                ]
            ], 
            "is_input": false, 
            "layer_name": "fc_layer_0", 
            "n_inputs": 84
        }, 
        {
            "b": [
                0.13831649720668793, 
                0.08566679060459137, 
                0.05855676159262657, 
                0.06962282210588455, 
                0.07859380543231964, 
                -0.025821641087532043, 
                0.07251623272895813, 
                -0.057108160108327866, 
                0.0845690444111824, 
                -0.004475700203329325, 
                0.09352816641330719, 
                0.11258280277252197, 
                0.07253186404705048, 
                0.07441253960132599, 
                0.08755338937044144, 
                0.07231103628873825, 
                0.07249432802200317, 
                0.06366008520126343, 
                0.06733173877000809, 
                -0.0038701461162418127
            ], 
            "is_output": false, 
            "activation_function": "RELU", 
            "n_nodes": 20, 
            "W": [
                [
                    -0.07874508202075958, 
                    0.05449946969747543, 
                    0.01206844300031662, 
                    0.037711359560489655, 
                    0.06889408826828003, 
                    -0.03414304181933403, 
                    0.02280985563993454, 
                    -0.07105924189090729, 
                    0.000410958135034889, 
                    0.02011927403509617, 
                    -0.33802053332328796, 
                    0.012777289375662804, 
                    0.02742343209683895, 
                    -0.107912078499794, 
                    0.0514722540974617, 
                    -0.04438864812254906, 
                    0.0030434359796345234, 
                    0.07553695142269135, 
                    0.052130021154880524, 
                    0.04037424921989441
                ], 
                [
                    0.05674320459365845, 
                    -0.13397149741649628, 
                    -0.08457965403795242, 
                    0.06012984737753868, 
                    0.06723444908857346, 
                    0.044474367052316666, 
                    0.07839981466531754, 
                    0.06996947526931763, 
                    0.05420145019888878, 
                    0.046982541680336, 
                    -0.344605952501297, 
                    0.07368756830692291, 
                    0.05302949994802475, 
                    0.0388338677585125, 
                    0.09347056597471237, 
                    0.029402004554867744, 
                    0.051945436745882034, 
                    0.06356620788574219, 
                    0.09585123509168625, 
                    0.07085882872343063
                ], 
                [
                    0.04595615714788437, 
                    -0.16318191587924957, 
                    -0.15392225980758667, 
                    0.0515797957777977, 
                    0.05327045917510986, 
                    0.05973031744360924, 
                    0.06641314178705215, 
                    0.029782138764858246, 
                    0.05017844960093498, 
                    0.08026385307312012, 
                    -0.2914089560508728, 
                    0.08153723925352097, 
                    0.057276953011751175, 
                    0.07261115312576294, 
                    0.04617299512028694, 
                    0.08889419585466385, 
                    0.05964861810207367, 
                    0.03849416598677635, 
                    0.15739919245243073, 
                    0.05250575765967369
                ], 
                [
                    0.01372393686324358, 
                    -0.14988631010055542, 
                    -0.16093911230564117, 
                    0.019984843209385872, 
                    0.06745610386133194, 
                    -0.007625263184309006, 
                    0.03146320953965187, 
                    0.03315763548016548, 
                    0.03848730027675629, 
                    0.038471683859825134, 
                    -0.3671988546848297, 
                    0.050480764359235764, 
                    0.010304857045412064, 
                    -0.0202932208776474, 
                    0.06550086289644241, 
                    0.0021606567315757275, 
                    0.00965690053999424, 
                    0.030825264751911163, 
                    0.0846625491976738, 
                    0.07445867359638214
                ], 
                [
                    -0.10801384598016739, 
                    -0.005213185679167509, 
                    -0.04861399903893471, 
                    0.043220873922109604, 
                    0.11526574939489365, 
                    -0.05774709954857826, 
                    0.042327217757701874, 
                    -0.10107153654098511, 
                    -0.009562788531184196, 
                    0.15013277530670166, 
                    0.29607072472572327, 
                    0.008127141743898392, 
                    -0.06366920471191406, 
                    -0.1495455801486969, 
                    0.10127262771129608, 
                    -0.05904683843255043, 
                    0.03788616508245468, 
                    0.11192537844181061, 
                    0.22853630781173706, 
                    0.09404592216014862
                ], 
                [
                    0.07152307778596878, 
                    -0.02476412057876587, 
                    0.0002724278310779482, 
                    0.012293579988181591, 
                    0.009638347662985325, 
                    0.04338568449020386, 
                    0.01163042988628149, 
                    0.11053182184696198, 
                    0.06498074531555176, 
                    0.039355192333459854, 
                    0.2842397689819336, 
                    -0.0227303858846426, 
                    0.012306205928325653, 
                    0.19817833602428436, 
                    -0.00917795393615961, 
                    0.07497751712799072, 
                    0.03566486015915871, 
                    -0.017259949818253517, 
                    0.00034038565354421735, 
                    0.011517618782818317
                ], 
                [
                    0.024770159274339676, 
                    -0.13390570878982544, 
                    -0.13990512490272522, 
                    0.025315582752227783, 
                    0.04952242970466614, 
                    0.038932833820581436, 
                    0.06609797477722168, 
                    0.028612306341528893, 
                    0.04004828259348869, 
                    0.06216966360807419, 
                    -0.3391052484512329, 
                    0.007092619314789772, 
                    0.06472881138324738, 
                    0.028703151270747185, 
                    0.04421096667647362, 
                    0.04299013689160347, 
                    0.05436095967888832, 
                    0.038499683141708374, 
                    0.1092628538608551, 
                    0.07085012644529343
                ], 
                [
                    0.1113307997584343, 
                    -0.02394573763012886, 
                    0.03987257927656174, 
                    0.025141455233097076, 
                    -0.0037406685296446085, 
                    0.07992710918188095, 
                    0.017430616542696953, 
                    0.097703717648983, 
                    0.08561618626117706, 
                    0.040517136454582214, 
                    0.35191991925239563, 
                    0.019225236028432846, 
                    0.05459877476096153, 
                    0.187776580452919, 
                    -0.019578367471694946, 
                    0.1286894828081131, 
                    0.055759232491254807, 
                    -0.005660405848175287, 
                    0.007274703122675419, 
                    0.051431819796562195
                ], 
                [
                    0.05134746432304382, 
                    -0.11514157801866531, 
                    -0.14302951097488403, 
                    0.00989956222474575, 
                    0.025539739057421684, 
                    0.03712904825806618, 
                    0.023099111393094063, 
                    0.03464239835739136, 
                    0.04719000682234764, 
                    0.06948603689670563, 
                    -0.38515058159828186, 
                    0.06803153455257416, 
                    0.03288058191537857, 
                    0.011663668788969517, 
                    0.04752085730433464, 
                    0.05122174695134163, 
                    0.02511836774647236, 
                    0.06513234227895737, 
                    0.08204058557748795, 
                    0.012372622266411781
                ], 
                [
                    -0.006939291954040527, 
                    -0.032407522201538086, 
                    -0.017260128632187843, 
                    -0.008215413428843021, 
                    0.011145698837935925, 
                    -0.009822487831115723, 
                    -0.02009578049182892, 
                    -0.02178403176367283, 
                    0.03326614573597908, 
                    -0.012593314982950687, 
                    0.028867512941360474, 
                    0.01621169224381447, 
                    -0.026572400704026222, 
                    0.019940730184316635, 
                    -0.0026186262257397175, 
                    -0.016767706722021103, 
                    0.00949582364410162, 
                    -0.010801213793456554, 
                    -0.017166290432214737, 
                    0.00912103708833456
                ], 
                [
                    0.026753393933176994, 
                    -0.07558615505695343, 
                    -0.08560992032289505, 
                    0.03729264810681343, 
                    0.03011777438223362, 
                    0.006545398384332657, 
                    0.09171643108129501, 
                    0.0444403737783432, 
                    0.06691312789916992, 
                    0.021712016314268112, 
                    -0.3562299609184265, 
                    0.02780788578093052, 
                    0.06747974455356598, 
                    0.0029161369893699884, 
                    0.0685635581612587, 
                    0.01913241483271122, 
                    0.0723632425069809, 
                    0.046041522175073624, 
                    0.08015023171901703, 
                    0.07201726734638214
                ], 
                [
                    -0.11101612448692322, 
                    0.08063247799873352, 
                    0.039476312696933746, 
                    0.0754668191075325, 
                    0.05758798122406006, 
                    -0.05258052796125412, 
                    0.008169503882527351, 
                    -0.12931300699710846, 
                    -0.05492939054965973, 
                    0.07080739736557007, 
                    0.12816835939884186, 
                    0.022629840299487114, 
                    -0.022516921162605286, 
                    -0.17977607250213623, 
                    0.07326960563659668, 
                    -0.08360093086957932, 
                    -0.017561113461852074, 
                    0.08497368544340134, 
                    0.1490813046693802, 
                    0.043670471757650375
                ], 
                [
                    0.10135158151388168, 
                    -0.10625222325325012, 
                    -0.08008380979299545, 
                    0.035884954035282135, 
                    0.054660312831401825, 
                    0.07103424519300461, 
                    0.07376580685377121, 
                    0.03384684771299362, 
                    0.07766099274158478, 
                    0.045983754098415375, 
                    -0.3112305700778961, 
                    0.04347506910562515, 
                    0.09268782287836075, 
                    0.08797068893909454, 
                    0.0746016874909401, 
                    0.06356089562177658, 
                    0.07691255211830139, 
                    0.06605254858732224, 
                    0.05056999623775482, 
                    0.06253403425216675
                ], 
                [
                    0.05027839541435242, 
                    -0.15734215080738068, 
                    -0.08248746395111084, 
                    0.042031656950712204, 
                    0.0771627277135849, 
                    0.06283823400735855, 
                    0.06292353570461273, 
                    0.01764076203107834, 
                    0.07551161199808121, 
                    0.08963370323181152, 
                    -0.32790789008140564, 
                    0.02077433094382286, 
                    0.0485779345035553, 
                    0.039729852229356766, 
                    0.062287189066410065, 
                    0.06570225208997726, 
                    0.06520789116621017, 
                    0.04985794425010681, 
                    0.09015234559774399, 
                    0.03545507416129112
                ], 
                [
                    -0.17637832462787628, 
                    0.023948218673467636, 
                    -0.00822992529720068, 
                    0.0473482683300972, 
                    0.09653124958276749, 
                    -0.07309998571872711, 
                    0.01440786849707365, 
                    -0.0938844308257103, 
                    -0.07323811948299408, 
                    0.10744529962539673, 
                    0.18810054659843445, 
                    -0.017485450953245163, 
                    -0.08821743726730347, 
                    0.015277906320989132, 
                    0.0699252039194107, 
                    -0.09982848167419434, 
                    0.01899440959095955, 
                    0.0707700178027153, 
                    0.1995021551847458, 
                    0.0832693949341774
                ], 
                [
                    0.08357051759958267, 
                    -0.13603676855564117, 
                    -0.10357832908630371, 
                    0.06027985364198685, 
                    0.06288205832242966, 
                    0.04162215813994408, 
                    0.06193743646144867, 
                    0.07219966500997543, 
                    0.05397115275263786, 
                    0.04543277248740196, 
                    -0.32389432191848755, 
                    0.05381493642926216, 
                    0.06777375191450119, 
                    0.047847114503383636, 
                    0.016299908980727196, 
                    0.09153330326080322, 
                    0.09773287922143936, 
                    0.07972091436386108, 
                    0.06962599605321884, 
                    0.0468110553920269
                ], 
                [
                    0.10593029111623764, 
                    -0.15608172118663788, 
                    -0.09972842037677765, 
                    0.05287868157029152, 
                    0.05481481924653053, 
                    0.059844087809324265, 
                    0.0725938007235527, 
                    0.0558563694357872, 
                    0.05491406470537186, 
                    0.08844854682683945, 
                    -0.351292222738266, 
                    0.062259286642074585, 
                    0.03517214581370354, 
                    0.06552793085575104, 
                    0.07547031342983246, 
                    0.05020400136709213, 
                    0.04015111178159714, 
                    0.018249163404107094, 
                    0.10322702676057816, 
                    0.07818818837404251
                ], 
                [
                    0.11401430517435074, 
                    -0.15093444287776947, 
                    -0.10318415611982346, 
                    0.059402015060186386, 
                    0.056996140629053116, 
                    0.04005471616983414, 
                    0.04497484490275383, 
                    0.07469049096107483, 
                    0.09433905780315399, 
                    0.026530040428042412, 
                    -0.36195066571235657, 
                    0.058270927518606186, 
                    0.06629389524459839, 
                    0.14528261125087738, 
                    0.02275092713534832, 
                    0.0749162882566452, 
                    0.0919104665517807, 
                    0.030976703390479088, 
                    0.022349799051880836, 
                    0.05591846629977226
                ], 
                [
                    0.04738585278391838, 
                    -0.15389995276927948, 
                    -0.09601093083620071, 
                    0.042007360607385635, 
                    0.048014625906944275, 
                    0.062448784708976746, 
                    0.049964770674705505, 
                    0.055569011718034744, 
                    0.04541397839784622, 
                    0.07695932686328888, 
                    -0.33881229162216187, 
                    0.08951745182275772, 
                    0.0797974243760109, 
                    0.10547924041748047, 
                    0.02685260958969593, 
                    0.06962236762046814, 
                    0.052499204874038696, 
                    0.07079966366291046, 
                    0.047721222043037415, 
                    0.07226134091615677
                ], 
                [
                    0.02873309701681137, 
                    -0.01695198379456997, 
                    0.007537200581282377, 
                    -0.014176234602928162, 
                    -0.012598550878465176, 
                    0.007100378163158894, 
                    0.006850351579487324, 
                    -0.028087805956602097, 
                    -0.007449274882674217, 
                    0.013575248420238495, 
                    -0.0025610618758946657, 
                    0.003592652501538396, 
                    -0.009788294322788715, 
                    -0.0188131146132946, 
                    0.014571424573659897, 
                    -0.017239198088645935, 
                    0.0017227710923179984, 
                    -0.03209424763917923, 
                    -0.011928940191864967, 
                    -0.0023496337234973907
                ]
            ], 
            "is_input": false, 
            "layer_name": "fc_layer_1", 
            "n_inputs": 20
        }, 
        {
            "b": [
                -0.06982241570949554, 
                -0.0020834144670516253, 
                0.0061193108558654785, 
                0.08548706024885178, 
                -0.0024917684495449066, 
                0.08871358633041382, 
                -0.00336086330935359, 
                0.049219246953725815, 
                0.1166638657450676, 
                0.0662853792309761, 
                -0.08367110043764114, 
                0.07021471112966537, 
                -0.001452303142286837, 
                -0.07442773878574371, 
                0.07608781009912491, 
                0.08733910322189331, 
                0.0940098762512207, 
                -0.06491396576166153, 
                0.05199206620454788, 
                0.06025669351220131
            ], 
            "is_output": false, 
            "activation_function": "RELU", 
            "n_nodes": 20, 
            "W": [
                [
                    -0.31973105669021606, 
                    0.04389217123389244, 
                    0.06237391382455826, 
                    -0.04180349037051201, 
                    -0.06726961582899094, 
                    0.3408006727695465, 
                    0.04109965264797211, 
                    0.3242756724357605, 
                    0.007979554124176502, 
                    -0.005434031132608652, 
                    -0.016533492133021355, 
                    -0.16348078846931458, 
                    0.06302142888307571, 
                    0.04983961954712868, 
                    0.03699474409222603, 
                    0.04656139016151428, 
                    0.05854598432779312, 
                    0.06971407681703568, 
                    0.06019090861082077, 
                    -0.03748241811990738
                ], 
                [
                    -0.024198202416300774, 
                    -0.022648071870207787, 
                    -0.00507898535579443, 
                    -0.0012663811212405562, 
                    -0.020048942416906357, 
                    0.006857444066554308, 
                    0.0006350399344228208, 
                    -0.004704230930656195, 
                    -0.03681041672825813, 
                    -0.011874500662088394, 
                    -0.012289428152143955, 
                    0.006700798869132996, 
                    -0.017077716067433357, 
                    0.009320137090981007, 
                    0.00040557910688221455, 
                    -0.025746801868081093, 
                    -0.0028367366176098585, 
                    -0.004754840396344662, 
                    0.003895350033417344, 
                    0.039800260215997696
                ], 
                [
                    -0.03972330316901207, 
                    0.06270591914653778, 
                    0.017660291865468025, 
                    0.014661659486591816, 
                    -0.35198166966438293, 
                    0.07635799795389175, 
                    0.03270794451236725, 
                    0.13706766068935394, 
                    0.06232854351401329, 
                    0.010419638827443123, 
                    0.03659982979297638, 
                    -0.1633942723274231, 
                    0.06114039942622185, 
                    0.013699180446565151, 
                    -0.27336385846138, 
                    0.06181396171450615, 
                    0.07439641654491425, 
                    0.10185007750988007, 
                    0.07354480773210526, 
                    0.012197519652545452
                ], 
                [
                    0.3588695228099823, 
                    0.096951425075531, 
                    0.10106761753559113, 
                    0.16524091362953186, 
                    0.1474701464176178, 
                    -0.2947521209716797, 
                    0.11770898848772049, 
                    -0.2077959030866623, 
                    0.14169542491436005, 
                    -0.032572850584983826, 
                    0.10847778618335724, 
                    0.13486908376216888, 
                    0.0963011160492897, 
                    0.12889829277992249, 
                    0.01621401496231556, 
                    0.09936007857322693, 
                    0.1142105758190155, 
                    0.11202729493379593, 
                    0.11286018043756485, 
                    0.013891996815800667
                ], 
                [
                    -0.03496723249554634, 
                    0.013300465419888496, 
                    -0.0020489380694925785, 
                    0.0036108940839767456, 
                    0.013276097364723682, 
                    0.006106700748205185, 
                    -0.00363384117372334, 
                    -0.019696876406669617, 
                    -0.004694623872637749, 
                    -0.022736024111509323, 
                    -0.012952853925526142, 
                    -0.009901720099151134, 
                    -0.006864616181701422, 
                    -0.002787004690617323, 
                    0.007195715326815844, 
                    0.008669953793287277, 
                    -0.004719875752925873, 
                    -0.01852785050868988, 
                    0.005127979442477226, 
                    -0.023448841646313667
                ], 
                [
                    0.27811065316200256, 
                    0.07978325337171555, 
                    0.10876999795436859, 
                    0.10954425483942032, 
                    -0.2987499535083771, 
                    -0.22728604078292847, 
                    0.10164984315633774, 
                    -0.14510372281074524, 
                    0.11060472577810287, 
                    7.567067223135382e-05, 
                    0.15127480030059814, 
                    -0.11505504697561264, 
                    0.1367117464542389, 
                    0.11580431461334229, 
                    -0.3543397784233093, 
                    0.08676152676343918, 
                    0.11425191909074783, 
                    0.11038511991500854, 
                    0.11002159863710403, 
                    -0.001536083989776671
                ], 
                [
                    -0.02694513089954853, 
                    -0.01187195535749197, 
                    0.001203938969410956, 
                    -0.022183649241924286, 
                    -0.005982779897749424, 
                    0.025409912690520287, 
                    -0.02371855266392231, 
                    -0.0035898457281291485, 
                    -0.015268288552761078, 
                    0.00047631756751798093, 
                    -0.005896448157727718, 
                    -0.0016048457473516464, 
                    0.003495714394375682, 
                    -0.0315953828394413, 
                    0.005484732799232006, 
                    0.010294580832123756, 
                    -0.011207330971956253, 
                    0.02607325278222561, 
                    0.0027683607768267393, 
                    0.02253224328160286
                ], 
                [
                    0.27916374802589417, 
                    0.1279042661190033, 
                    0.10737327486276627, 
                    0.1143074706196785, 
                    -0.10743840783834457, 
                    -0.24484603106975555, 
                    0.12420924007892609, 
                    -0.15763042867183685, 
                    0.13078460097312927, 
                    -0.00044162996346130967, 
                    0.1268441379070282, 
                    -0.04555647820234299, 
                    0.09096244722604752, 
                    0.10356488823890686, 
                    -0.21460257470607758, 
                    0.12522898614406586, 
                    0.13566455245018005, 
                    0.1280483454465866, 
                    0.13922123610973358, 
                    -0.03502273932099342
                ], 
                [
                    0.17512446641921997, 
                    0.05540916696190834, 
                    0.046881433576345444, 
                    0.05589911714196205, 
                    0.33537304401397705, 
                    -0.10141757130622864, 
                    0.028301948681473732, 
                    -0.04649307206273079, 
                    0.029409313574433327, 
                    -0.017565423622727394, 
                    0.03190961480140686, 
                    0.21379242837429047, 
                    -0.0020016287453472614, 
                    0.0398171991109848, 
                    0.31595826148986816, 
                    0.014548152685165405, 
                    0.042027074843645096, 
                    -0.025777101516723633, 
                    -0.01626126654446125, 
                    -0.007529347203671932
                ], 
                [
                    0.2858118712902069, 
                    0.07501009851694107, 
                    0.1370122730731964, 
                    0.15503081679344177, 
                    -0.2730412185192108, 
                    -0.24410489201545715, 
                    0.10525336116552353, 
                    -0.14799073338508606, 
                    0.13926012814044952, 
                    -0.013536552898585796, 
                    0.14277638494968414, 
                    -0.13486403226852417, 
                    0.10240809619426727, 
                    0.11293790489435196, 
                    -0.3219203054904938, 
                    0.12623286247253418, 
                    0.12201772630214691, 
                    0.13971275091171265, 
                    0.09589022397994995, 
                    0.0004245025629643351
                ], 
                [
                    -0.15326836705207825, 
                    0.030029205605387688, 
                    0.13796575367450714, 
                    0.14258292317390442, 
                    0.2863081097602844, 
                    0.11361797153949738, 
                    0.12224453687667847, 
                    0.04442236199975014, 
                    0.07036801427602768, 
                    0.011847707442939281, 
                    0.025310786440968513, 
                    0.1290828138589859, 
                    0.03925589099526405, 
                    0.07943639904260635, 
                    0.30989310145378113, 
                    0.045879848301410675, 
                    0.08009950816631317, 
                    0.0369526632130146, 
                    0.06467858701944351, 
                    -0.0004990514134988189
                ], 
                [
                    0.3149074912071228, 
                    0.1168932244181633, 
                    0.11050224304199219, 
                    0.1428629755973816, 
                    0.19024574756622314, 
                    -0.25885090231895447, 
                    0.15190835297107697, 
                    -0.19139334559440613, 
                    0.12826688587665558, 
                    -0.019027462229132652, 
                    0.1271766573190689, 
                    0.15510553121566772, 
                    0.08158484101295471, 
                    0.13390272855758667, 
                    0.07763171195983887, 
                    0.1192902997136116, 
                    0.1053924486041069, 
                    0.09897296875715256, 
                    0.1030016541481018, 
                    0.0016048115212470293
                ], 
                [
                    0.018250828608870506, 
                    0.01750609092414379, 
                    -0.021118931472301483, 
                    -0.009700807742774487, 
                    -0.006457338575273752, 
                    -0.0117185702547431, 
                    -0.03487003222107887, 
                    -0.011305946856737137, 
                    -0.0004602799017447978, 
                    -0.003728762734681368, 
                    -0.010214949026703835, 
                    -0.010315649211406708, 
                    -0.0032053261529654264, 
                    0.03149070590734482, 
                    -0.0024381582625210285, 
                    -0.009254706092178822, 
                    0.007539403159171343, 
                    0.015623033046722412, 
                    -0.029835117980837822, 
                    -0.00751294381916523
                ], 
                [
                    -0.1690567582845688, 
                    0.05357782915234566, 
                    0.06482090801000595, 
                    0.021301301196217537, 
                    -0.22441627085208893, 
                    0.21616825461387634, 
                    0.08314628899097443, 
                    0.17249301075935364, 
                    0.03513474017381668, 
                    0.015552765689790249, 
                    0.020382585003972054, 
                    -0.2033378928899765, 
                    0.05033082142472267, 
                    0.08344653993844986, 
                    -0.2011164426803589, 
                    0.09962569177150726, 
                    0.10630672425031662, 
                    0.14105966687202454, 
                    0.09411565959453583, 
                    -0.0019057267345488071
                ], 
                [
                    0.31549856066703796, 
                    0.13487401604652405, 
                    0.08111293613910675, 
                    0.13700154423713684, 
                    -0.12108035385608673, 
                    -0.2875124216079712, 
                    0.13129477202892303, 
                    -0.21425363421440125, 
                    0.11231826990842819, 
                    0.006007243879139423, 
                    0.12906286120414734, 
                    0.009562112390995026, 
                    0.10150669515132904, 
                    0.12938018143177032, 
                    -0.25569531321525574, 
                    0.0805668979883194, 
                    0.12247011810541153, 
                    0.1061754822731018, 
                    0.07144138216972351, 
                    0.011389560997486115
                ], 
                [
                    0.29510000348091125, 
                    0.09001610428094864, 
                    0.08896554261445999, 
                    0.16903357207775116, 
                    0.08628902584314346, 
                    -0.25678372383117676, 
                    0.14210759103298187, 
                    -0.19971829652786255, 
                    0.13725289702415466, 
                    -0.01232347171753645, 
                    0.08498138934373856, 
                    0.12825429439544678, 
                    0.10148874670267105, 
                    0.12206090986728668, 
                    -0.08057782799005508, 
                    0.08625435084104538, 
                    0.11369820684194565, 
                    0.1054036021232605, 
                    0.10070795565843582, 
                    0.011357340961694717
                ], 
                [
                    0.33012625575065613, 
                    0.13092929124832153, 
                    0.06698550283908844, 
                    0.13895568251609802, 
                    -0.10250730067491531, 
                    -0.2849041819572449, 
                    0.1225721687078476, 
                    -0.1884181797504425, 
                    0.13363370299339294, 
                    -0.004218165762722492, 
                    0.09314247220754623, 
                    0.05109277367591858, 
                    0.08902627229690552, 
                    0.10722292214632034, 
                    -0.20652976632118225, 
                    0.07582420855760574, 
                    0.11357919126749039, 
                    0.07935376465320587, 
                    0.06775074452161789, 
                    -0.006915547885000706
                ], 
                [
                    -0.2954951226711273, 
                    0.018978027626872063, 
                    0.04986584559082985, 
                    -0.006829607300460339, 
                    -0.10599769651889801, 
                    0.34783056378364563, 
                    -0.007190641015768051, 
                    0.2897748053073883, 
                    0.010357512161135674, 
                    0.004350278060883284, 
                    0.02042296528816223, 
                    -0.15767845511436462, 
                    0.04207911342382431, 
                    0.02470025047659874, 
                    -0.003849488915875554, 
                    0.058277931064367294, 
                    0.04045729339122772, 
                    0.09134620428085327, 
                    0.04620017856359482, 
                    -0.010346747934818268
                ], 
                [
                    0.2821100652217865, 
                    0.12099116295576096, 
                    0.11898235976696014, 
                    0.16675043106079102, 
                    -0.054384745657444, 
                    -0.25446632504463196, 
                    0.14823918044567108, 
                    -0.18368017673492432, 
                    0.16337263584136963, 
                    -0.02187301777303219, 
                    0.1283888816833496, 
                    -0.007883444428443909, 
                    0.11458010226488113, 
                    0.1120130866765976, 
                    -0.19954074919223785, 
                    0.1258154809474945, 
                    0.11279220879077911, 
                    0.10543902963399887, 
                    0.13094568252563477, 
                    -0.010353290475904942
                ], 
                [
                    0.2428445965051651, 
                    0.1255391240119934, 
                    0.10972338914871216, 
                    0.1273890733718872, 
                    -0.2533976435661316, 
                    -0.2299080789089203, 
                    0.11375051736831665, 
                    -0.14483973383903503, 
                    0.10576257854700089, 
                    -0.01083617564290762, 
                    0.08694987744092941, 
                    -0.1569332778453827, 
                    0.115534208714962, 
                    0.1432616114616394, 
                    -0.32845669984817505, 
                    0.0969744324684143, 
                    0.11317936331033707, 
                    0.16320495307445526, 
                    0.1271466314792633, 
                    0.00606486015021801
                ]
            ], 
            "is_input": false, 
            "layer_name": "fc_layer_2", 
            "n_inputs": 20
        }, 
        {
            "b": [
                0.00825475063174963, 
                0.1734638810157776, 
                -0.014078591950237751, 
                0.08546730130910873, 
                0.05891687795519829, 
                0.1002235934138298, 
                -0.0006510464590974152, 
                0.07090132683515549, 
                -0.0012925808550789952, 
                0.2671533226966858, 
                -0.19829964637756348, 
                0.09530717879533768, 
                -0.0003465815680101514, 
                -0.0008711777627468109, 
                -0.12246527522802353, 
                -0.0013787801144644618, 
                -0.006166440900415182, 
                0.10707329213619232, 
                0.07644566893577576, 
                0.048763811588287354
            ], 
            "is_output": false, 
            "activation_function": "RELU", 
            "n_nodes": 20, 
            "W": [
                [
                    -0.20092396438121796, 
                    -0.02728140540421009, 
                    -0.22676576673984528, 
                    0.04621510952711105, 
                    -0.0020911023020744324, 
                    -0.06699614226818085, 
                    0.014607582241296768, 
                    -0.007902374491095543, 
                    0.26817306876182556, 
                    -0.05911196395754814, 
                    0.15969820320606232, 
                    0.07674085348844528, 
                    -0.02494370937347412, 
                    -0.19866818189620972, 
                    0.01646563410758972, 
                    0.0380282960832119, 
                    0.02850407175719738, 
                    -0.2231571227312088, 
                    -0.01642514206469059, 
                    -0.06062513589859009
                ], 
                [
                    -0.2693251967430115, 
                    0.006677685771137476, 
                    -0.05080346763134003, 
                    0.11639204621315002, 
                    -0.01723819598555565, 
                    0.1215091422200203, 
                    -0.0016747465124353766, 
                    0.09821673482656479, 
                    0.22554591298103333, 
                    0.06539083272218704, 
                    -0.0909714624285698, 
                    0.10279013961553574, 
                    -0.015563576482236385, 
                    -0.13272467255592346, 
                    0.05589308217167854, 
                    0.10605717450380325, 
                    0.13799788057804108, 
                    -0.29352521896362305, 
                    0.08096635341644287, 
                    0.08201812207698822
                ], 
                [
                    -0.28065240383148193, 
                    0.0016477019526064396, 
                    -0.11650628596544266, 
                    0.1426679491996765, 
                    0.015746528282761574, 
                    0.11570366472005844, 
                    0.006147453561425209, 
                    0.15586932003498077, 
                    0.2269730120897293, 
                    0.130757674574852, 
                    0.0748477503657341, 
                    0.14052729308605194, 
                    -0.015400366857647896, 
                    -0.0909276232123375, 
                    0.15429170429706573, 
                    0.14562198519706726, 
                    0.15674680471420288, 
                    -0.2498559057712555, 
                    0.15845786035060883, 
                    0.14496436715126038
                ], 
                [
                    -0.3233054578304291, 
                    -0.003621527226641774, 
                    -0.13406574726104736, 
                    0.16300387680530548, 
                    -0.00020271223911549896, 
                    0.07918626815080643, 
                    0.004155267030000687, 
                    0.11380075663328171, 
                    0.2821246087551117, 
                    0.11529354751110077, 
                    0.06492078304290771, 
                    0.15539787709712982, 
                    0.020871374756097794, 
                    -0.15614384412765503, 
                    0.12753230333328247, 
                    0.15709742903709412, 
                    0.09726417809724808, 
                    -0.3259332478046417, 
                    0.06684918701648712, 
                    0.057117462158203125
                ], 
                [
                    0.21825319528579712, 
                    -0.01614260859787464, 
                    0.1537148505449295, 
                    0.11122675240039825, 
                    -0.017974570393562317, 
                    0.14580585062503815, 
                    0.03437976539134979, 
                    0.14841590821743011, 
                    -0.2854478657245636, 
                    0.1620127260684967, 
                    -0.19659507274627686, 
                    0.11321789026260376, 
                    -0.002633520169183612, 
                    0.2008812129497528, 
                    0.16291658580303192, 
                    0.09777525812387466, 
                    0.12503661215305328, 
                    0.19748185575008392, 
                    0.12564204633235931, 
                    0.17114806175231934
                ], 
                [
                    -0.2748875319957733, 
                    0.03020511567592621, 
                    0.04388551414012909, 
                    0.1340583860874176, 
                    -0.0007091891602613032, 
                    0.16355714201927185, 
                    -0.003424219088628888, 
                    0.15628477931022644, 
                    0.030294544994831085, 
                    0.16503839194774628, 
                    -0.1750916987657547, 
                    0.10326199233531952, 
                    0.00909573957324028, 
                    -0.04920431599020958, 
                    0.14841467142105103, 
                    0.138237863779068, 
                    0.1322992742061615, 
                    -0.23235058784484863, 
                    0.11248698085546494, 
                    0.15466620028018951
                ], 
                [
                    0.007498706690967083, 
                    -0.003094022860750556, 
                    0.024340694770216942, 
                    -0.013308932073414326, 
                    0.013325574807822704, 
                    -0.0006192513974383473, 
                    -0.0020354483276605606, 
                    -0.01888149231672287, 
                    -0.0034982184879481792, 
                    -0.01582920551300049, 
                    0.014209847897291183, 
                    -0.0026804162189364433, 
                    -0.009921852499246597, 
                    0.018836157396435738, 
                    -0.010155100375413895, 
                    -0.009710702113807201, 
                    -0.0059693241491913795, 
                    -0.0412682481110096, 
                    0.0027100250590592623, 
                    0.008987445384263992
                ], 
                [
                    -0.22642835974693298, 
                    -0.010604839771986008, 
                    0.02552339993417263, 
                    0.13199439644813538, 
                    0.0005505115259438753, 
                    0.1483689397573471, 
                    -0.007171252276748419, 
                    0.14874622225761414, 
                    0.03398693725466728, 
                    0.15304246544837952, 
                    -0.13571108877658844, 
                    0.12035904824733734, 
                    -0.022061116993427277, 
                    -0.05688782036304474, 
                    0.11770347505807877, 
                    0.14380967617034912, 
                    0.17273303866386414, 
                    -0.2422390729188919, 
                    0.15000344812870026, 
                    0.14866843819618225
                ], 
                [
                    -0.0036302937660366297, 
                    0.00013135970220901072, 
                    -0.03469355031847954, 
                    -0.0332428440451622, 
                    0.019689762964844704, 
                    0.033845558762550354, 
                    -0.009427089244127274, 
                    -0.006875406950712204, 
                    -0.021225091069936752, 
                    -0.014167514629662037, 
                    -0.006363347172737122, 
                    0.01409976091235876, 
                    -0.0002844009723048657, 
                    -0.00029469135915860534, 
                    -0.011337382718920708, 
                    0.015046780928969383, 
                    0.021848157048225403, 
                    -0.011352363973855972, 
                    -0.011661580763757229, 
                    -0.004709914326667786
                ], 
                [
                    -0.056793488562107086, 
                    0.007699557114392519, 
                    0.024262625724077225, 
                    0.006051632575690746, 
                    -0.02254372276365757, 
                    0.03808223828673363, 
                    0.018267827108502388, 
                    -0.02223554067313671, 
                    0.011743642389774323, 
                    0.007844489999115467, 
                    -0.11656951159238815, 
                    -0.0010185339488089085, 
                    0.000934707757551223, 
                    -0.010956401005387306, 
                    -0.004151090048253536, 
                    0.010470491833984852, 
                    0.02245260588824749, 
                    -0.035097550600767136, 
                    -0.03038197197020054, 
                    -0.0016598418587818742
                ], 
                [
                    0.3870486319065094, 
                    0.014997603371739388, 
                    0.06122943013906479, 
                    -0.02451966516673565, 
                    -0.001436315942555666, 
                    0.04193483665585518, 
                    0.03578077256679535, 
                    0.04073471575975418, 
                    -0.07337267696857452, 
                    0.04064702242612839, 
                    0.2068881243467331, 
                    -0.0020427631679922342, 
                    0.029929757118225098, 
                    0.19382673501968384, 
                    -0.017383497208356857, 
                    -0.0010168120497837663, 
                    0.002797778695821762, 
                    0.3274126350879669, 
                    0.01498809177428484, 
                    0.05881978198885918
                ], 
                [
                    -0.19750933349132538, 
                    0.0003501393075566739, 
                    -0.16566485166549683, 
                    0.05467065051198006, 
                    0.0019183204276487231, 
                    -0.0009829074842855334, 
                    -0.023311737924814224, 
                    -0.0018751908792182803, 
                    0.03131386637687683, 
                    -0.013310611248016357, 
                    -0.04108407720923424, 
                    0.038576431572437286, 
                    0.002898643957450986, 
                    -0.14549194276332855, 
                    0.04769822955131531, 
                    0.05430617928504944, 
                    0.07848522812128067, 
                    -0.22534820437431335, 
                    0.04553097486495972, 
                    0.001687413896434009
                ], 
                [
                    -0.016538897529244423, 
                    0.012629694305360317, 
                    0.0003921380266547203, 
                    0.01761052943766117, 
                    0.007675673346966505, 
                    -0.009577879682183266, 
                    0.005526255816221237, 
                    -0.004118163138628006, 
                    -0.013605066575109959, 
                    0.010835372842848301, 
                    -0.01868053898215294, 
                    0.022199023514986038, 
                    -0.014937485568225384, 
                    -0.012631774879992008, 
                    -0.03729266673326492, 
                    -0.030112234875559807, 
                    -0.0032288909424096346, 
                    0.0021067841444164515, 
                    0.003965966869145632, 
                    -0.0038813804276287556
                ], 
                [
                    -0.003612727392464876, 
                    0.020311841741204262, 
                    0.02256205305457115, 
                    0.016080060973763466, 
                    0.009222514927387238, 
                    0.024970408529043198, 
                    0.010984459891915321, 
                    -0.029864272102713585, 
                    -0.019414624199271202, 
                    0.019164713099598885, 
                    -0.019389409571886063, 
                    -0.026881132274866104, 
                    -0.013400628231465816, 
                    -0.02832171320915222, 
                    -0.019278258085250854, 
                    -0.01838487572968006, 
                    0.011978872120380402, 
                    -0.023834792897105217, 
                    0.0030392177868634462, 
                    0.015514417551457882
                ], 
                [
                    -0.028215477243065834, 
                    -0.0302940271794796, 
                    -0.19653181731700897, 
                    0.16112202405929565, 
                    0.01660853810608387, 
                    -0.04849586635828018, 
                    -0.007775682955980301, 
                    0.021714022383093834, 
                    0.29578718543052673, 
                    -0.034482404589653015, 
                    0.23176352679729462, 
                    0.1793430596590042, 
                    -0.017085609957575798, 
                    -0.10811353474855423, 
                    0.01696973294019699, 
                    0.11988205462694168, 
                    0.02377496473491192, 
                    -0.058427844196558, 
                    0.057289008051157, 
                    -0.05970252677798271
                ], 
                [
                    -0.008463227190077305, 
                    0.0062391310930252075, 
                    0.008880501613020897, 
                    0.02305169589817524, 
                    -0.014974979683756828, 
                    -0.00010769922664621845, 
                    -0.0035747350193560123, 
                    -0.01577782817184925, 
                    -0.015371536836028099, 
                    0.031050806865096092, 
                    -0.0120678236708045, 
                    -0.014547103084623814, 
                    -0.022804612293839455, 
                    -0.013067174702882767, 
                    -0.012197600677609444, 
                    -0.01824026368558407, 
                    -0.012772051617503166, 
                    0.009284628555178642, 
                    0.002450262662023306, 
                    0.0005143646849319339
                ], 
                [
                    -0.18706925213336945, 
                    -0.010205836966633797, 
                    0.03347235918045044, 
                    0.1529635190963745, 
                    -0.01480786595493555, 
                    0.17798639833927155, 
                    -0.014577658846974373, 
                    0.15249331295490265, 
                    -0.14737342298030853, 
                    0.1508714109659195, 
                    -0.1437998265028, 
                    0.12359890341758728, 
                    -0.001464102417230606, 
                    0.02045052871108055, 
                    0.15237118303775787, 
                    0.129387766122818, 
                    0.17442715167999268, 
                    -0.18020404875278473, 
                    0.12962684035301208, 
                    0.14639180898666382
                ], 
                [
                    -0.2826135754585266, 
                    -0.0011500243563205004, 
                    -0.06318558752536774, 
                    0.11874163895845413, 
                    0.014271367341279984, 
                    0.12760289013385773, 
                    -0.0024163697380572557, 
                    0.10503162443637848, 
                    0.18488407135009766, 
                    0.12178382277488708, 
                    -0.07712989300489426, 
                    0.10576088726520538, 
                    0.015019940212368965, 
                    -0.12158232182264328, 
                    0.12530960142612457, 
                    0.12999321520328522, 
                    0.145574152469635, 
                    -0.2920229732990265, 
                    0.1264847069978714, 
                    0.12077482789754868
                ], 
                [
                    -0.07082412391901016, 
                    -0.014397568069398403, 
                    0.17084932327270508, 
                    0.09486223012208939, 
                    0.007390517275780439, 
                    0.17386335134506226, 
                    -0.027349872514605522, 
                    0.16846950352191925, 
                    -0.30550655722618103, 
                    0.19076330959796906, 
                    -0.2110663801431656, 
                    0.10123738646507263, 
                    -0.011205146089196205, 
                    0.11330287903547287, 
                    0.13646140694618225, 
                    0.12840251624584198, 
                    0.13586357235908508, 
                    -0.07054092735052109, 
                    0.15233661234378815, 
                    0.14636404812335968
                ], 
                [
                    -0.3013777732849121, 
                    -0.03057868592441082, 
                    -0.07721526175737381, 
                    0.14393900334835052, 
                    -0.015624959953129292, 
                    0.09941564500331879, 
                    0.018412761390209198, 
                    0.1333947628736496, 
                    0.1946771889925003, 
                    0.11539997160434723, 
                    -0.03657381609082222, 
                    0.14347930252552032, 
                    0.01754222996532917, 
                    -0.07873404771089554, 
                    0.13542971014976501, 
                    0.13783252239227295, 
                    0.11902982741594315, 
                    -0.2851506173610687, 
                    0.14760465919971466, 
                    0.13998490571975708
                ]
            ], 
            "is_input": false, 
            "layer_name": "fc_layer_3", 
            "n_inputs": 20
        }, 
        {
            "is_input": false, 
            "nodes": [
                {
                    "b": [
                        0.0
                    ], 
                    "name": "linearpi_out", 
                    "activation_function": "SOFTMAX", 
                    "n_nodes": 1, 
                    "n_inputs": 20, 
                    "W": [
                        [
                            0.03346908837556839, 
                            -0.011557538993656635, 
                            0.031220121309161186, 
                            -0.00955541618168354, 
                            -0.02778986655175686, 
                            -0.008436732925474644, 
                            -0.0038227306213229895, 
                            -0.010613739490509033, 
                            -0.03362089395523071, 
                            -0.016769494861364365, 
                            0.010189233347773552, 
                            -0.020922554656863213, 
                            -0.028030067682266235, 
                            -0.0057542393915355206, 
                            0.0031775194220244884, 
                            0.009436416439712048, 
                            -0.033994175493717194, 
                            -0.0007667666650377214, 
                            0.004961825907230377, 
                            0.00902651622891426
                        ]
                    ]
                }, 
                {
                    "b": [
                        -0.10041037946939468
                    ], 
                    "name": "mus1_out", 
                    "activation_function": "ID", 
                    "n_nodes": 1, 
                    "n_inputs": 20, 
                    "W": [
                        [
                            0.1957205981016159, 
                            0.09518825262784958, 
                            0.04478754475712776, 
                            0.10511979460716248, 
                            -0.13738669455051422, 
                            0.03378727287054062, 
                            0.00019845482893288136, 
                            0.030280934646725655, 
                            -0.01196513045579195, 
                            0.28874844312667847, 
                            -0.34265005588531494, 
                            0.010250621475279331, 
                            0.024655617773532867, 
                            -0.01534526888281107, 
                            0.14692524075508118, 
                            0.006617093924432993, 
                            -0.004108246881514788, 
                            0.0688176304101944, 
                            -0.04390816017985344, 
                            0.06786555051803589
                        ]
                    ]
                }, 
                {
                    "b": [
                        0.3055426776409149
                    ], 
                    "name": "mus2_out", 
                    "activation_function": "ID", 
                    "n_nodes": 1, 
                    "n_inputs": 20, 
                    "W": [
                        [
                            -0.07560640573501587, 
                            0.018506282940506935, 
                            -0.02709602192044258, 
                            -0.01793864369392395, 
                            0.025244595482945442, 
                            0.022459980100393295, 
                            -0.00037440762389451265, 
                            0.01251408364623785, 
                            0.0033853170461952686, 
                            0.39184725284576416, 
                            -0.15035980939865112, 
                            0.13564854860305786, 
                            0.03425876051187515, 
                            0.009694019332528114, 
                            -0.24894927442073822, 
                            -0.011847544461488724, 
                            0.004945858381688595, 
                            0.008086251094937325, 
                            0.03669881448149681, 
                            -0.0077387988567352295
                        ]
                    ]
                }, 
                {
                    "b": [
                        -0.10552804917097092
                    ], 
                    "name": "logsigmas1_out", 
                    "activation_function": "EXP", 
                    "n_nodes": 1, 
                    "n_inputs": 20, 
                    "W": [
                        [
                            0.3532616198062897, 
                            -0.14262814819812775, 
                            -0.09251013398170471, 
                            -0.13889925181865692, 
                            -0.0854705348610878, 
                            -0.06808881461620331, 
                            0.005451546050608158, 
                            -0.10495072603225708, 
                            -0.0014643968315795064, 
                            0.029535865411162376, 
                            0.13275736570358276, 
                            0.29048413038253784, 
                            -0.008729537948966026, 
                            0.037793759256601334, 
                            0.03376823291182518, 
                            0.0019230388570576906, 
                            -0.05932611599564552, 
                            -0.10996417701244354, 
                            -0.055382706224918365, 
                            -0.09851039201021194
                        ]
                    ]
                }, 
                {
                    "b": [
                        -0.022436093538999557
                    ], 
                    "name": "logsigmas2_out", 
                    "activation_function": "EXP", 
                    "n_nodes": 1, 
                    "n_inputs": 20, 
                    "W": [
                        [
                            0.19886000454425812, 
                            -0.11732081323862076, 
                            -0.16207394003868103, 
                            -0.12035641074180603, 
                            -0.1524944305419922, 
                            -0.167830690741539, 
                            0.01758858561515808, 
                            -0.17936158180236816, 
                            0.002264886861667037, 
                            0.26206347346305847, 
                            -0.01236094068735838, 
                            -0.07497120648622513, 
                            0.0019463036442175508, 
                            -0.0009525531786493957, 
                            0.16810287535190582, 
                            0.0018887892365455627, 
                            -0.17904260754585266, 
                            -0.14861677587032318, 
                            -0.18711058795452118, 
                            -0.1696905791759491
                        ]
                    ]
                }, 
                {
                    "b": [
                        -0.03156932070851326
                    ], 
                    "name": "corr_out", 
                    "activation_function": "TANH", 
                    "n_nodes": 1, 
                    "n_inputs": 20, 
                    "W": [
                        [
                            0.10156840831041336, 
                            -0.03717046231031418, 
                            0.023192688822746277, 
                            -0.029602378606796265, 
                            -0.01699361763894558, 
                            -0.007994473911821842, 
                            -0.03744685277342796, 
                            0.02312474325299263, 
                            0.002261742250993848, 
                            -0.09013868123292923, 
                            -0.0021216338500380516, 
                            -0.03262073174118996, 
                            -0.01919926516711712, 
                            -0.038695327937603, 
                            0.011385375633835793, 
                            -0.011470637284219265, 
                            0.04499500244855881, 
                            -0.025546103715896606, 
                            -0.00854306947439909, 
                            0.024315768852829933
                        ]
                    ]
                }
            ], 
            "is_output": true, 
            "layer_name": "output_layer"
        }
    ], 
    "from_tensorflow": true, 
    "n_inputs": 84
}

==> highway_predictor_models/mixtures1_units_20/m1u20_test.json <==
{
    "test_cases": [
        {
            "inputs": [
                4.11004, 
                1.95072, 
                4.35864, 
                2.0, 
                0.21691, 
                0.34577, 
                0.15361, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                8.02681, 
                -2.96437, 
                4.52757, 
                0.41753, 
                -10.0, 
                7.55904, 
                2.5908, 
                3.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.3386472761631012, 
                "mus1_out": 0.29356858134269714, 
                "corr_out": -0.010493477806448936, 
                "mus2_out": 0.08758597075939178, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.16404424607753754
            }
        }, 
        {
            "inputs": [
                4.13008, 
                1.95072, 
                4.35864, 
                2.0, 
                0.23396, 
                0.2004, 
                0.1705, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                8.07409, 
                -2.96457, 
                4.60713, 
                0.47704, 
                -10.0, 
                7.55904, 
                2.5908, 
                3.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.33217811584472656, 
                "mus1_out": 0.2151634693145752, 
                "corr_out": -0.016685666516423225, 
                "mus2_out": 0.09887269139289856, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.1612456738948822
            }
        }, 
        {
            "inputs": [
                4.14305, 
                1.95072, 
                4.35864, 
                2.0, 
                0.25083, 
                0.12962, 
                0.16864, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                8.13016, 
                -2.96411, 
                4.67955, 
                0.53651, 
                -10.0, 
                7.55904, 
                2.5908, 
                3.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.3264053761959076, 
                "mus1_out": 0.1736835539340973, 
                "corr_out": -0.01917961798608303, 
                "mus2_out": 0.09856891632080078, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.15754716098308563
            }
        }, 
        {
            "inputs": [
                4.15196, 
                1.95072, 
                4.35864, 
                2.0, 
                0.26634, 
                0.08913, 
                0.15509, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                8.19758, 
                -2.96382, 
                4.75029, 
                0.59833, 
                -10.0, 
                7.55904, 
                2.5908, 
                3.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.3199155926704407, 
                "mus1_out": 0.1523776650428772, 
                "corr_out": -0.01960732601583004, 
                "mus2_out": 0.09145557880401611, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.15245462954044342
            }
        }, 
        {
            "inputs": [
                4.15645, 
                1.95072, 
                4.35864, 
                2.0, 
                0.27994, 
                0.04492, 
                0.13604, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                8.2735, 
                -2.96358, 
                4.81418, 
                0.65773, 
                -10.0, 
                7.55904, 
                2.5908, 
                3.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.31188926100730896, 
                "mus1_out": 0.13022932410240173, 
                "corr_out": -0.019751522690057755, 
                "mus2_out": 0.08158628642559052, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.14608719944953918
            }
        }, 
        {
            "inputs": [
                4.15679, 
                1.95072, 
                4.35864, 
                2.0, 
                0.29214, 
                0.00341, 
                0.12197, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                8.35668, 
                -2.96352, 
                4.86986, 
                0.71307, 
                -10.0, 
                7.55904, 
                2.5908, 
                3.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.30550479888916016, 
                "mus1_out": 0.10847552865743637, 
                "corr_out": -0.020196188241243362, 
                "mus2_out": 0.07437705993652344, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.14122389256954193
            }
        }, 
        {
            "inputs": [
                4.15341, 
                1.95072, 
                4.35864, 
                2.0, 
                0.3033, 
                -0.03385, 
                0.11165, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                8.44617, 
                -2.96369, 
                4.91856, 
                0.76515, 
                -10.0, 
                7.55904, 
                2.5908, 
                3.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.3004671335220337, 
                "mus1_out": 0.08843808621168137, 
                "corr_out": -0.020775675773620605, 
                "mus2_out": 0.06913042068481445, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.1375134438276291
            }
        }, 
        {
            "inputs": [
                4.14662, 
                1.95072, 
                4.35864, 
                2.0, 
                0.31327, 
                -0.06783, 
                0.09967, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                8.54053, 
                -2.96408, 
                4.96116, 
                0.81454, 
                -10.0, 
                7.55904, 
                2.5908, 
                3.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.2953259348869324, 
                "mus1_out": 0.07092484086751938, 
                "corr_out": -0.021094055846333504, 
                "mus2_out": 0.06299981474876404, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.1336633265018463
            }
        }, 
        {
            "inputs": [
                4.13681, 
                1.95072, 
                4.35864, 
                2.0, 
                0.32178, 
                -0.09817, 
                0.08513, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                8.6398, 
                -2.96458, 
                4.99843, 
                0.86162, 
                -10.0, 
                7.55904, 
                2.5908, 
                3.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.2898936867713928, 
                "mus1_out": 0.05641671270132065, 
                "corr_out": -0.021062806248664856, 
                "mus2_out": 0.05549904704093933, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.12951189279556274
            }
        }, 
        {
            "inputs": [
                4.12448, 
                1.95072, 
                4.35864, 
                2.0, 
                0.32846, 
                -0.12329, 
                0.06675, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                8.74425, 
                -2.96519, 
                5.03097, 
                0.90649, 
                -9.64626, 
                7.55904, 
                2.5908, 
                3.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.28415074944496155, 
                "mus1_out": 0.045819513499736786, 
                "corr_out": -0.020547257736325264, 
                "mus2_out": 0.046001940965652466, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.12502843141555786
            }
        }, 
        {
            "inputs": [
                4.11046, 
                1.95072, 
                4.35864, 
                2.0, 
                0.3329, 
                -0.14021, 
                0.04439, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                8.85403, 
                -2.96592, 
                5.05854, 
                0.94808, 
                -9.33891, 
                7.55904, 
                2.5908, 
                3.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.27808910608291626, 
                "mus1_out": 0.04149188846349716, 
                "corr_out": -0.019383752718567848, 
                "mus2_out": 0.034314900636672974, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.12017320841550827
            }
        }, 
        {
            "inputs": [
                4.09593, 
                1.95072, 
                4.35864, 
                2.0, 
                0.33493, 
                -0.14524, 
                0.02034, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                8.96885, 
                -2.96678, 
                5.0797, 
                0.98377, 
                -9.11686, 
                7.55904, 
                2.5908, 
                3.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.28124573826789856, 
                "mus1_out": 0.03808536380529404, 
                "corr_out": -0.017619894817471504, 
                "mus2_out": 0.019604116678237915, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.12243127822875977
            }
        }, 
        {
            "inputs": [
                4.08198, 
                1.95072, 
                4.35864, 
                2.0, 
                0.33473, 
                -0.13951, 
                -0.00197, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                9.08799, 
                -2.9678, 
                5.09577, 
                1.01378, 
                -8.96443, 
                7.55904, 
                2.5908, 
                3.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.29085731506347656, 
                "mus1_out": 0.036865316331386566, 
                "corr_out": -0.015575068071484566, 
                "mus2_out": 0.00452539324760437, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.1297578364610672
            }
        }, 
        {
            "inputs": [
                4.06929, 
                1.95072, 
                4.35864, 
                2.0, 
                0.33269, 
                -0.12693, 
                -0.0204, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                9.21041, 
                -2.96899, 
                5.11366, 
                1.04437, 
                -8.81912, 
                7.55904, 
                2.5908, 
                3.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.299140602350235, 
                "mus1_out": 0.04118867963552475, 
                "corr_out": -0.013572636060416698, 
                "mus2_out": -0.00790366530418396, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.136074036359787
            }
        }, 
        {
            "inputs": [
                4.05571, 
                1.95072, 
                4.35864, 
                2.0, 
                0.32923, 
                -0.13576, 
                -0.03462, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                9.33498, 
                -2.97039, 
                5.12811, 
                1.0724, 
                -8.70476, 
                7.55904, 
                2.5908, 
                3.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.306360125541687, 
                "mus1_out": 0.03221698850393295, 
                "corr_out": -0.013077463023364544, 
                "mus2_out": -0.0160808265209198, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.14132525026798248
            }
        }, 
        {
            "inputs": [
                4.03523, 
                1.95072, 
                4.35864, 
                2.0, 
                0.32445, 
                -0.20482, 
                -0.0478, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                9.46062, 
                -2.97202, 
                5.13917, 
                1.10394, 
                -8.56991, 
                7.55904, 
                2.5908, 
                3.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.31505918502807617, 
                "mus1_out": -0.016686059534549713, 
                "corr_out": -0.015938490629196167, 
                "mus2_out": -0.019668996334075928, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.14691942930221558
            }
        }, 
        {
            "inputs": [
                4.00632, 
                1.95072, 
                4.35864, 
                2.0, 
                0.31853, 
                -0.28912, 
                -0.05918, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                9.58634, 
                -2.97395, 
                5.14676, 
                1.14044, 
                -8.40581, 
                7.55904, 
                2.5908, 
                3.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.3248562812805176, 
                "mus1_out": -0.07299865037202835, 
                "corr_out": -0.018610654398798943, 
                "mus2_out": -0.021967649459838867, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.15254037082195282
            }
        }, 
        {
            "inputs": [
                3.9741, 
                1.95072, 
                4.35864, 
                2.0, 
                0.31158, 
                -0.32218, 
                -0.06955, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                9.71109, 
                -2.97626, 
                5.15091, 
                1.17681, 
                -8.25203, 
                7.55904, 
                2.5908, 
                3.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.3330024480819702, 
                "mus1_out": -0.09434453397989273, 
                "corr_out": -0.018382109701633453, 
                "mus2_out": -0.02699604630470276, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.1575503647327423
            }
        }, 
        {
            "inputs": [
                3.94213, 
                1.95072, 
                4.35864, 
                2.0, 
                0.30378, 
                -0.31974, 
                -0.07803, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                9.83352, 
                -2.979, 
                5.15241, 
                1.21028, 
                -8.12498, 
                7.55904, 
                2.5908, 
                3.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.33679378032684326, 
                "mus1_out": -0.09539441019296646, 
                "corr_out": -0.018377868458628654, 
                "mus2_out": -0.03157448768615723, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.1609557420015335
            }
        }, 
        {
            "inputs": [
                3.91036, 
                1.95072, 
                4.35864, 
                2.0, 
                0.29536, 
                -0.31768, 
                -0.08421, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                9.95265, 
                -2.9823, 
                5.15434, 
                1.24398, 
                -8.00066, 
                7.55904, 
                2.5908, 
                3.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.33959299325942993, 
                "mus1_out": -0.09583286195993423, 
                "corr_out": -0.01839006505906582, 
                "mus2_out": -0.034792810678482056, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.16352930665016174
            }
        }, 
        {
            "inputs": [
                3.87839, 
                1.95072, 
                4.35864, 
                2.0, 
                0.28654, 
                -0.31966, 
                -0.08815, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                10.06881, 
                -2.98635, 
                5.15815, 
                1.27976, 
                -7.86774, 
                7.55904, 
                2.5908, 
                3.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.34178853034973145, 
                "mus1_out": -0.09768975526094437, 
                "corr_out": -0.018396949395537376, 
                "mus2_out": -0.036623865365982056, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.16536636650562286
            }
        }, 
        {
            "inputs": [
                3.85239, 
                1.95072, 
                4.35864, 
                2.0, 
                0.27736, 
                -0.26, 
                -0.09183, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                10.18413, 
                -2.99113, 
                5.1655, 
                1.31311, 
                -7.75573, 
                7.55904, 
                2.5908, 
                3.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.3408591151237488, 
                "mus1_out": -0.05995742231607437, 
                "corr_out": -0.015908531844615936, 
                "mus2_out": -0.04159626364707947, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.1662331074476242
            }
        }, 
        {
            "inputs": [
                3.82455, 
                1.95072, 
                4.35864, 
                2.0, 
                0.26788, 
                -0.27846, 
                -0.0948, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                10.30157, 
                -2.99659, 
                5.17679, 
                1.35224, 
                -7.61814, 
                7.55904, 
                2.5908, 
                3.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.34329748153686523, 
                "mus1_out": -0.07233572751283646, 
                "corr_out": -0.016712145879864693, 
                "mus2_out": -0.04187324643135071, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.16791975498199463
            }
        }, 
        {
            "inputs": [
                3.79458, 
                1.95072, 
                4.35864, 
                2.0, 
                0.25814, 
                -0.2997, 
                -0.09736, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                10.42333, 
                -3.00254, 
                5.19011, 
                1.39553, 
                -7.46909, 
                7.55904, 
                2.5908, 
                3.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.34563255310058594, 
                "mus1_out": -0.08640972524881363, 
                "corr_out": -0.017691701650619507, 
                "mus2_out": -0.04170408844947815, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.16948768496513367
            }
        }, 
        {
            "inputs": [
                3.76218, 
                1.95072, 
                4.35864, 
                2.0, 
                0.24824, 
                -0.32394, 
                -0.09905, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                10.55007, 
                -3.00879, 
                5.20293, 
                1.44075, 
                -7.32263, 
                7.55904, 
                2.5908, 
                3.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.3480885624885559, 
                "mus1_out": -0.10145435482263565, 
                "corr_out": -0.018492834642529488, 
                "mus2_out": -0.04109731316566467, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.17086109519004822
            }
        }, 
        {
            "inputs": [
                3.72704, 
                1.95072, 
                4.35864, 
                2.0, 
                0.23822, 
                -0.35142, 
                -0.10019, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                10.68111, 
                -3.01512, 
                5.21346, 
                1.48642, 
                -7.18579, 
                7.55904, 
                2.5908, 
                3.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.3517336845397949, 
                "mus1_out": -0.11629966646432877, 
                "corr_out": -0.018377205356955528, 
                "mus2_out": -0.04077687859535217, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.17241375148296356
            }
        }, 
        {
            "inputs": [
                3.68881, 
                1.95072, 
                4.35864, 
                2.0, 
                0.22815, 
                -0.38235, 
                -0.1007, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                10.8157, 
                -3.02122, 
                5.22115, 
                1.53234, 
                -7.05827, 
                7.55904, 
                2.5908, 
                3.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.3554673194885254, 
                "mus1_out": -0.13276544213294983, 
                "corr_out": -0.018246781080961227, 
                "mus2_out": -0.04002279043197632, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.17381352186203003
            }
        }, 
        {
            "inputs": [
                3.64709, 
                1.95072, 
                4.35864, 
                2.0, 
                0.21812, 
                -0.41711, 
                -0.10025, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                10.95352, 
                -3.02704, 
                5.22615, 
                1.57905, 
                -6.93677, 
                7.55904, 
                2.5908, 
                3.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -10.56194, 
                -3.87324, 
                4.58114, 
                0.93405, 
                10.0, 
                4.66344, 
                2.25552, 
                2.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.3398953080177307, 
                "mus1_out": -0.15817329287528992, 
                "corr_out": -0.016768453642725945, 
                "mus2_out": -0.037326157093048096, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.15656094253063202
            }
        }, 
        {
            "inputs": [
                3.60145, 
                1.95072, 
                4.35864, 
                2.0, 
                0.20822, 
                -0.45641, 
                -0.09903, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                11.09479, 
                -3.03252, 
                5.2285, 
                1.62705, 
                -6.81897, 
                7.55904, 
                2.5908, 
                3.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -10.4951, 
                -3.87445, 
                4.58114, 
                0.97969, 
                10.0, 
                4.66344, 
                2.25552, 
                2.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.34369534254074097, 
                "mus1_out": -0.17852482199668884, 
                "corr_out": -0.01661600172519684, 
                "mus2_out": -0.03537359833717346, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.15753264725208282
            }
        }, 
        {
            "inputs": [
                3.55135, 
                1.95072, 
                4.35864, 
                2.0, 
                0.19848, 
                -0.50105, 
                -0.09741, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                11.23964, 
                -3.03768, 
                5.22798, 
                1.67663, 
                -6.70372, 
                7.55904, 
                2.5908, 
                3.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -10.41682, 
                -3.87506, 
                4.58114, 
                1.0298, 
                10.0, 
                4.66344, 
                2.25552, 
                2.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.3479127585887909, 
                "mus1_out": -0.201593816280365, 
                "corr_out": -0.016437416896224022, 
                "mus2_out": -0.03308898210525513, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.15851666033267975
            }
        }, 
        {
            "inputs": [
                3.49616, 
                1.95072, 
                4.35864, 
                2.0, 
                0.18891, 
                -0.55188, 
                -0.09564, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                11.3882, 
                -3.04234, 
                5.22428, 
                1.72812, 
                -6.58993, 
                7.55904, 
                2.5908, 
                3.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -10.33833, 
                -3.87537, 
                4.57924, 
                1.08308, 
                9.54532, 
                4.66344, 
                2.25552, 
                2.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.3525749146938324, 
                "mus1_out": -0.22818845510482788, 
                "corr_out": -0.0161995068192482, 
                "mus2_out": -0.030736684799194336, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.1594347208738327
            }
        }, 
        {
            "inputs": [
                3.43525, 
                1.95072, 
                4.35864, 
                2.0, 
                0.17956, 
                -0.60914, 
                -0.09351, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                11.54079, 
                -3.04635, 
                5.21723, 
                1.78198, 
                -6.47637, 
                7.55904, 
                2.5908, 
                3.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -10.25875, 
                -3.87551, 
                4.58187, 
                1.14662, 
                8.94694, 
                4.66344, 
                2.25552, 
                2.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.35775867104530334, 
                "mus1_out": -0.25819313526153564, 
                "corr_out": -0.01592000387609005, 
                "mus2_out": -0.028105169534683228, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.16034731268882751
            }
        }, 
        {
            "inputs": [
                3.36804, 
                1.95072, 
                4.35864, 
                2.0, 
                0.17048, 
                -0.67212, 
                -0.09082, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                11.69788, 
                -3.04951, 
                5.2069, 
                1.83887, 
                -6.36147, 
                7.55904, 
                2.5908, 
                3.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -10.17373, 
                -3.87578, 
                4.61429, 
                1.24626, 
                8.16344, 
                4.66344, 
                2.25552, 
                2.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.3632553219795227, 
                "mus1_out": -0.2908555567264557, 
                "corr_out": -0.01570887118577957, 
                "mus2_out": -0.024636059999465942, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.16114558279514313
            }
        }, 
        {
            "inputs": [
                3.29397, 
                1.95072, 
                4.35864, 
                2.0, 
                0.16172, 
                -0.74066, 
                -0.08762, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                11.86021, 
                -3.05164, 
                5.19357, 
                1.8996, 
                -6.24352, 
                7.55904, 
                2.5908, 
                3.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -10.07609, 
                -3.87783, 
                4.67373, 
                1.37976, 
                7.3028, 
                4.66344, 
                2.25552, 
                2.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.3691287040710449, 
                "mus1_out": -0.32612916827201843, 
                "corr_out": -0.015538882464170456, 
                "mus2_out": -0.02047082781791687, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.1618768870830536
            }
        }, 
        {
            "inputs": [
                3.21245, 
                1.95072, 
                4.35864, 
                2.0, 
                0.15336, 
                -0.81518, 
                -0.08362, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                12.02874, 
                -3.05248, 
                5.1775, 
                1.96505, 
                -6.12134, 
                7.55904, 
                2.5908, 
                3.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -9.9631, 
                -3.8819, 
                4.7338, 
                1.52134, 
                6.54888, 
                4.66344, 
                2.25552, 
                2.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.3754233419895172, 
                "mus1_out": -0.3642055094242096, 
                "corr_out": -0.015350532718002796, 
                "mus2_out": -0.015696078538894653, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.16253826022148132
            }
        }, 
        {
            "inputs": [
                3.12286, 
                1.95072, 
                4.35864, 
                2.0, 
                0.14548, 
                -0.8959, 
                -0.07881, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -14.15872, 
                -0.06324, 
                3.81914, 
                0.69628, 
                10.0, 
                5.27304, 
                2.56032, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                12.20478, 
                -3.05173, 
                5.15881, 
                2.03594, 
                -5.99465, 
                7.55904, 
                2.5908, 
                3.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -9.8347, 
                -3.88749, 
                4.7868, 
                1.66394, 
                5.91051, 
                4.66344, 
                2.25552, 
                2.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.3436962366104126, 
                "mus1_out": -0.43069466948509216, 
                "corr_out": -0.01250957977026701, 
                "mus2_out": -0.006161510944366455, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.1306798756122589
            }
        }, 
        {
            "inputs": [
                3.02434, 
                1.95072, 
                4.35864, 
                2.0, 
                0.13818, 
                -0.9852, 
                -0.07297, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -14.11787, 
                -0.03367, 
                3.81914, 
                0.7948, 
                10.0, 
                5.27304, 
                2.56032, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                12.38992, 
                -3.04899, 
                5.13735, 
                2.11301, 
                -5.86363, 
                7.55904, 
                2.5908, 
                3.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -9.68934, 
                -3.89453, 
                4.83455, 
                1.81021, 
                5.3526, 
                4.66344, 
                2.25552, 
                2.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.3500247001647949, 
                "mus1_out": -0.47458216547966003, 
                "corr_out": -0.01227178517729044, 
                "mus2_out": -7.838010787963867e-06, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.13097158074378967
            }
        }, 
        {
            "inputs": [
                2.9159, 
                1.95072, 
                4.35864, 
                2.0, 
                0.13162, 
                -1.08438, 
                -0.06562, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -14.05816, 
                -0.00389, 
                3.81914, 
                0.90324, 
                10.0, 
                5.27304, 
                2.56032, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                12.58604, 
                -3.04379, 
                5.11282, 
                2.19691, 
                -5.72897, 
                7.55904, 
                2.5908, 
                3.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -9.52455, 
                -3.90283, 
                4.87537, 
                1.95947, 
                4.86077, 
                4.66344, 
                2.25552, 
                2.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.3568439185619354, 
                "mus1_out": -0.5230259895324707, 
                "corr_out": -0.011996910907328129, 
                "mus2_out": 0.007215321063995361, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.13107506930828094
            }
        }, 
        {
            "inputs": [
                2.79743, 
                1.95072, 
                4.35864, 
                2.0, 
                0.12596, 
                -1.18472, 
                -0.05662, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -13.98309, 
                0.02621, 
                3.81876, 
                1.02133, 
                10.0, 
                5.27304, 
                2.56032, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                12.79528, 
                -3.03558, 
                5.08519, 
                2.28776, 
                -5.59292, 
                7.55904, 
                2.5908, 
                3.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -9.33756, 
                -3.91093, 
                4.90831, 
                2.11088, 
                4.42355, 
                4.66344, 
                2.25552, 
                2.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.36317646503448486, 
                "mus1_out": -0.5713068246841431, 
                "corr_out": -0.011699122376739979, 
                "mus2_out": 0.015265554189682007, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.13075339794158936
            }
        }, 
        {
            "inputs": [
                2.67056, 
                1.95072, 
                4.35864, 
                2.0, 
                0.12145, 
                -1.2687, 
                -0.04503, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -13.888, 
                0.05664, 
                3.81253, 
                1.14197, 
                10.0, 
                5.27304, 
                2.56032, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                13.01968, 
                -3.02342, 
                5.05545, 
                2.38489, 
                -5.45924, 
                7.55904, 
                2.5908, 
                3.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -9.12574, 
                -3.91817, 
                4.93551, 
                2.26495, 
                4.02911, 
                4.66344, 
                2.25552, 
                2.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.36665111780166626, 
                "mus1_out": -0.6098848581314087, 
                "corr_out": -0.011393724009394646, 
                "mus2_out": 0.023954808712005615, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.12933292984962463
            }
        }, 
        {
            "inputs": [
                2.53894, 
                1.95072, 
                4.35864, 
                2.0, 
                0.11814, 
                -1.31617, 
                -0.03318, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -13.77228, 
                0.08629, 
                3.77631, 
                1.23737, 
                10.0, 
                5.27304, 
                2.56032, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                13.26035, 
                -3.00773, 
                5.02552, 
                2.48658, 
                -5.33277, 
                7.55904, 
                2.5908, 
                3.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -8.88807, 
                -3.92461, 
                4.95791, 
                2.41896, 
                3.67433, 
                4.66344, 
                2.25552, 
                2.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.3660714328289032, 
                "mus1_out": -0.6290203928947449, 
                "corr_out": -0.011148830875754356, 
                "mus2_out": 0.03144657611846924, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.1270403414964676
            }
        }, 
        {
            "inputs": [
                2.40784, 
                1.95072, 
                4.35864, 
                2.0, 
                0.11598, 
                -1.31107, 
                -0.02153, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -13.64078, 
                0.11108, 
                3.71213, 
                1.30429, 
                10.0, 
                5.27304, 
                2.56032, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                13.51857, 
                -2.98956, 
                4.99756, 
                2.58973, 
                -5.22008, 
                7.55904, 
                2.5908, 
                3.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -8.62468, 
                -3.93009, 
                4.97441, 
                2.56657, 
                3.36039, 
                4.66344, 
                2.25552, 
                2.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.35998183488845825, 
                "mus1_out": -0.620313823223114, 
                "corr_out": -0.01100255735218525, 
                "mus2_out": 0.03695288300514221, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.12372235953807831
            }
        }, 
        {
            "inputs": [
                2.28234, 
                1.95072, 
                4.35864, 
                2.0, 
                0.11503, 
                -1.25503, 
                -0.00949, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -13.49509, 
                0.13014, 
                3.64803, 
                1.36569, 
                9.88151, 
                5.27304, 
                2.56032, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                13.79527, 
                -2.9714, 
                4.97271, 
                2.69038, 
                -5.12764, 
                7.55904, 
                2.5908, 
                3.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -8.33722, 
                -3.93452, 
                4.98157, 
                2.69923, 
                3.08874, 
                4.66344, 
                2.25552, 
                2.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.3486311733722687, 
                "mus1_out": -0.5841222405433655, 
                "corr_out": -0.011003507301211357, 
                "mus2_out": 0.04104939103126526, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.1194089949131012
            }
        }, 
        {
            "inputs": [
                2.16592, 
                1.95072, 
                4.35864, 
                2.0, 
                0.11524, 
                -1.16416, 
                0.00207, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -13.33527, 
                0.14489, 
                3.59189, 
                1.42597, 
                9.3517, 
                5.27304, 
                2.56032, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                14.09017, 
                -2.95454, 
                4.95065, 
                2.78473, 
                -5.05979, 
                7.55904, 
                2.5908, 
                3.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -8.02972, 
                -3.93914, 
                4.97932, 
                2.8134, 
                2.8541, 
                4.66344, 
                2.25552, 
                2.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.33457016944885254, 
                "mus1_out": -0.5274744033813477, 
                "corr_out": -0.01178056187927723, 
                "mus2_out": 0.046706318855285645, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.11496506631374359
            }
        }, 
        {
            "inputs": [
                2.06003, 
                1.95072, 
                4.35864, 
                2.0, 
                0.11638, 
                -1.05885, 
                0.0114, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -13.16416, 
                0.1556, 
                3.54136, 
                1.48133, 
                8.88672, 
                5.27304, 
                2.56032, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                14.40066, 
                -2.93979, 
                4.93031, 
                2.87027, 
                -5.01718, 
                7.55904, 
                2.5908, 
                3.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -7.7041, 
                -3.94235, 
                4.97244, 
                2.9124, 
                2.64527, 
                4.66344, 
                2.25552, 
                2.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.3206273913383484, 
                "mus1_out": -0.4638043940067291, 
                "corr_out": -0.012616772204637527, 
                "mus2_out": 0.05073589086532593, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.11097809672355652
            }
        }, 
        {
            "inputs": [
                1.96448, 
                1.95072, 
                4.35864, 
                2.0, 
                0.11827, 
                -0.95553, 
                0.01893, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -12.98505, 
                0.16211, 
                3.47724, 
                1.51276, 
                8.58367, 
                5.27304, 
                2.56032, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                14.72346, 
                -2.92655, 
                4.9107, 
                2.94621, 
                -4.99742, 
                7.55904, 
                2.5908, 
                3.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -7.36443, 
                -3.94368, 
                4.96342, 
                2.99893, 
                2.45568, 
                4.66344, 
                2.25552, 
                2.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.3080995976924896, 
                "mus1_out": -0.40228381752967834, 
                "corr_out": -0.013402512297034264, 
                "mus2_out": 0.0536535382270813, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.10752971470355988
            }
        }, 
        {
            "inputs": [
                1.87824, 
                1.95072, 
                4.35864, 
                2.0, 
                0.12079, 
                -0.86244, 
                0.02513, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -12.80463, 
                0.16555, 
                3.36551, 
                1.48728, 
                8.60945, 
                5.27304, 
                2.56032, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                15.05586, 
                -2.9146, 
                4.89135, 
                3.01311, 
                -4.99678, 
                7.55904, 
                2.5908, 
                3.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -7.01404, 
                -3.94242, 
                4.95232, 
                3.07409, 
                2.28167, 
                4.66344, 
                2.25552, 
                2.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.2973468601703644, 
                "mus1_out": -0.34770217537879944, 
                "corr_out": -0.014074579812586308, 
                "mus2_out": 0.05584578216075897, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.10453171283006668
            }
        }, 
        {
            "inputs": [
                1.80036, 
                1.95072, 
                4.35864, 
                2.0, 
                0.12381, 
                -0.77879, 
                0.03025, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -12.62844, 
                0.16716, 
                3.2107, 
                1.41034, 
                8.95421, 
                5.27304, 
                2.56032, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                15.39586, 
                -2.90378, 
                4.87214, 
                3.07178, 
                -5.01203, 
                7.55904, 
                2.5908, 
                3.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -6.65539, 
                -3.93788, 
                4.93933, 
                3.13897, 
                2.12025, 
                4.66344, 
                2.25552, 
                2.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.2880595028400421, 
                "mus1_out": -0.29943516850471497, 
                "corr_out": -0.014644271694123745, 
                "mus2_out": 0.0574665367603302, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.10189134627580643
            }
        }, 
        {
            "inputs": [
                1.73007, 
                1.95072, 
                4.35864, 
                2.0, 
                0.12725, 
                -0.70287, 
                0.03436, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -12.45936, 
                0.16698, 
                3.05122, 
                1.32114, 
                9.43073, 
                5.27304, 
                2.56032, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                15.74181, 
                -2.89398, 
                4.8531, 
                3.12303, 
                -5.04056, 
                7.55904, 
                2.5908, 
                3.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -6.29058, 
                -3.92993, 
                4.92654, 
                3.19647, 
                1.96798, 
                4.66344, 
                2.25552, 
                2.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.2800184190273285, 
                "mus1_out": -0.2560100555419922, 
                "corr_out": -0.015143054537475109, 
                "mus2_out": 0.05856575071811676, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.09962181746959686
            }
        }, 
        {
            "inputs": [
                1.66668, 
                1.95072, 
                4.35864, 
                2.0, 
                0.13102, 
                -0.63397, 
                0.03774, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -12.29646, 
                0.16534, 
                2.90762, 
                1.24095, 
                9.90894, 
                5.27304, 
                2.56032, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                16.09224, 
                -2.88513, 
                4.8343, 
                3.16763, 
                -5.08022, 
                7.55904, 
                2.5908, 
                3.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -5.92123, 
                -3.91886, 
                4.91692, 
                3.25024, 
                1.82178, 
                4.66344, 
                2.25552, 
                2.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.2730105519294739, 
                "mus1_out": -0.2166944444179535, 
                "corr_out": -0.015588807873427868, 
                "mus2_out": 0.0593281090259552, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.09766675531864166
            }
        }, 
        {
            "inputs": [
                1.60952, 
                1.95072, 
                4.35864, 
                2.0, 
                0.13508, 
                -0.57151, 
                0.04053, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -12.13911, 
                0.16279, 
                2.77999, 
                1.17046, 
                10.0, 
                5.27304, 
                2.56032, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                16.4459, 
                -2.87717, 
                4.8157, 
                3.20618, 
                -5.12944, 
                7.55904, 
                2.5908, 
                3.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -5.5486, 
                -3.90553, 
                4.90902, 
                3.2995, 
                1.68165, 
                4.66344, 
                2.25552, 
                2.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.26692208647727966, 
                "mus1_out": -0.18137630820274353, 
                "corr_out": -0.01598435454070568, 
                "mus2_out": 0.0598139613866806, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.09598466008901596
            }
        }, 
        {
            "inputs": [
                1.55804, 
                1.95072, 
                4.35864, 
                2.0, 
                0.13936, 
                -0.51485, 
                0.04287, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -11.97437, 
                0.16063, 
                2.66076, 
                1.10272, 
                10.0, 
                5.27304, 
                2.56032, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                16.8016, 
                -2.87012, 
                4.79688, 
                3.23884, 
                -5.18754, 
                7.55904, 
                2.5908, 
                3.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -5.17378, 
                -3.8908, 
                4.90037, 
                3.34233, 
                1.54796, 
                4.66344, 
                2.25552, 
                2.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.26157402992248535, 
                "mus1_out": -0.14954140782356262, 
                "corr_out": -0.01633523218333721, 
                "mus2_out": 0.06010271608829498, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.09451106190681458
            }
        }, 
        {
            "inputs": [
                1.51175, 
                1.95072, 
                4.35864, 
                2.0, 
                0.14383, 
                -0.46288, 
                0.04469, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -11.81776, 
                0.15809, 
                2.53258, 
                1.02083, 
                10.0, 
                5.27304, 
                2.56032, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                17.15825, 
                -2.86402, 
                4.77711, 
                3.26536, 
                -5.25462, 
                7.55904, 
                2.5908, 
                3.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -4.79781, 
                -3.87537, 
                4.89036, 
                3.37861, 
                1.42005, 
                4.66344, 
                2.25552, 
                2.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.2568334937095642, 
                "mus1_out": -0.12079457193613052, 
                "corr_out": -0.01663973741233349, 
                "mus2_out": 0.06013321876525879, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.0931997150182724
            }
        }, 
        {
            "inputs": [
                1.47034, 
                1.95072, 
                4.35864, 
                2.0, 
                0.14846, 
                -0.41408, 
                0.04624, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -11.67168, 
                0.15563, 
                2.3973, 
                0.92695, 
                10.0, 
                5.27304, 
                2.56032, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                17.51474, 
                -2.85897, 
                4.75599, 
                3.28565, 
                -5.33068, 
                7.55904, 
                2.5908, 
                3.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -4.42168, 
                -3.8599, 
                4.87684, 
                3.4065, 
                1.29801, 
                4.66344, 
                2.25552, 
                2.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.25249072909355164, 
                "mus1_out": -0.09417299181222916, 
                "corr_out": -0.016911974176764488, 
                "mus2_out": 0.06002531945705414, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.09198236465454102
            }
        }, 
        {
            "inputs": [
                1.43365, 
                1.95072, 
                4.35864, 
                2.0, 
                0.15321, 
                -0.36695, 
                0.04757, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -11.53948, 
                0.15369, 
                2.26611, 
                0.83246, 
                10.0, 
                5.27304, 
                2.56032, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                17.87012, 
                -2.85504, 
                4.73389, 
                3.30024, 
                -5.41479, 
                7.55904, 
                2.5908, 
                3.0, 
                1.0, 
                -4.04647, 
                -3.84503, 
                4.85759, 
                3.42394, 
                1.18182, 
                4.66344, 
                2.25552, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.2593202292919159, 
                "mus1_out": -0.05176428705453873, 
                "corr_out": -0.018542515113949776, 
                "mus2_out": 0.06487761437892914, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.09974637627601624
            }
        }, 
        {
            "inputs": [
                1.40153, 
                1.95072, 
                4.35864, 
                2.0, 
                0.15803, 
                -0.3212, 
                0.04821, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -11.42534, 
                0.15277, 
                2.14366, 
                0.74214, 
                10.0, 
                5.27304, 
                2.56032, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                18.22369, 
                -2.85242, 
                4.71181, 
                3.31029, 
                -5.50517, 
                7.55904, 
                2.5908, 
                3.0, 
                1.0, 
                -3.67339, 
                -3.83144, 
                4.83529, 
                3.43376, 
                1.06979, 
                4.66344, 
                2.25552, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.25792449712753296, 
                "mus1_out": -0.029663629829883575, 
                "corr_out": -0.01892879419028759, 
                "mus2_out": 0.06394502520561218, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.10034187883138657
            }
        }, 
        {
            "inputs": [
                1.37372, 
                1.95072, 
                4.35864, 
                2.0, 
                0.1629, 
                -0.2781, 
                0.04866, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -11.33263, 
                0.15363, 
                2.02744, 
                0.65373, 
                10.0, 
                5.27304, 
                2.56032, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                18.57532, 
                -2.85107, 
                4.69084, 
                3.31712, 
                -5.59983, 
                7.55904, 
                2.5908, 
                3.0, 
                1.0, 
                -3.30348, 
                -3.81994, 
                4.81371, 
                3.43999, 
                0.96032, 
                4.66344, 
                2.25552, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.2565534710884094, 
                "mus1_out": -0.008894242346286774, 
                "corr_out": -0.019279399886727333, 
                "mus2_out": 0.06294800341129303, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.10085611045360565
            }
        }, 
        {
            "inputs": [
                1.34982, 
                1.95072, 
                4.35864, 
                2.0, 
                0.16778, 
                -0.23896, 
                0.0488, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -11.26315, 
                0.15636, 
                1.91468, 
                0.56486, 
                10.0, 
                5.27304, 
                2.56032, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                18.92512, 
                -2.85093, 
                4.6716, 
                3.32178, 
                -5.69729, 
                7.55904, 
                2.5908, 
                3.0, 
                1.0, 
                -2.93766, 
                -3.81135, 
                4.79386, 
                3.44404, 
                0.85297, 
                4.66344, 
                2.25552, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.2552148997783661, 
                "mus1_out": 0.009868018329143524, 
                "corr_out": -0.019576992839574814, 
                "mus2_out": 0.061869919300079346, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.10124396532773972
            }
        }, 
        {
            "inputs": [
                1.32941, 
                1.95072, 
                4.35864, 
                2.0, 
                0.17263, 
                -0.20412, 
                0.04853, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -11.21701, 
                0.16024, 
                1.80943, 
                0.48002, 
                10.0, 
                5.27304, 
                2.56032, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                19.27321, 
                -2.85163, 
                4.6542, 
                3.32479, 
                -5.79682, 
                7.55904, 
                2.5908, 
                3.0, 
                1.0, 
                -2.57638, 
                -3.80588, 
                4.77578, 
                3.44637, 
                0.74756, 
                4.66344, 
                2.25552, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.25474417209625244, 
                "mus1_out": 0.026663921773433685, 
                "corr_out": -0.02018793672323227, 
                "mus2_out": 0.062214940786361694, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.10140921175479889
            }
        }, 
        {
            "inputs": [
                1.31213, 
                1.95072, 
                4.35864, 
                2.0, 
                0.17744, 
                -0.17281, 
                0.04807, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -11.19252, 
                0.16434, 
                1.71533, 
                0.4032, 
                10.0, 
                5.27304, 
                2.56032, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                19.61956, 
                -2.85296, 
                4.63848, 
                3.32635, 
                -5.89822, 
                7.55904, 
                2.5908, 
                3.0, 
                1.0, 
                -2.21952, 
                -3.80353, 
                4.75962, 
                3.44749, 
                0.64381, 
                4.66344, 
                2.25552, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.25431689620018005, 
                "mus1_out": 0.04178287833929062, 
                "corr_out": -0.020750967785716057, 
                "mus2_out": 0.06249617040157318, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.10150301456451416
            }
        }, 
        {
            "inputs": [
                1.29776, 
                1.95072, 
                4.35864, 
                2.0, 
                0.18218, 
                -0.14368, 
                0.04745, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -11.1864, 
                0.16816, 
                1.63314, 
                0.33538, 
                10.0, 
                5.27304, 
                2.56032, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                19.96432, 
                -2.85466, 
                4.62427, 
                3.32651, 
                -6.00158, 
                7.55904, 
                2.5908, 
                3.0, 
                1.0, 
                -1.86629, 
                -3.80369, 
                4.74616, 
                3.4484, 
                0.5412, 
                4.66344, 
                2.25552, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.25388094782829285, 
                "mus1_out": 0.055909715592861176, 
                "corr_out": -0.021267494186758995, 
                "mus2_out": 0.06264950335025787, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.10156421363353729
            }
        }, 
        {
            "inputs": [
                1.28617, 
                1.95072, 
                4.35864, 
                2.0, 
                0.18686, 
                -0.11586, 
                0.04672, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -11.19319, 
                0.17156, 
                1.56508, 
                0.27891, 
                10.0, 
                5.27304, 
                2.56032, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                20.30774, 
                -2.85669, 
                4.61142, 
                3.32525, 
                -6.10713, 
                7.55904, 
                2.5908, 
                3.0, 
                1.0, 
                -1.51563, 
                -3.80577, 
                4.73576, 
                3.44958, 
                0.43937, 
                4.66344, 
                2.25552, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.25345706939697266, 
                "mus1_out": 0.06952282041311264, 
                "corr_out": -0.021760784089565277, 
                "mus2_out": 0.0627274364233017, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.10162108391523361
            }
        }, 
        {
            "inputs": [
                1.27726, 
                1.95072, 
                4.35864, 
                2.0, 
                0.19144, 
                -0.08913, 
                0.04586, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -11.20802, 
                0.17496, 
                1.51222, 
                0.23496, 
                10.0, 
                5.27304, 
                2.56032, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                20.65003, 
                -2.85899, 
                4.59982, 
                3.32256, 
                -6.2151, 
                7.55904, 
                2.5908, 
                3.0, 
                1.0, 
                -1.1666, 
                -3.80935, 
                4.72837, 
                3.45111, 
                0.33804, 
                4.66344, 
                2.25552, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.2542835474014282, 
                "mus1_out": 0.08545961230993271, 
                "corr_out": -0.020832639187574387, 
                "mus2_out": 0.061684995889663696, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.10195709764957428
            }
        }, 
        {
            "inputs": [
                1.27093, 
                1.95072, 
                4.35864, 
                2.0, 
                0.19593, 
                -0.06328, 
                0.04484, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -11.22742, 
                0.17864, 
                1.47271, 
                0.20178, 
                10.0, 
                5.27304, 
                2.56032, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                20.99133, 
                -2.8615, 
                4.58934, 
                3.31841, 
                -6.32573, 
                7.55904, 
                2.5908, 
                3.0, 
                1.0, 
                -0.81845, 
                -3.81419, 
                4.72375, 
                3.45282, 
                0.23704, 
                4.66344, 
                2.25552, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.255271852016449, 
                "mus1_out": 0.10144855827093124, 
                "corr_out": -0.019704915583133698, 
                "mus2_out": 0.06041702628135681, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.10232174396514893
            }
        }, 
        {
            "inputs": [
                1.26713, 
                1.95072, 
                4.35864, 
                2.0, 
                0.20028, 
                -0.03807, 
                0.04348, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -11.24883, 
                0.18276, 
                1.44429, 
                0.17716, 
                10.0, 
                5.27304, 
                2.56032, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                21.33171, 
                -2.86419, 
                4.57986, 
                3.31274, 
                -6.4393, 
                7.55904, 
                2.5908, 
                3.0, 
                1.0, 
                -0.4706, 
                -3.81996, 
                4.72169, 
                3.45456, 
                0.13623, 
                4.66344, 
                2.25552, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.25620079040527344, 
                "mus1_out": 0.11724703758955002, 
                "corr_out": -0.018568305298686028, 
                "mus2_out": 0.058986514806747437, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.10264351963996887
            }
        }, 
        {
            "inputs": [
                1.26582, 
                1.95072, 
                4.35864, 
                2.0, 
                0.20446, 
                -0.0131, 
                0.04188, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -11.27024, 
                0.18753, 
                1.4245, 
                0.15868, 
                10.0, 
                5.27304, 
                2.56032, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                21.67124, 
                -2.86703, 
                4.57127, 
                3.30545, 
                -6.55621, 
                7.55904, 
                2.5908, 
                3.0, 
                1.0, 
                -0.12255, 
                -3.82633, 
                4.72197, 
                3.45615, 
                0.03546, 
                4.66344, 
                2.25552, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.2570967674255371, 
                "mus1_out": 0.13303664326667786, 
                "corr_out": -0.017416423186659813, 
                "mus2_out": 0.05743032693862915, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.10293836146593094
            }
        }, 
        {
            "inputs": [
                1.26697, 
                1.95072, 
                4.35864, 
                2.0, 
                0.20846, 
                0.01151, 
                0.03995, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -11.29055, 
                0.19316, 
                1.40497, 
                0.138, 
                10.0, 
                5.27304, 
                2.56032, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                22.00989, 
                -2.86999, 
                4.56345, 
                3.29649, 
                -6.67677, 
                7.55904, 
                2.5908, 
                3.0, 
                1.0, 
                0.22608, 
                -3.83293, 
                4.72449, 
                3.45752, 
                -0.06539, 
                4.66344, 
                2.25552, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.2578868269920349, 
                "mus1_out": 0.14860516786575317, 
                "corr_out": -0.016256511211395264, 
                "mus2_out": 0.0556967556476593, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.10315751284360886
            }
        }, 
        {
            "inputs": [
                1.27057, 
                1.95072, 
                4.35864, 
                2.0, 
                0.21221, 
                0.03607, 
                0.03748, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -11.31004, 
                0.19991, 
                1.39011, 
                0.11954, 
                10.0, 
                5.27304, 
                2.56032, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                22.34767, 
                -2.87303, 
                4.55639, 
                3.28582, 
                -6.80125, 
                7.55904, 
                2.5908, 
                3.0, 
                1.0, 
                0.57584, 
                -3.83943, 
                4.72929, 
                3.45872, 
                -0.16649, 
                4.66344, 
                2.25552, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.25857096910476685, 
                "mus1_out": 0.16428199410438538, 
                "corr_out": -0.015055743046104908, 
                "mus2_out": 0.05368393659591675, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.10329287499189377
            }
        }, 
        {
            "inputs": [
                1.27702, 
                1.95072, 
                4.35864, 
                2.0, 
                0.21564, 
                0.06442, 
                0.0343, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -11.32972, 
                0.20808, 
                1.38011, 
                0.10309, 
                10.0, 
                5.27304, 
                2.56032, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                22.68458, 
                -2.87616, 
                4.55019, 
                3.27317, 
                -6.93045, 
                7.55904, 
                2.5908, 
                3.0, 
                1.0, 
                0.92751, 
                -3.8456, 
                4.73638, 
                3.45936, 
                -0.26812, 
                4.66344, 
                2.25552, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.25932297110557556, 
                "mus1_out": 0.18253648281097412, 
                "corr_out": -0.013641973957419395, 
                "mus2_out": 0.05121448636054993, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.10341507196426392
            }
        }, 
        {
            "inputs": [
                1.28706, 
                1.95072, 
                4.35864, 
                2.0, 
                0.21881, 
                0.10042, 
                0.03176, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -11.34993, 
                0.21782, 
                1.37712, 
                0.09006, 
                10.0, 
                5.27304, 
                2.56032, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                23.02048, 
                -2.87935, 
                4.54501, 
                3.25795, 
                -7.06593, 
                7.55904, 
                2.5908, 
                3.0, 
                1.0, 
                1.28197, 
                -3.85116, 
                4.74541, 
                3.45835, 
                -0.37069, 
                4.66344, 
                2.25552, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.26066139340400696, 
                "mus1_out": 0.205449640750885, 
                "corr_out": -0.011966739781200886, 
                "mus2_out": 0.04893392324447632, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.10386119782924652
            }
        }, 
        {
            "inputs": [
                1.3015, 
                1.95072, 
                4.35864, 
                2.0, 
                0.22173, 
                0.14443, 
                0.02917, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -11.36948, 
                0.2296, 
                1.38383, 
                0.08232, 
                10.0, 
                5.27304, 
                2.56032, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                23.35489, 
                -2.88257, 
                4.5408, 
                3.2393, 
                -7.20985, 
                7.55904, 
                2.5908, 
                3.0, 
                1.0, 
                1.6396, 
                -3.85581, 
                4.7553, 
                3.4538, 
                -0.47472, 
                4.66344, 
                2.25552, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.26246577501296997, 
                "mus1_out": 0.2334684431552887, 
                "corr_out": -0.00995522178709507, 
                "mus2_out": 0.046452730894088745, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.10452724993228912
            }
        }, 
        {
            "inputs": [
                1.32069, 
                1.95072, 
                4.35864, 
                2.0, 
                0.22453, 
                0.19188, 
                0.02796, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -11.38598, 
                0.24383, 
                1.40161, 
                0.08092, 
                10.0, 
                5.27304, 
                2.56032, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                23.68694, 
                -2.88581, 
                4.53698, 
                3.21629, 
                -7.36468, 
                7.55904, 
                2.5908, 
                3.0, 
                1.0, 
                1.99985, 
                -3.85939, 
                4.76439, 
                3.4437, 
                -0.58073, 
                4.66344, 
                2.25552, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.26479417085647583, 
                "mus1_out": 0.26334524154663086, 
                "corr_out": -0.00790833868086338, 
                "mus2_out": 0.0446150004863739, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.10553420335054398
            }
        }, 
        {
            "inputs": [
                1.344, 
                1.95072, 
                4.35864, 
                2.0, 
                0.22718, 
                0.23311, 
                0.02654, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -11.39667, 
                0.2611, 
                1.42998, 
                0.08598, 
                10.0, 
                5.27304, 
                2.56032, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                24.01579, 
                -2.88903, 
                4.53254, 
                3.18854, 
                -7.5319, 
                7.55904, 
                2.5908, 
                3.0, 
                1.0, 
                2.3613, 
                -3.8619, 
                4.77095, 
                3.42695, 
                -0.68904, 
                4.66344, 
                2.25552, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.26674097776412964, 
                "mus1_out": 0.2894132435321808, 
                "corr_out": -0.006092677358537912, 
                "mus2_out": 0.042769819498062134, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.1063440665602684
            }
        }, 
        {
            "inputs": [
                1.37015, 
                1.95072, 
                4.35864, 
                2.0, 
                0.22977, 
                0.26146, 
                0.02592, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -11.3988, 
                0.28184, 
                1.46678, 
                0.09664, 
                10.0, 
                5.27304, 
                2.56032, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                24.34102, 
                -2.89225, 
                4.52656, 
                3.15642, 
                -7.71159, 
                7.55904, 
                2.5908, 
                3.0, 
                1.0, 
                2.72234, 
                -3.86333, 
                4.77377, 
                3.40362, 
                -0.79984, 
                4.66344, 
                2.25552, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.2681264579296112, 
                "mus1_out": 0.3072067201137543, 
                "corr_out": -0.004862302914261818, 
                "mus2_out": 0.041586071252822876, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.10693621635437012
            }
        }, 
        {
            "inputs": [
                1.39796, 
                1.95072, 
                4.35864, 
                2.0, 
                0.23231, 
                0.27817, 
                0.02537, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -11.39038, 
                0.30593, 
                1.50887, 
                0.11091, 
                10.0, 
                5.27304, 
                2.56032, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                24.66276, 
                -2.89546, 
                4.51867, 
                3.12071, 
                -7.90295, 
                7.55904, 
                2.5908, 
                3.0, 
                1.0, 
                3.08171, 
                -3.8637, 
                4.77227, 
                3.37431, 
                -0.91329, 
                4.66344, 
                2.25552, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.26884186267852783, 
                "mus1_out": 0.31768882274627686, 
                "corr_out": -0.0041080666705966, 
                "mus2_out": 0.040648818016052246, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.10720814019441605
            }
        }, 
        {
            "inputs": [
                1.4268, 
                1.95072, 
                4.35864, 
                2.0, 
                0.23494, 
                0.28841, 
                0.02631, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -11.37044, 
                0.33313, 
                1.55231, 
                0.12551, 
                10.0, 
                5.27304, 
                2.56032, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                24.98136, 
                -2.89867, 
                4.50931, 
                3.08251, 
                -8.10422, 
                7.55904, 
                2.5908, 
                3.0, 
                1.0, 
                3.43844, 
                -3.86296, 
                4.76636, 
                3.33956, 
                -1.02961, 
                4.66344, 
                2.25552, 
                2.0, 
                1.0, 
                -18.80525, 
                -3.02071, 
                6.7056, 
                5.2788, 
                3.56241, 
                9.35736, 
                2.5908, 
                3.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.24436987936496735, 
                "mus1_out": 0.3169875144958496, 
                "corr_out": -0.005974619649350643, 
                "mus2_out": 0.05003586411476135, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.09058567136526108
            }
        }, 
        {
            "inputs": [
                1.45659, 
                1.95072, 
                4.35864, 
                2.0, 
                0.23776, 
                0.29787, 
                0.02824, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -11.33928, 
                0.36276, 
                1.59311, 
                0.13652, 
                10.0, 
                5.27304, 
                2.56032, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                25.29703, 
                -2.90188, 
                4.49933, 
                3.04274, 
                -8.3139, 
                7.55904, 
                2.5908, 
                3.0, 
                1.0, 
                3.79155, 
                -3.86106, 
                4.756, 
                3.29941, 
                -1.14916, 
                4.66344, 
                2.25552, 
                2.0, 
                1.0, 
                -18.78837, 
                -3.02071, 
                6.7056, 
                5.24901, 
                3.57941, 
                9.35736, 
                2.5908, 
                3.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.24531365931034088, 
                "mus1_out": 0.32209643721580505, 
                "corr_out": -0.005740642081946135, 
                "mus2_out": 0.05067959427833557, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.09113143384456635
            }
        }, 
        {
            "inputs": [
                1.48758, 
                1.95072, 
                4.35864, 
                2.0, 
                0.24091, 
                0.30986, 
                0.03149, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -11.29907, 
                0.39391, 
                1.62827, 
                0.14069, 
                10.0, 
                5.27304, 
                2.56032, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                25.60981, 
                -2.90509, 
                4.48925, 
                3.00167, 
                -8.53185, 
                7.55904, 
                2.5908, 
                3.0, 
                1.0, 
                4.13972, 
                -3.85792, 
                4.74108, 
                3.25351, 
                -1.27239, 
                4.66344, 
                2.25552, 
                2.0, 
                1.0, 
                -18.85711, 
                -3.02071, 
                6.7056, 
                5.21802, 
                3.61384, 
                9.35736, 
                2.5908, 
                3.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.24667593836784363, 
                "mus1_out": 0.3282937705516815, 
                "corr_out": -0.005523457191884518, 
                "mus2_out": 0.05200299620628357, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.09194760769605637
            }
        }, 
        {
            "inputs": [
                1.52004, 
                1.95072, 
                4.35864, 
                2.0, 
                0.24453, 
                0.32464, 
                0.03616, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -11.25304, 
                0.42593, 
                1.65611, 
                0.13607, 
                10.0, 
                5.27304, 
                2.56032, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                25.91957, 
                -2.9083, 
                4.4791, 
                2.95906, 
                -8.75939, 
                7.55904, 
                2.5908, 
                3.0, 
                1.0, 
                4.48122, 
                -3.85344, 
                4.72184, 
                3.2018, 
                -1.3996, 
                4.66344, 
                2.25552, 
                2.0, 
                1.0, 
                -18.64469, 
                -3.02287, 
                6.83776, 
                5.31772, 
                3.50615, 
                9.35736, 
                2.5908, 
                3.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.2484264373779297, 
                "mus1_out": 0.33504822850227356, 
                "corr_out": -0.005326760467141867, 
                "mus2_out": 0.05379059910774231, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.09302303194999695
            }
        }, 
        {
            "inputs": [
                1.55426, 
                1.95072, 
                4.35864, 
                2.0, 
                0.24876, 
                0.34216, 
                0.04232, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -11.20435, 
                0.45817, 
                1.67614, 
                0.12189, 
                10.0, 
                5.27304, 
                2.56032, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                4.81413, 
                -3.84721, 
                4.69937, 
                3.14512, 
                -1.53067, 
                4.66344, 
                2.25552, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -18.30625, 
                -3.02028, 
                6.6617, 
                5.10745, 
                3.58423, 
                9.35736, 
                2.5908, 
                3.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.2522220313549042, 
                "mus1_out": 0.3458568751811981, 
                "corr_out": -0.0040868776850402355, 
                "mus2_out": 0.04788079857826233, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.09544000029563904
            }
        }, 
        {
            "inputs": [
                1.59055, 
                1.95072, 
                4.35864, 
                2.0, 
                0.2538, 
                0.36296, 
                0.05036, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -11.15576, 
                0.49002, 
                1.68853, 
                0.09798, 
                10.0, 
                5.27304, 
                2.56032, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                5.13691, 
                -3.83919, 
                4.67602, 
                3.08547, 
                -1.66487, 
                4.66344, 
                2.25552, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -17.94851, 
                -3.01656, 
                5.93395, 
                4.3434, 
                4.13237, 
                9.35736, 
                2.5908, 
                3.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.25549355149269104, 
                "mus1_out": 0.3590923249721527, 
                "corr_out": -0.0038666639011353254, 
                "mus2_out": 0.05261477828025818, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.0974888801574707
            }
        }, 
        {
            "inputs": [
                1.62933, 
                1.95072, 
                4.35864, 
                2.0, 
                0.25984, 
                0.38778, 
                0.06046, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -11.11002, 
                0.52083, 
                1.69331, 
                0.06398, 
                10.0, 
                5.27304, 
                2.56032, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                5.44917, 
                -3.83019, 
                4.65482, 
                3.02549, 
                -1.80109, 
                4.66344, 
                2.25552, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -17.64939, 
                -3.01168, 
                5.34545, 
                3.71612, 
                4.74942, 
                9.35736, 
                2.5908, 
                3.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.25950658321380615, 
                "mus1_out": 0.37346944212913513, 
                "corr_out": -0.0036788154393434525, 
                "mus2_out": 0.05821457505226135, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.10005513578653336
            }
        }, 
        {
            "inputs": [
                1.67104, 
                1.95072, 
                4.35864, 
                2.0, 
                0.26716, 
                0.41713, 
                0.07315, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -11.0702, 
                0.54991, 
                1.69068, 
                0.01964, 
                10.0, 
                5.27304, 
                2.56032, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                5.75187, 
                -3.8215, 
                4.63831, 
                2.96726, 
                -1.93844, 
                4.66344, 
                2.25552, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -17.37966, 
                -3.00543, 
                5.07028, 
                3.39924, 
                5.11281, 
                9.35736, 
                2.5908, 
                3.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.26430124044418335, 
                "mus1_out": 0.3881513178348541, 
                "corr_out": -0.0035695612896233797, 
                "mus2_out": 0.06465640664100647, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.10319849848747253
            }
        }, 
        {
            "inputs": [
                1.71598, 
                1.95072, 
                4.35864, 
                2.0, 
                0.27604, 
                0.44937, 
                0.08884, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -11.03967, 
                0.5764, 
                1.6814, 
                -0.03458, 
                -10.0, 
                5.27304, 
                2.56032, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                6.04656, 
                -3.81439, 
                4.6275, 
                2.91152, 
                -2.07677, 
                4.66344, 
                2.25552, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -17.12597, 
                -2.99971, 
                4.89181, 
                3.17583, 
                5.39259, 
                9.35736, 
                2.5908, 
                3.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.26172640919685364, 
                "mus1_out": 0.39136409759521484, 
                "corr_out": -0.004642270039767027, 
                "mus2_out": 0.07355618476867676, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.10151951760053635
            }
        }, 
        {
            "inputs": [
                1.76389, 
                1.95072, 
                4.35864, 
                2.0, 
                0.28715, 
                0.47906, 
                0.11105, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -11.0216, 
                0.59953, 
                1.6672, 
                -0.09669, 
                -10.0, 
                5.27304, 
                2.56032, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                6.33458, 
                -3.80951, 
                4.62167, 
                2.85779, 
                -2.2166, 
                4.66344, 
                2.25552, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -16.89276, 
                -2.99449, 
                4.74152, 
                2.97763, 
                5.67321, 
                9.35736, 
                2.5908, 
                3.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.26885443925857544, 
                "mus1_out": 0.40266087651252747, 
                "corr_out": -0.005335119552910328, 
                "mus2_out": 0.08491607010364532, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.1064833551645279
            }
        }, 
        {
            "inputs": [
                1.81361, 
                1.95072, 
                4.35864, 
                2.0, 
                0.29993, 
                0.49722, 
                0.12782, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -11.01809, 
                0.61914, 
                1.65088, 
                -0.16273, 
                -10.0, 
                5.27304, 
                2.56032, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                6.61659, 
                -3.80713, 
                4.61888, 
                2.80528, 
                -2.35862, 
                4.66344, 
                2.25552, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -16.68075, 
                -2.98992, 
                4.63352, 
                2.81992, 
                5.91533, 
                9.35736, 
                2.5908, 
                3.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.27395501732826233, 
                "mus1_out": 0.40787842869758606, 
                "corr_out": -0.0060384757816791534, 
                "mus2_out": 0.09331715106964111, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.11016608774662018
            }
        }, 
        {
            "inputs": [
                1.86324, 
                1.95072, 
                4.35864, 
                2.0, 
                0.31354, 
                0.49633, 
                0.13611, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -11.02946, 
                0.63519, 
                1.6353, 
                -0.22794, 
                -10.0, 
                5.27304, 
                2.56032, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                6.89288, 
                -3.80741, 
                4.61689, 
                2.75365, 
                -2.50318, 
                4.66344, 
                2.25552, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -16.48442, 
                -2.98544, 
                4.57683, 
                2.71359, 
                6.07478, 
                9.35736, 
                2.5908, 
                3.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.2756335437297821, 
                "mus1_out": 0.4031590521335602, 
                "corr_out": -0.006801600567996502, 
                "mus2_out": 0.09722724556922913, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.11155475676059723
            }
        }, 
        {
            "inputs": [
                1.91088, 
                1.95072, 
                4.35864, 
                2.0, 
                0.32617, 
                0.4764, 
                0.12627, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -11.0543, 
                0.64825, 
                1.62253, 
                -0.28835, 
                -10.0, 
                5.27304, 
                2.56032, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                7.16382, 
                -3.81015, 
                4.61387, 
                2.70298, 
                -2.65034, 
                4.66344, 
                2.25552, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -16.29083, 
                -2.98133, 
                4.57029, 
                2.65941, 
                6.12574, 
                9.35736, 
                2.5908, 
                3.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.2713349461555481, 
                "mus1_out": 0.3912256956100464, 
                "corr_out": -0.006817917339503765, 
                "mus2_out": 0.09137322008609772, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.10861420631408691
            }
        }, 
        {
            "inputs": [
                1.95531, 
                1.95072, 
                4.35864, 
                2.0, 
                0.33696, 
                0.44427, 
                0.10792, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -11.09027, 
                0.65892, 
                1.61341, 
                -0.3419, 
                -10.0, 
                5.27304, 
                2.56032, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                7.42989, 
                -3.8148, 
                4.60866, 
                2.65335, 
                -2.80019, 
                4.66344, 
                2.25552, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -16.09115, 
                -2.97771, 
                4.59576, 
                2.64045, 
                6.0941, 
                9.35736, 
                2.5908, 
                3.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.26419737935066223, 
                "mus1_out": 0.3739079236984253, 
                "corr_out": -0.00661880848929286, 
                "mus2_out": 0.08104261755943298, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.10373515635728836
            }
        }, 
        {
            "inputs": [
                1.9962, 
                1.95072, 
                4.35864, 
                2.0, 
                0.34548, 
                0.4089, 
                0.08518, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -11.13517, 
                0.66756, 
                1.60774, 
                -0.38846, 
                -10.0, 
                5.27304, 
                2.56032, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                7.69149, 
                -3.82084, 
                4.60068, 
                2.60449, 
                -2.95317, 
                4.66344, 
                2.25552, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -15.88015, 
                -2.97487, 
                4.6296, 
                2.6334, 
                6.03027, 
                9.35736, 
                2.5908, 
                3.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.256011426448822, 
                "mus1_out": 0.35586994886398315, 
                "corr_out": -0.006186267826706171, 
                "mus2_out": 0.06842711567878723, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.09820185601711273
            }
        }, 
        {
            "inputs": [
                2.03386, 
                1.95072, 
                4.35864, 
                2.0, 
                0.35238, 
                0.37658, 
                0.06908, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -11.18732, 
                0.67446, 
                1.60529, 
                -0.42857, 
                -10.0, 
                5.27304, 
                2.56032, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                7.94883, 
                -3.82786, 
                4.58968, 
                2.55582, 
                -3.11009, 
                4.66344, 
                2.25552, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -15.65717, 
                -2.97264, 
                4.65621, 
                2.62235, 
                5.97066, 
                9.35736, 
                2.5908, 
                3.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.24987712502479553, 
                "mus1_out": 0.33813121914863586, 
                "corr_out": -0.006188591942191124, 
                "mus2_out": 0.05953633785247803, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.0942249670624733
            }
        }, 
        {
            "inputs": [
                2.06876, 
                1.95072, 
                4.35864, 
                2.0, 
                0.35793, 
                0.34899, 
                0.05546, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -11.24553, 
                0.67988, 
                1.6062, 
                -0.46255, 
                -10.0, 
                5.27304, 
                2.56032, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                8.20184, 
                -3.83548, 
                4.57544, 
                2.50668, 
                -3.27199, 
                4.66344, 
                2.25552, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -15.43088, 
                -2.97069, 
                4.67653, 
                2.60778, 
                5.91725, 
                9.35736, 
                2.5908, 
                3.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.2447798103094101, 
                "mus1_out": 0.32285717129707336, 
                "corr_out": -0.0062092668376863, 
                "mus2_out": 0.05203244090080261, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.09097669273614883
            }
        }, 
        {
            "inputs": [
                2.1013, 
                1.95072, 
                4.35864, 
                2.0, 
                0.36232, 
                0.32543, 
                0.04391, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -11.30889, 
                0.68401, 
                1.61044, 
                -0.49086, 
                -10.0, 
                5.27304, 
                2.56032, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                8.45022, 
                -3.84337, 
                4.5577, 
                2.4564, 
                -3.44008, 
                4.66344, 
                2.25552, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -15.19628, 
                -2.96914, 
                4.68735, 
                2.58605, 
                5.87625, 
                9.35736, 
                2.5908, 
                3.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.24052157998085022, 
                "mus1_out": 0.30974316596984863, 
                "corr_out": -0.006237994413822889, 
                "mus2_out": 0.04567748308181763, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.08830173313617706
            }
        }, 
        {
            "inputs": [
                2.1319, 
                1.95072, 
                4.35864, 
                2.0, 
                0.36571, 
                0.30603, 
                0.03391, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -11.37657, 
                0.6871, 
                1.61738, 
                -0.51452, 
                -10.0, 
                5.27304, 
                2.56032, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                8.69343, 
                -3.85118, 
                4.5363, 
                2.4044, 
                -3.61564, 
                4.66344, 
                2.25552, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -14.95597, 
                -2.9679, 
                4.6862, 
                2.5543, 
                5.85522, 
                9.35736, 
                2.5908, 
                3.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.23694957792758942, 
                "mus1_out": 0.29898086190223694, 
                "corr_out": -0.006228249985724688, 
                "mus2_out": 0.04018518328666687, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.08607520163059235
            }
        }, 
        {
            "inputs": [
                2.16102, 
                1.95072, 
                4.35864, 
                2.0, 
                0.36824, 
                0.29122, 
                0.02529, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -11.44777, 
                0.6893, 
                1.62576, 
                -0.53527, 
                -10.0, 
                5.27304, 
                2.56032, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                8.93077, 
                -3.85852, 
                4.51151, 
                2.35049, 
                -3.79953, 
                4.66344, 
                2.25552, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -14.71183, 
                -2.96688, 
                4.67864, 
                2.51762, 
                5.84356, 
                9.35736, 
                2.5908, 
                3.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.23847851157188416, 
                "mus1_out": 0.2866303622722626, 
                "corr_out": -0.0061559006571769714, 
                "mus2_out": 0.03425154089927673, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.0872064083814621
            }
        }, 
        {
            "inputs": [
                2.18908, 
                1.95072, 
                4.35864, 
                2.0, 
                0.37001, 
                0.28059, 
                0.01768, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -11.52178, 
                0.69074, 
                1.63394, 
                -0.55514, 
                -10.0, 
                5.27304, 
                2.56032, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                9.16159, 
                -3.86507, 
                4.48423, 
                2.29515, 
                -3.99172, 
                4.66344, 
                2.25552, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -14.46619, 
                -2.966, 
                4.66709, 
                2.47801, 
                5.83783, 
                9.35736, 
                2.5908, 
                3.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.24059143662452698, 
                "mus1_out": 0.2765862047672272, 
                "corr_out": -0.006002364214509726, 
                "mus2_out": 0.028824925422668457, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.08869810402393341
            }
        }, 
        {
            "inputs": [
                2.21639, 
                1.95072, 
                4.35864, 
                2.0, 
                0.37108, 
                0.2731, 
                0.01072, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -11.59799, 
                0.69151, 
                1.64135, 
                -0.57504, 
                -10.0, 
                5.27304, 
                2.56032, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                9.38576, 
                -3.87074, 
                4.45578, 
                2.23939, 
                -4.19122, 
                4.66344, 
                2.25552, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -14.22508, 
                -2.96518, 
                4.65471, 
                2.43831, 
                5.83398, 
                9.35736, 
                2.5908, 
                3.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.2425471693277359, 
                "mus1_out": 0.2688175439834595, 
                "corr_out": -0.005779011640697718, 
                "mus2_out": 0.023868083953857422, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.09006404876708984
            }
        }, 
        {
            "inputs": [
                2.24314, 
                1.95072, 
                4.35864, 
                2.0, 
                0.3715, 
                0.2675, 
                0.00422, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -11.67593, 
                0.69168, 
                1.64897, 
                -0.59418, 
                -10.0, 
                5.27304, 
                2.56032, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                9.60378, 
                -3.87555, 
                4.42752, 
                2.18437, 
                -4.39658, 
                4.66344, 
                2.25552, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -13.98723, 
                -2.96441, 
                4.64545, 
                2.4023, 
                5.82242, 
                9.35736, 
                2.5908, 
                3.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.2443884164094925, 
                "mus1_out": 0.26243627071380615, 
                "corr_out": -0.005519710015505552, 
                "mus2_out": 0.01924481987953186, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.09134328365325928
            }
        }, 
        {
            "inputs": [
                2.26952, 
                1.95072, 
                4.35864, 
                2.0, 
                0.37129, 
                0.26381, 
                -0.00217, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -11.75519, 
                0.69128, 
                1.65843, 
                -0.61109, 
                -10.0, 
                5.27304, 
                2.56032, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                9.81647, 
                -3.87968, 
                4.40021, 
                2.13069, 
                -4.60718, 
                4.66344, 
                2.25552, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -13.75272, 
                -2.96371, 
                4.63846, 
                2.36893, 
                5.80545, 
                9.35736, 
                2.5908, 
                3.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.2462325394153595, 
                "mus1_out": 0.25742658972740173, 
                "corr_out": -0.005192900076508522, 
                "mus2_out": 0.014724045991897583, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.09260939061641693
            }
        }, 
        {
            "inputs": [
                2.29576, 
                1.95072, 
                4.35864, 
                2.0, 
                0.37045, 
                0.26239, 
                -0.00835, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -11.83536, 
                0.69035, 
                1.67114, 
                -0.62462, 
                -10.0, 
                5.27304, 
                2.56032, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                10.02452, 
                -3.88319, 
                4.37398, 
                2.07822, 
                -4.82362, 
                4.66344, 
                2.25552, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -13.52089, 
                -2.96296, 
                4.63109, 
                2.33533, 
                5.78972, 
                9.35736, 
                2.5908, 
                3.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.2480650693178177, 
                "mus1_out": 0.2540750205516815, 
                "corr_out": -0.004790078848600388, 
                "mus2_out": 0.01036807894706726, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.09384721517562866
            }
        }
    ]
}

==> highway_predictor_models/mixtures1_units_25/m1u25.json <==
{
    "layers": [
        {
            "is_output": false, 
            "scales": [
                3.86445783, 
                0.27519809, 
                2.47547287, 
                0.22062201, 
                0.58567522, 
                0.5492819, 
                0.18368763, 
                23.64959631, 
                0.26440303, 
                53.10844181, 
                0.33824466, 
                72.85983909, 
                0.14374396, 
                16.38100737, 
                14.42111849, 
                3.89658325, 
                1.29945228, 
                9.73766153, 
                2.57003866, 
                0.40110055, 
                0.49161957, 
                0.20012729, 
                26.69338045, 
                20.11191527, 
                3.99408833, 
                1.2969194, 
                9.73819938, 
                2.57776237, 
                0.48942367, 
                0.64301909, 
                0.30547844, 
                28.40949428, 
                29.62148705, 
                5.44554087, 
                4.72740279, 
                7.65942666, 
                2.69013068, 
                0.6758875, 
                0.95442814, 
                0.49066619, 
                49.44534891, 
                47.14392649, 
                4.54471435, 
                2.60880662, 
                5.54941365, 
                3.58363285, 
                1.03220144, 
                1.52328983, 
                0.32153746, 
                40.38539165, 
                30.80857369, 
                5.48465808, 
                4.66498826, 
                7.35964298, 
                3.95970035, 
                0.71877873, 
                1.03644381, 
                0.37620539, 
                33.10989485, 
                38.68908235, 
                3.76153735, 
                3.65785782, 
                7.93835132, 
                2.93118891, 
                0.80059403, 
                1.155114, 
                0.49302747, 
                49.46096897, 
                50.95131858, 
                3.7019779, 
                2.55327089, 
                5.55728951, 
                3.68881887, 
                1.03457141, 
                1.52863821, 
                0.3694034, 
                46.01703096, 
                38.31307191, 
                3.7777001, 
                3.67286442, 
                7.94133348, 
                4.1077901, 
                0.81319838, 
                1.17841569
            ], 
            "n_nodes": 84, 
            "is_input": true, 
            "names": [
                "ego_velocity", 
                "ego_width", 
                "ego_length", 
                "ego_type", 
                "ego_lane_d", 
                "ego_last_acc", 
                "ego_last_vlat", 
                "lane_ego_lane_length", 
                "lane_left_lane_exists", 
                "lane_left_lane_length", 
                "lane_right_lane_exists", 
                "lane_right_lane_length", 
                "veh_1_exists", 
                "veh_1_s", 
                "veh_1_d", 
                "veh_1_ds", 
                "veh_1_dsrel", 
                "veh_1_time_to_ego", 
                "veh_1_length", 
                "veh_1_width", 
                "veh_1_type", 
                "veh_2_exists", 
                "veh_2_s", 
                "veh_2_d", 
                "veh_2_ds", 
                "veh_2_dsrel", 
                "veh_2_time_to_ego", 
                "veh_2_length", 
                "veh_2_width", 
                "veh_2_type", 
                "veh_3_exists", 
                "veh_3_s", 
                "veh_3_d", 
                "veh_3_ds", 
                "veh_3_dsrel", 
                "veh_3_time_to_ego", 
                "veh_3_length", 
                "veh_3_width", 
                "veh_3_type", 
                "veh_4_exists", 
                "veh_4_s", 
                "veh_4_d", 
                "veh_4_ds", 
                "veh_4_dsrel", 
                "veh_4_time_to_ego", 
                "veh_4_length", 
                "veh_4_width", 
                "veh_4_type", 
                "veh_5_exists", 
                "veh_5_s", 
                "veh_5_d", 
                "veh_5_ds", 
                "veh_5_dsrel", 
                "veh_5_time_to_ego", 
                "veh_5_length", 
                "veh_5_width", 
                "veh_5_type", 
                "veh_6_exists", 
                "veh_6_s", 
                "veh_6_d", 
                "veh_6_ds", 
                "veh_6_dsrel", 
                "veh_6_time_to_ego", 
                "veh_6_length", 
                "veh_6_width", 
                "veh_6_type", 
                "veh_7_exists", 
                "veh_7_s", 
                "veh_7_d", 
                "veh_7_ds", 
                "veh_7_dsrel", 
                "veh_7_time_to_ego", 
                "veh_7_length", 
                "veh_7_width", 
                "veh_7_type", 
                "veh_8_exists", 
                "veh_8_s", 
                "veh_8_d", 
                "veh_8_ds", 
                "veh_8_dsrel", 
                "veh_8_time_to_ego", 
                "veh_8_length", 
                "veh_8_width", 
                "veh_8_type"
            ], 
            "upper_bounds": [
                28.190523147583008, 
                2.5908000469207764, 
                23.225759506225586, 
                3.0, 
                3.393718719482422, 
                3.0, 
                3.0, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                100.0, 
                100.0, 
                29.047439575195312, 
                25.270143508911133, 
                10.0, 
                23.225759506225586, 
                2.5908000469207764, 
                3.0, 
                1.0, 
                100.0, 
                100.0, 
                29.047439575195312, 
                17.72788429260254, 
                10.0, 
                23.225759506225586, 
                2.5908000469207764, 
                3.0, 
                1.0, 
                100.0, 
                100.0, 
                29.047439575195312, 
                23.693693161010742, 
                10.0, 
                23.225759506225586, 
                2.5908000469207764, 
                3.0, 
                1.0, 
                100.0, 
                100.0, 
                29.047439575195312, 
                24.21011734008789, 
                10.0, 
                23.225759506225586, 
                2.5908000469207764, 
                3.0, 
                1.0, 
                100.0, 
                100.0, 
                29.047439575195312, 
                24.364917755126953, 
                10.0, 
                23.225759506225586, 
                2.5908000469207764, 
                3.0, 
                1.0, 
                100.0, 
                100.0, 
                20.3137264251709, 
                15.42535400390625, 
                10.0, 
                23.225759506225586, 
                2.5908000469207764, 
                3.0, 
                1.0, 
                100.0, 
                100.0, 
                19.09876823425293, 
                14.808506965637207, 
                10.0, 
                23.225759506225586, 
                2.5908000469207764, 
                3.0, 
                1.0, 
                100.0, 
                100.0, 
                19.963510513305664, 
                16.579158782958984, 
                10.0, 
                23.225759506225586, 
                2.5908000469207764, 
                3.0
            ], 
            "lower_bounds": [
                0.0, 
                0.9448800086975098, 
                1.6459200382232666, 
                1.0, 
                -4.756117820739746, 
                -3.0, 
                -2.434610366821289, 
                3.461836814880371, 
                0.0, 
                0.0, 
                0.0, 
                0.0, 
                0.0, 
                0.001172534772194922, 
                -4.756117820739746, 
                0.0, 
                -17.72788429260254, 
                -10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                -99.99530029296875, 
                -4.756117820739746, 
                0.0, 
                -16.569602966308594, 
                -10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                -14.403841018676758, 
                0.05105213075876236, 
                0.0, 
                -14.824113845825195, 
                -10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                -23.197824478149414, 
                1.0438026189804077, 
                0.0, 
                -14.808506965637207, 
                -10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                -99.999755859375, 
                1.274492621421814, 
                0.0, 
                -14.80850601196289, 
                -10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                -16.771772384643555, 
                -8.45556354522705, 
                0.0, 
                -23.22783660888672, 
                -10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                -23.122379302978516, 
                -8.2754545211792, 
                0.0, 
                -23.00853157043457, 
                -10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                -99.9991226196289, 
                -8.456117630004883, 
                0.0, 
                -23.37055015563965, 
                -10.0, 
                0.0, 
                0.0, 
                -1.0
            ], 
            "types": [
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "INT", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "BOOL", 
                "FLOAT", 
                "BOOL", 
                "FLOAT", 
                "BOOL", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "INT", 
                "BOOL", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "INT", 
                "BOOL", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "INT", 
                "BOOL", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "INT", 
                "BOOL", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "INT", 
                "BOOL", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "INT", 
                "BOOL", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "INT", 
                "BOOL", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "INT"
            ], 
            "layer_name": "input_layer"
        }, 
        {
            "b": [
                0.126972496509552, 
                0.13444769382476807, 
                -0.07815880328416824, 
                0.13812147080898285, 
                0.14597643911838531, 
                0.13752436637878418, 
                0.10517974942922592, 
                0.0, 
                -0.008344215340912342, 
                0.12869347631931305, 
                0.13473060727119446, 
                0.08949096500873566, 
                0.12844575941562653, 
                0.11533679068088531, 
                0.08901050686836243, 
                -0.08003677427768707, 
                0.09576452523469925, 
                0.10820522904396057, 
                0.12868936359882355, 
                0.10055480897426605, 
                0.09646645933389664, 
                0.14615124464035034, 
                0.07462599873542786, 
                0.10076715052127838, 
                0.13821028172969818
            ], 
            "is_output": false, 
            "activation_function": "RELU", 
            "n_nodes": 25, 
            "W": [
                [
                    -0.07888546586036682, 
                    0.0016243628924712539, 
                    -0.08558874577283859, 
                    0.04725532606244087, 
                    0.09473899751901627, 
                    0.13199292123317719, 
                    -0.07213616371154785, 
                    0.05680100992321968, 
                    0.041933413594961166, 
                    -0.009763648733496666, 
                    0.014041251502931118, 
                    0.04799380898475647, 
                    0.08146052062511444, 
                    0.06829643249511719, 
                    0.10342691093683243, 
                    -0.060070015490055084, 
                    0.019887609407305717, 
                    -0.0007983844843693078, 
                    -0.029805300757288933, 
                    0.0347306989133358, 
                    0.02353636920452118, 
                    0.11271827667951584, 
                    -0.04929707944393158, 
                    0.07882174104452133, 
                    -0.03531823679804802, 
                    -0.02928384579718113, 
                    -0.014443482272326946, 
                    -0.025211812928318977, 
                    -0.008538959547877312, 
                    0.016995854675769806, 
                    0.0674213245511055, 
                    -0.005274282768368721, 
                    0.05638310685753822, 
                    -0.05967288464307785, 
                    0.07255958020687103, 
                    -0.0012787512969225645, 
                    0.015711745247244835, 
                    0.0314883217215538, 
                    -0.00438262801617384, 
                    0.041986409574747086, 
                    -0.061257947236299515, 
                    -0.0013584436383098364, 
                    -0.00840071402490139, 
                    -0.014691960997879505, 
                    -0.021014228463172913, 
                    -0.050716888159513474, 
                    0.04464028403162956, 
                    -0.022306671366095543, 
                    0.05603693425655365, 
                    0.0327179916203022, 
                    0.012998010031878948, 
                    -0.04234815388917923, 
                    0.029791846871376038, 
                    -0.022576062008738518, 
                    0.014591620303690434, 
                    0.00326889893040061, 
                    -0.015716800466179848, 
                    0.04789942502975464, 
                    -0.01346112322062254, 
                    0.024891220033168793, 
                    -0.030882766470313072, 
                    -0.015168145298957825, 
                    -0.0018262534867972136, 
                    -0.0034128238912671804, 
                    0.043748680502176285, 
                    -0.028145520016551018, 
                    0.03148491680622101, 
                    0.01641203835606575, 
                    -0.02715851180255413, 
                    -0.00504643376916647, 
                    -0.009267247281968594, 
                    -0.005636884830892086, 
                    -0.005963311996310949, 
                    0.03448460251092911, 
                    -0.04021003842353821, 
                    0.011111951433122158, 
                    0.03443636745214462, 
                    0.0007503277738578618, 
                    -0.004192492924630642, 
                    -0.04102598875761032, 
                    0.019209610298275948, 
                    -0.010323218069970608, 
                    -0.005819059442728758, 
                    -0.046718619763851166
                ], 
                [
                    -0.06547641009092331, 
                    0.045522019267082214, 
                    -0.060095950961112976, 
                    0.04494430869817734, 
                    0.02327411063015461, 
                    0.12637151777744293, 
                    0.058762237429618835, 
                    0.06300929933786392, 
                    0.01651817560195923, 
                    0.0036686542443931103, 
                    0.010876256972551346, 
                    0.046148840337991714, 
                    0.10753274708986282, 
                    0.06065715476870537, 
                    0.03824586048722267, 
                    -0.07592824101448059, 
                    -0.024129601195454597, 
                    -0.009691060520708561, 
                    -0.00982468668371439, 
                    0.07481513172388077, 
                    0.057312414050102234, 
                    0.08695369958877563, 
                    -0.047677211463451385, 
                    0.04996826872229576, 
                    -0.02162662334740162, 
                    -0.02383403107523918, 
                    0.005028982646763325, 
                    0.007469755131751299, 
                    0.044232383370399475, 
                    0.010410146787762642, 
                    0.035827431827783585, 
                    -0.012417854741215706, 
                    0.049347154796123505, 
                    -0.03139995038509369, 
                    0.0632794201374054, 
                    -0.024640407413244247, 
                    -0.010178321972489357, 
                    0.010036906227469444, 
                    -0.007468806114047766, 
                    0.0691835805773735, 
                    -0.05595787987112999, 
                    -0.028553539887070656, 
                    -0.06577447801828384, 
                    -0.038586512207984924, 
                    0.0043616280891001225, 
                    -0.025777745991945267, 
                    0.045127011835575104, 
                    -0.053229041397571564, 
                    0.08282874524593353, 
                    -0.013301283121109009, 
                    0.016399288550019264, 
                    -0.05486535280942917, 
                    0.05332234501838684, 
                    0.009007585234940052, 
                    0.01326559018343687, 
                    0.04701673611998558, 
                    -0.005741539411246777, 
                    0.034703705459833145, 
                    -0.0185688566416502, 
                    -0.031923919916152954, 
                    -0.006747456267476082, 
                    -0.07292825728654861, 
                    -0.0459737591445446, 
                    0.04096219316124916, 
                    0.0256822407245636, 
                    -0.017293641343712807, 
                    0.005509478971362114, 
                    -0.00757461367174983, 
                    -0.059352729469537735, 
                    -0.02383003570139408, 
                    -0.059143081307411194, 
                    -0.010733336210250854, 
                    0.003748171729966998, 
                    0.06328381597995758, 
                    -0.06543169170618057, 
                    0.049925513565540314, 
                    5.109628546051681e-05, 
                    0.0006534983403980732, 
                    0.04344076290726662, 
                    -0.0492791123688221, 
                    -0.01850231923162937, 
                    -0.021269291639328003, 
                    0.022069739177823067, 
                    -0.040723349899053574
                ], 
                [
                    -7.498741615563631e-05, 
                    0.0025272811762988567, 
                    0.029701286926865578, 
                    -0.010859555564820766, 
                    0.024804487824440002, 
                    -0.1425926387310028, 
                    0.25258758664131165, 
                    -0.026469141244888306, 
                    0.08879927545785904, 
                    0.0896700918674469, 
                    0.022151215001940727, 
                    0.03220430016517639, 
                    -0.05721794441342354, 
                    -0.14738179743289948, 
                    0.037606362253427505, 
                    -0.06334447115659714, 
                    -0.20903745293617249, 
                    -0.035435423254966736, 
                    -0.002089644316583872, 
                    0.020480649545788765, 
                    -0.0013198850210756063, 
                    -0.05361941084265709, 
                    0.018366806209087372, 
                    -0.09050390124320984, 
                    -0.005153557751327753, 
                    -0.05708865076303482, 
                    -0.03423454985022545, 
                    0.017074022442102432, 
                    0.010649996809661388, 
                    0.023169610649347305, 
                    0.013033410534262657, 
                    0.049296148121356964, 
                    -0.03152267262339592, 
                    0.0643906518816948, 
                    -0.09425219893455505, 
                    -0.025159334763884544, 
                    -0.0007308014901354909, 
                    0.015882568433880806, 
                    0.009930810891091824, 
                    -0.009697469882667065, 
                    0.026166841387748718, 
                    0.00035531114554032683, 
                    -0.009784907102584839, 
                    0.004236270673573017, 
                    -0.014386540278792381, 
                    -0.03771728277206421, 
                    -0.01162826456129551, 
                    0.014481603167951107, 
                    -0.03822007402777672, 
                    -0.058536723256111145, 
                    0.0371994823217392, 
                    0.059755630791187286, 
                    -0.07028678059577942, 
                    -0.004306618124246597, 
                    -0.0003166051465086639, 
                    -0.0029287172947078943, 
                    0.002161135198548436, 
                    0.017560716718435287, 
                    0.0575677715241909, 
                    -0.006345989648252726, 
                    -0.002256332663819194, 
                    0.0040688118897378445, 
                    -0.018124224618077278, 
                    0.011812841519713402, 
                    -0.0068525634706020355, 
                    0.002350029768422246, 
                    -0.014384224079549313, 
                    0.024151066318154335, 
                    -0.008713973686099052, 
                    -0.050958361476659775, 
                    0.013556353747844696, 
                    -0.022727349773049355, 
                    -0.0238921120762825, 
                    0.018504412844777107, 
                    0.021105289459228516, 
                    -0.015589268878102303, 
                    -0.040858641266822815, 
                    -0.000595209829043597, 
                    -0.050827499479055405, 
                    0.013956532813608646, 
                    0.0022256304509937763, 
                    -0.025636013597249985, 
                    -0.004171369597315788, 
                    -0.024471022188663483
                ], 
                [
                    -0.09316905587911606, 
                    0.03576265275478363, 
                    -0.06525984406471252, 
                    0.06905169785022736, 
                    0.023993106558918953, 
                    0.02027811110019684, 
                    0.14860700070858002, 
                    0.08484431356191635, 
                    0.05476166307926178, 
                    0.016075734049081802, 
                    0.04966006428003311, 
                    0.007541181053966284, 
                    0.12172917276620865, 
                    0.06050645932555199, 
                    0.04900244623422623, 
                    -0.05017933249473572, 
                    -0.019671248272061348, 
                    0.02882147580385208, 
                    -0.0506477914750576, 
                    0.04477196931838989, 
                    0.06292281299829483, 
                    0.07545801252126694, 
                    -0.06403312087059021, 
                    0.0693168118596077, 
                    -0.031649716198444366, 
                    -0.034492604434490204, 
                    0.0022619999945163727, 
                    -0.0789853110909462, 
                    0.04374011605978012, 
                    0.022568095475435257, 
                    0.02726726047694683, 
                    -0.004736100789159536, 
                    0.04718848690390587, 
                    -0.04534626379609108, 
                    0.08240500837564468, 
                    -0.05461042746901512, 
                    0.01617364026606083, 
                    0.04748394340276718, 
                    -0.043898921459913254, 
                    0.07232780754566193, 
                    -0.04420888423919678, 
                    -0.003648933256044984, 
                    -0.06170222908258438, 
                    0.005632481072098017, 
                    0.04443953558802605, 
                    -0.035984430462121964, 
                    0.02659010700881481, 
                    -0.05447329953312874, 
                    0.05147930234670639, 
                    0.04898563399910927, 
                    0.014064914546906948, 
                    -0.06743554770946503, 
                    0.0660201832652092, 
                    -0.031967975199222565, 
                    0.008703102357685566, 
                    0.024446113035082817, 
                    0.00029836094472557306, 
                    0.09215604513883591, 
                    -0.007098393980413675, 
                    -0.010877661406993866, 
                    -0.03195832669734955, 
                    -0.048403289169073105, 
                    -0.014945019967854023, 
                    -0.030003271996974945, 
                    0.03399964049458504, 
                    -0.04179412126541138, 
                    0.03896725922822952, 
                    -0.019791673868894577, 
                    -0.059758465737104416, 
                    -0.0008577280095778406, 
                    -0.04996470734477043, 
                    0.04409352317452431, 
                    -0.03096938319504261, 
                    0.016739144921302795, 
                    -0.07620281726121902, 
                    0.03293956443667412, 
                    0.018824027851223946, 
                    -0.009311988949775696, 
                    0.05439154803752899, 
                    -0.04579116776585579, 
                    -0.0225604847073555, 
                    -0.03214924409985542, 
                    0.003627415746450424, 
                    -0.059969618916511536
                ], 
                [
                    -0.08676443994045258, 
                    0.04369525611400604, 
                    -0.11330824345350266, 
                    0.06489325314760208, 
                    0.09528815001249313, 
                    -0.0329253226518631, 
                    0.1264100819826126, 
                    0.08889909833669662, 
                    0.060574501752853394, 
                    0.04350857064127922, 
                    0.03526664897799492, 
                    -0.0218538548797369, 
                    0.11311923712491989, 
                    0.03123289719223976, 
                    0.06762798130512238, 
                    -0.09536635130643845, 
                    -0.06014198064804077, 
                    0.0738120824098587, 
                    -0.04840783774852753, 
                    0.05932043492794037, 
                    0.02000824175775051, 
                    0.11502231657505035, 
                    -0.05622207373380661, 
                    0.05760378763079643, 
                    -0.04569534212350845, 
                    -0.0016035835724323988, 
                    0.0436023473739624, 
                    -0.05103517696261406, 
                    0.034349557012319565, 
                    -0.00634033465757966, 
                    0.04660715535283089, 
                    -0.03994045406579971, 
                    0.07927257567644119, 
                    -0.07371333241462708, 
                    0.09074871987104416, 
                    -0.04323837533593178, 
                    -0.005642696283757687, 
                    0.029088584706187248, 
                    -0.015535597689449787, 
                    0.05721896141767502, 
                    -0.04451152682304382, 
                    -0.045099858194589615, 
                    -0.07872215658426285, 
                    -0.022882802411913872, 
                    0.036736927926540375, 
                    -0.07119330018758774, 
                    0.033173929899930954, 
                    -0.0588655062019825, 
                    0.07794901728630066, 
                    0.041618965566158295, 
                    0.050207916647195816, 
                    -0.05051000788807869, 
                    0.07297808676958084, 
                    0.0019290923373773694, 
                    0.03417930752038956, 
                    0.041474368423223495, 
                    0.008924548514187336, 
                    0.013332071714103222, 
                    0.02795984596014023, 
                    0.05943771451711655, 
                    -0.061089273542165756, 
                    -0.018901003524661064, 
                    0.005480171646922827, 
                    -0.04548593983054161, 
                    0.05718740075826645, 
                    -0.0548652745783329, 
                    0.038828205317258835, 
                    0.01292248535901308, 
                    -0.05158437415957451, 
                    -0.019248126074671745, 
                    -0.00837205071002245, 
                    0.027792133390903473, 
                    -0.06116314232349396, 
                    -0.005991536192595959, 
                    -0.06614044308662415, 
                    0.0707492008805275, 
                    0.013925986364483833, 
                    0.02069886028766632, 
                    0.04836408421397209, 
                    -0.07412851601839066, 
                    -0.03567257896065712, 
                    -0.016922345384955406, 
                    -0.010983283631503582, 
                    -0.012591949664056301
                ], 
                [
                    -0.07536926120519638, 
                    0.03622220456600189, 
                    -0.1071486547589302, 
                    0.09035006165504456, 
                    0.059421975165605545, 
                    0.08824974298477173, 
                    0.0977729931473732, 
                    0.0831826776266098, 
                    0.05489961430430412, 
                    0.013486891984939575, 
                    0.004383705090731382, 
                    0.028927676379680634, 
                    0.1071629524230957, 
                    0.048220161348581314, 
                    0.028959045186638832, 
                    -0.08016296476125717, 
                    -0.04931891709566116, 
                    0.023499350994825363, 
                    -0.03408573195338249, 
                    0.02360524609684944, 
                    0.056893616914749146, 
                    0.10062512010335922, 
                    -0.015755871310830116, 
                    0.04763995110988617, 
                    -0.03474501892924309, 
                    -0.010858254507184029, 
                    0.04285367578268051, 
                    -0.04190589487552643, 
                    0.031036896631121635, 
                    0.04805927351117134, 
                    0.09477324783802032, 
                    -0.006058928091078997, 
                    -0.0013591824099421501, 
                    -0.05374275892972946, 
                    0.06872659921646118, 
                    -0.05274045467376709, 
                    0.035986438393592834, 
                    0.07612781226634979, 
                    -0.01042299997061491, 
                    0.03787184879183769, 
                    -0.04804147779941559, 
                    -0.010732362046837807, 
                    -0.047615714371204376, 
                    -0.03634475916624069, 
                    0.001629354665055871, 
                    -0.03925872966647148, 
                    0.05132892727851868, 
                    -0.026764091104269028, 
                    0.07785359025001526, 
                    -0.013902721926569939, 
                    0.015890711918473244, 
                    -0.036532361060380936, 
                    0.058673784136772156, 
                    -0.021595986559987068, 
                    0.003110011573880911, 
                    0.01880437694489956, 
                    0.016173718497157097, 
                    0.0600544810295105, 
                    -0.030005890876054764, 
                    -0.001233510090969503, 
                    -0.04056282341480255, 
                    -0.016872894018888474, 
                    -0.03449883684515953, 
                    0.04391074180603027, 
                    0.02788672409951687, 
                    -0.012877106666564941, 
                    0.04954848811030388, 
                    -0.03501761704683304, 
                    -0.042531806975603104, 
                    0.02088054269552231, 
                    -0.014293152838945389, 
                    -0.0044867307879030704, 
                    -0.06513229012489319, 
                    0.006843878887593746, 
                    -0.07475938647985458, 
                    0.013971139676868916, 
                    0.015471444465219975, 
                    0.023862559348344803, 
                    0.06077650934457779, 
                    -0.06595131009817123, 
                    -0.009086048230528831, 
                    -0.003915582783520222, 
                    -0.015651419758796692, 
                    -0.05646708980202675
                ], 
                [
                    -0.00018700795772019774, 
                    0.039023011922836304, 
                    -0.04569593816995621, 
                    0.04865003004670143, 
                    0.0822262167930603, 
                    -0.08447233587503433, 
                    -0.18571823835372925, 
                    0.054140422493219376, 
                    0.005119850393384695, 
                    0.01322324201464653, 
                    0.022674445062875748, 
                    4.2048577597597614e-05, 
                    0.06203863024711609, 
                    -0.009669139981269836, 
                    0.07100006937980652, 
                    -0.05600734055042267, 
                    -0.07673782110214233, 
                    -0.00839148461818695, 
                    -0.0054795644246041775, 
                    0.040901970118284225, 
                    0.03252239525318146, 
                    0.07200270891189575, 
                    -0.043772969394922256, 
                    0.03138591721653938, 
                    -0.015044298954308033, 
                    -0.026855193078517914, 
                    0.005842816084623337, 
                    -0.023657597601413727, 
                    0.033560916781425476, 
                    0.002476331079378724, 
                    0.05115003138780594, 
                    0.01719558984041214, 
                    0.03447216376662254, 
                    -0.06042840704321861, 
                    0.03515513986349106, 
                    -0.017488576471805573, 
                    0.011407858692109585, 
                    0.045122452080249786, 
                    -0.03579699248075485, 
                    -0.009790589101612568, 
                    -0.03793717548251152, 
                    -0.034140072762966156, 
                    -0.02839607000350952, 
                    -0.022703036665916443, 
                    0.013680052012205124, 
                    -0.025386039167642593, 
                    0.04052381217479706, 
                    -0.041843704879283905, 
                    0.04337399825453758, 
                    0.018212420865893364, 
                    0.038721684366464615, 
                    -0.0556393638253212, 
                    0.02018022909760475, 
                    0.04585958272218704, 
                    -0.006327536888420582, 
                    -0.0013550407020375133, 
                    0.005994603503495455, 
                    0.07517149299383163, 
                    0.015885377302765846, 
                    0.026695163920521736, 
                    -0.03774247691035271, 
                    -0.02659512870013714, 
                    0.01711767166852951, 
                    0.0027579553425312042, 
                    0.03194911405444145, 
                    -0.027798840776085854, 
                    0.009486048482358456, 
                    0.02190464735031128, 
                    -0.016987768933176994, 
                    -0.021885259076952934, 
                    -0.030154593288898468, 
                    -0.007220495957881212, 
                    -0.03911980241537094, 
                    -0.01447136141359806, 
                    -0.05534299090504646, 
                    0.054669689387083054, 
                    0.015388657338917255, 
                    -0.0015453710220754147, 
                    0.027628155425190926, 
                    -0.06390447914600372, 
                    -0.023994844406843185, 
                    -0.023006895557045937, 
                    -0.010135467164218426, 
                    -0.04147416353225708
                ], 
                [
                    0.0005645019118674099, 
                    -0.03538552299141884, 
                    -0.0011117628309875727, 
                    -0.03230084106326103, 
                    -0.01207441184669733, 
                    -0.018322013318538666, 
                    -0.015158415772020817, 
                    0.0005314882146194577, 
                    0.00018521260062698275, 
                    -0.031998760998249054, 
                    0.010805782862007618, 
                    -0.026125630363821983, 
                    -0.022115997970104218, 
                    -0.017543664202094078, 
                    -0.028070256114006042, 
                    -0.013209948316216469, 
                    0.0002715570735745132, 
                    0.01391212921589613, 
                    -0.0061522070318460464, 
                    -0.016840670257806778, 
                    0.030994245782494545, 
                    -0.011312082409858704, 
                    0.014537570998072624, 
                    0.0010336104314774275, 
                    0.012220172211527824, 
                    -0.01419761124998331, 
                    0.021388007327914238, 
                    0.011920129880309105, 
                    0.020464764907956123, 
                    -0.004894828889518976, 
                    0.0004824097268283367, 
                    0.021536435931921005, 
                    0.014248892664909363, 
                    0.0011108863400295377, 
                    0.0007388294325210154, 
                    0.0037263529375195503, 
                    -0.008426282554864883, 
                    -0.005136115942150354, 
                    0.016805142164230347, 
                    -0.012477751821279526, 
                    0.009302537888288498, 
                    -0.03730697184801102, 
                    -0.009441439062356949, 
                    -0.020124519243836403, 
                    0.00867990031838417, 
                    -0.03844955563545227, 
                    0.012618920765817165, 
                    -0.014316599816083908, 
                    0.006231917068362236, 
                    0.010265547782182693, 
                    -0.00762200029566884, 
                    0.013460550457239151, 
                    -0.023960554972290993, 
                    -0.00928596779704094, 
                    0.03355013579130173, 
                    -0.02166840061545372, 
                    0.015528791584074497, 
                    0.01059390977025032, 
                    -0.015902655199170113, 
                    -0.017992017790675163, 
                    0.020683275535702705, 
                    0.01080910675227642, 
                    -5.834749390487559e-05, 
                    0.03290155157446861, 
                    0.01577688939869404, 
                    -0.033693864941596985, 
                    0.0031851965468376875, 
                    0.008493736386299133, 
                    0.022713398560881615, 
                    0.014768494293093681, 
                    0.012902406044304371, 
                    0.0020057563669979572, 
                    -0.0009915927657857537, 
                    -0.02306337095797062, 
                    -0.001689283992163837, 
                    0.01191140990704298, 
                    -0.018722470849752426, 
                    0.004708829801529646, 
                    -0.0160355344414711, 
                    0.028529485687613487, 
                    0.013793503865599632, 
                    0.023599473759531975, 
                    0.0025606234557926655, 
                    0.004961713682860136
                ], 
                [
                    -0.0019167616264894605, 
                    0.006102827377617359, 
                    -0.00043578408076427877, 
                    0.0008565951138734818, 
                    -0.026193441823124886, 
                    0.0047771683894097805, 
                    -0.0049220118671655655, 
                    -0.01038346067070961, 
                    -0.0049782791174948215, 
                    -0.011973802000284195, 
                    -0.01285750325769186, 
                    -0.010443037375807762, 
                    -0.0045963795855641365, 
                    -0.00533351581543684, 
                    -0.0025039438623934984, 
                    -0.014856720343232155, 
                    0.022299576550722122, 
                    -0.004391027148813009, 
                    0.00040392563096247613, 
                    -0.025054913014173508, 
                    -0.003331124782562256, 
                    -0.01733638346195221, 
                    0.025276800617575645, 
                    0.0038584722205996513, 
                    0.01869044452905655, 
                    0.0005614922847598791, 
                    0.03150064870715141, 
                    0.009495909325778484, 
                    0.024786069989204407, 
                    0.013924802653491497, 
                    -0.02201152965426445, 
                    -0.00644769286736846, 
                    -0.006112617440521717, 
                    0.016117190942168236, 
                    -0.0015733197797089815, 
                    0.0073720659129321575, 
                    -0.013521959073841572, 
                    0.0034751638304442167, 
                    0.00506987702101469, 
                    0.01458886917680502, 
                    -0.007122519891709089, 
                    0.011629078537225723, 
                    0.0275934599339962, 
                    0.00023148476611822844, 
                    -0.013004525564610958, 
                    -0.008228992111980915, 
                    0.029361028224229813, 
                    -0.021836258471012115, 
                    -0.02121611125767231, 
                    0.021875327453017235, 
                    0.010134793817996979, 
                    -0.020781496539711952, 
                    0.006832408718764782, 
                    0.009370274841785431, 
                    -0.0037245412822812796, 
                    0.011370650492608547, 
                    0.017795337364077568, 
                    -0.017140468582510948, 
                    -0.033291567116975784, 
                    0.03566427528858185, 
                    -0.0034757230896502733, 
                    0.011266568675637245, 
                    0.019267505034804344, 
                    0.0011802869848906994, 
                    0.003049107501283288, 
                    0.013844695873558521, 
                    0.009205307811498642, 
                    -0.03053325042128563, 
                    -0.01055020559579134, 
                    -0.02381078526377678, 
                    0.03391159325838089, 
                    0.006791047286242247, 
                    -0.006422632373869419, 
                    0.00292234867811203, 
                    0.023699620738625526, 
                    0.004013494588434696, 
                    0.007308585569262505, 
                    -0.013175655156373978, 
                    -0.006070054601877928, 
                    0.017736569046974182, 
                    0.014712627045810223, 
                    -0.004049066919833422, 
                    -0.007982699200510979, 
                    0.0065200719982385635
                ], 
                [
                    -0.06492850184440613, 
                    0.024340908974409103, 
                    -0.03750108182430267, 
                    0.04979628697037697, 
                    0.04919317364692688, 
                    0.10733667016029358, 
                    0.07184425741434097, 
                    0.07315308600664139, 
                    0.02545531839132309, 
                    0.04914971441030502, 
                    0.013979573734104633, 
                    0.05939294025301933, 
                    0.09571199119091034, 
                    0.06396960467100143, 
                    0.0367140918970108, 
                    -0.03182021528482437, 
                    0.024597765877842903, 
                    -0.008709760382771492, 
                    0.003742482513189316, 
                    0.035955045372247696, 
                    0.03818146884441376, 
                    0.056414924561977386, 
                    -0.009778530336916447, 
                    0.0667690858244896, 
                    -0.01568128913640976, 
                    0.00500711053609848, 
                    -0.0025443576741963625, 
                    -0.03337116539478302, 
                    0.04296522215008736, 
                    0.02205260470509529, 
                    0.08915603905916214, 
                    0.04347385838627815, 
                    0.0463496595621109, 
                    -0.04504144936800003, 
                    0.05577126890420914, 
                    -0.05397175997495651, 
                    -0.026408560574054718, 
                    0.06270499527454376, 
                    -0.017749005928635597, 
                    0.03940833732485771, 
                    -0.05916953459382057, 
                    -0.003923514392226934, 
                    -0.0033152278047055006, 
                    0.000583233661018312, 
                    0.005826069973409176, 
                    -0.019308943301439285, 
                    0.021576175466179848, 
                    -0.07618772983551025, 
                    0.054422590881586075, 
                    0.03983212634921074, 
                    0.03501228988170624, 
                    -0.050607360899448395, 
                    0.02443719282746315, 
                    0.003991047851741314, 
                    -0.006494669243693352, 
                    0.05280684679746628, 
                    0.027049604803323746, 
                    0.030088620260357857, 
                    -0.015996592119336128, 
                    0.01621152088046074, 
                    -0.005094621330499649, 
                    -0.04366336762905121, 
                    -0.055601317435503006, 
                    0.005993763450533152, 
                    0.039246924221515656, 
                    -4.813075429410674e-05, 
                    0.04975629970431328, 
                    -0.0029620493296533823, 
                    -0.019724160432815552, 
                    -0.018691353499889374, 
                    -0.05792177468538284, 
                    0.0018933414248749614, 
                    0.013859659433364868, 
                    0.0061116889119148254, 
                    -0.08733531087636948, 
                    0.06384876370429993, 
                    -0.012064370326697826, 
                    -0.008763165213167667, 
                    0.047990381717681885, 
                    -0.062347639352083206, 
                    -0.0014362375950440764, 
                    0.014409385621547699, 
                    -0.010033270344138145, 
                    0.000924321764614433
                ], 
                [
                    -0.0862138494849205, 
                    -0.01226174458861351, 
                    -0.07957375049591064, 
                    0.023868098855018616, 
                    0.10825228691101074, 
                    0.05867607519030571, 
                    0.08246292918920517, 
                    0.044404059648513794, 
                    0.03966497257351875, 
                    0.007692783605307341, 
                    0.006080246064811945, 
                    7.132132304832339e-05, 
                    0.09368275105953217, 
                    0.0089116171002388, 
                    0.11666382849216461, 
                    -0.10272626578807831, 
                    -0.043769773095846176, 
                    0.0797424241900444, 
                    -0.021044813096523285, 
                    0.04449627548456192, 
                    0.01119270920753479, 
                    0.09760871529579163, 
                    -0.04823710769414902, 
                    0.03964154049754143, 
                    -0.058250926434993744, 
                    0.012049693614244461, 
                    0.047632213681936264, 
                    -0.06382929533720016, 
                    0.018461141735315323, 
                    0.020860545337200165, 
                    0.05752652883529663, 
                    -0.029743662104010582, 
                    0.06910160183906555, 
                    -0.10149227827787399, 
                    0.10167401283979416, 
                    -0.04163900017738342, 
                    -0.011782778427004814, 
                    0.02267819456756115, 
                    -0.03664432466030121, 
                    0.01940491423010826, 
                    -0.02696271426975727, 
                    -0.03679405525326729, 
                    -0.06462084501981735, 
                    -0.010848360136151314, 
                    0.05687277764081955, 
                    -0.025528796017169952, 
                    0.048989079892635345, 
                    -0.07905589044094086, 
                    0.050935808569192886, 
                    0.02468554675579071, 
                    0.0066887373104691505, 
                    -0.06273197382688522, 
                    0.09082410484552383, 
                    0.017598280683159828, 
                    0.014313521794974804, 
                    0.05316843464970589, 
                    0.023112699389457703, 
                    0.0020131459459662437, 
                    0.027780981734395027, 
                    0.04116380959749222, 
                    -0.09125106036663055, 
                    -0.005133206024765968, 
                    -0.011868107132613659, 
                    0.007345542777329683, 
                    0.04122808203101158, 
                    -0.05961938574910164, 
                    0.020596759393811226, 
                    -0.002269342541694641, 
                    -0.059917982667684555, 
                    0.04838606342673302, 
                    -0.010526924394071102, 
                    -0.01733778789639473, 
                    -0.019076887518167496, 
                    0.015544642694294453, 
                    -0.05642684921622276, 
                    0.06327266246080399, 
                    0.043825674802064896, 
                    0.011135024018585682, 
                    0.02495918795466423, 
                    0.009482238441705704, 
                    -0.022389350458979607, 
                    -0.03623555973172188, 
                    -0.016901521012187004, 
                    -0.05060157924890518
                ], 
                [
                    -0.035118650645017624, 
                    0.0005042804987169802, 
                    -0.10995173454284668, 
                    0.03159664571285248, 
                    0.0913781225681305, 
                    -0.2501956522464752, 
                    -0.00672492990270257, 
                    0.08141940087080002, 
                    0.014435071498155594, 
                    0.035320550203323364, 
                    0.030103713274002075, 
                    -0.010154698975384235, 
                    0.060771916061639786, 
                    0.010595191270112991, 
                    0.07867572456598282, 
                    -0.015147826634347439, 
                    -0.005399193149060011, 
                    0.02363605797290802, 
                    -0.0454852320253849, 
                    0.016800656914711, 
                    0.040514759719371796, 
                    0.03129318729043007, 
                    -0.0373259074985981, 
                    0.0034069810062646866, 
                    -0.0765828862786293, 
                    0.019935116171836853, 
                    -0.008146925829350948, 
                    -0.01950913295149803, 
                    0.005616398528218269, 
                    0.01559220626950264, 
                    0.018531568348407745, 
                    -0.029784303158521652, 
                    0.05567926913499832, 
                    -0.09390288591384888, 
                    0.13020358979701996, 
                    -0.005074563901871443, 
                    -0.03247128799557686, 
                    0.01173644419759512, 
                    -0.04252900555729866, 
                    0.06622480601072311, 
                    -0.05361558496952057, 
                    -0.032608307898044586, 
                    -0.06609582155942917, 
                    0.024774916470050812, 
                    0.012970351614058018, 
                    -0.028821272775530815, 
                    0.025949658825993538, 
                    0.0004327221540734172, 
                    0.05046071484684944, 
                    0.07272964715957642, 
                    0.03473516181111336, 
                    -0.04312688484787941, 
                    0.15060047805309296, 
                    0.004783974029123783, 
                    0.009310193359851837, 
                    0.024812523275613785, 
                    0.025929618626832962, 
                    0.04088936373591423, 
                    -0.042286455631256104, 
                    -0.020227165892720222, 
                    -0.07533004134893417, 
                    -0.010247094556689262, 
                    -0.019517527893185616, 
                    0.015557401813566685, 
                    0.05838043615221977, 
                    -0.03070279024541378, 
                    0.03995487838983536, 
                    -0.020587652921676636, 
                    -0.06295137852430344, 
                    0.015030717477202415, 
                    -0.01808704435825348, 
                    0.0011600658763200045, 
                    -0.012533529661595821, 
                    0.03229718655347824, 
                    -0.003549856599420309, 
                    0.03734682500362396, 
                    0.03626922518014908, 
                    -0.013979582116007805, 
                    0.0508524589240551, 
                    -0.005808916408568621, 
                    -0.006186502054333687, 
                    0.006312923971563578, 
                    -0.019098279997706413, 
                    -0.0413946770131588
                ], 
                [
                    -0.07256104797124863, 
                    0.00940167810767889, 
                    -0.07571705430746078, 
                    0.04096810519695282, 
                    0.058005157858133316, 
                    0.07619964331388474, 
                    0.13244420289993286, 
                    0.05742136389017105, 
                    0.045100901275873184, 
                    0.017831087112426758, 
                    0.02294309064745903, 
                    0.04121408239006996, 
                    0.08592448383569717, 
                    0.08279919624328613, 
                    0.0669378712773323, 
                    -0.038983821868896484, 
                    0.05357679724693298, 
                    -0.026553798466920853, 
                    0.0019130248110741377, 
                    0.027216266840696335, 
                    0.040295179933309555, 
                    0.11147832870483398, 
                    -0.027817685157060623, 
                    0.046857647597789764, 
                    -0.04285458102822304, 
                    -0.057878050953149796, 
                    0.008926834911108017, 
                    -0.015432816930115223, 
                    0.03419962152838707, 
                    0.002343937521800399, 
                    0.05870646610856056, 
                    0.0013623437844216824, 
                    0.05383406952023506, 
                    -0.05780036747455597, 
                    0.08692779392004013, 
                    -0.02551819011569023, 
                    -0.02813398279249668, 
                    0.029597412794828415, 
                    -0.05165625363588333, 
                    0.037373922765254974, 
                    -0.07384005934000015, 
                    -0.03922494500875473, 
                    -0.028981324285268784, 
                    -0.031783439218997955, 
                    0.01256851851940155, 
                    -0.022634092718362808, 
                    0.041511278599500656, 
                    -0.058622345328330994, 
                    0.03819629177451134, 
                    0.0544140599668026, 
                    0.048937782645225525, 
                    -0.07754304260015488, 
                    0.04663106054067612, 
                    0.01759224571287632, 
                    -0.023003995418548584, 
                    0.015524458140134811, 
                    -0.04195426404476166, 
                    0.013081981800496578, 
                    -0.019885316491127014, 
                    0.034369781613349915, 
                    -0.0003888198116328567, 
                    -0.027104029431939125, 
                    0.019381575286388397, 
                    0.027501197531819344, 
                    0.03161919116973877, 
                    -0.033780865371227264, 
                    0.017816508188843727, 
                    -0.004340328276157379, 
                    -0.03802495077252388, 
                    0.020710837095975876, 
                    -0.02528933249413967, 
                    -0.015837784856557846, 
                    -0.042160551995038986, 
                    0.029582839459180832, 
                    -0.04191715270280838, 
                    0.031161580234766006, 
                    -0.0028963086660951376, 
                    0.03705417364835739, 
                    -0.006057244725525379, 
                    -0.047633349895477295, 
                    0.015402392484247684, 
                    0.002371142851188779, 
                    -0.017004232853651047, 
                    -0.053542610257864
                ], 
                [
                    0.0002247782686026767, 
                    0.021148497238755226, 
                    -0.08379232883453369, 
                    0.08002983778715134, 
                    0.02574271894991398, 
                    -0.21741564571857452, 
                    0.02340744063258171, 
                    0.09952966123819351, 
                    0.03156283125281334, 
                    0.03345371037721634, 
                    0.01594565436244011, 
                    0.020743366330862045, 
                    0.08713261783123016, 
                    -0.017994100227952003, 
                    0.07201362401247025, 
                    -0.04688113182783127, 
                    -0.022713681682944298, 
                    0.06363886594772339, 
                    -0.015228149481117725, 
                    0.0702252984046936, 
                    0.028112517669796944, 
                    0.09925618767738342, 
                    -0.060231056064367294, 
                    0.06541909277439117, 
                    -0.06252089142799377, 
                    -0.003971547819674015, 
                    -0.01587759144604206, 
                    -0.013678770512342453, 
                    0.028749406337738037, 
                    -0.021116554737091064, 
                    0.04334183409810066, 
                    -0.033398520201444626, 
                    0.05116655305027962, 
                    -0.05345457047224045, 
                    0.0865696370601654, 
                    -0.03141879662871361, 
                    0.014931166544556618, 
                    0.025137871503829956, 
                    -0.046991679817438126, 
                    0.06968530267477036, 
                    -0.08871989697217941, 
                    -0.04968375340104103, 
                    -0.06359398365020752, 
                    -0.01954721473157406, 
                    0.023480484262108803, 
                    -0.04334816709160805, 
                    0.02065720036625862, 
                    -0.03898470476269722, 
                    0.06987433135509491, 
                    0.07424566894769669, 
                    0.02911047264933586, 
                    -0.07589775323867798, 
                    0.11257035285234451, 
                    -0.001496301731094718, 
                    -0.015118920244276524, 
                    0.04182400554418564, 
                    0.042754072695970535, 
                    0.018851887434720993, 
                    -0.044363971799612045, 
                    0.015351660549640656, 
                    -0.040840815752744675, 
                    -0.05989330634474754, 
                    0.009873492643237114, 
                    0.015473904088139534, 
                    0.03982207924127579, 
                    -0.033927883952856064, 
                    0.0139768710359931, 
                    0.008513911627233028, 
                    -0.02020026370882988, 
                    0.008326740004122257, 
                    0.012748034670948982, 
                    0.000133520967210643, 
                    -0.03288484737277031, 
                    0.03001963347196579, 
                    -0.05373173952102661, 
                    0.07305096834897995, 
                    -0.012562522664666176, 
                    -0.02220495231449604, 
                    0.04161311686038971, 
                    -0.023261897265911102, 
                    -0.03266049921512604, 
                    -0.029665306210517883, 
                    0.005008878652006388, 
                    -0.030199700966477394
                ], 
                [
                    0.036685772240161896, 
                    0.019163593649864197, 
                    -0.045464273542165756, 
                    0.029652409255504608, 
                    0.08098149299621582, 
                    -0.1447005271911621, 
                    -0.2371985912322998, 
                    0.06014399603009224, 
                    0.01573648303747177, 
                    0.04649053141474724, 
                    0.03619632124900818, 
                    -0.00447906693443656, 
                    0.07081624120473862, 
                    -0.023405374959111214, 
                    0.03683595731854439, 
                    -0.05571836605668068, 
                    -0.05124657228589058, 
                    0.006708310451358557, 
                    -0.02914651297032833, 
                    0.026198167353868484, 
                    -0.0021352781914174557, 
                    0.04316379502415657, 
                    -0.02956893853843212, 
                    0.01572217233479023, 
                    -0.04984338954091072, 
                    -0.043203383684158325, 
                    -0.012449748814105988, 
                    0.012565027922391891, 
                    0.022738080471754074, 
                    0.020471116527915, 
                    0.024791600182652473, 
                    -0.0020410858560353518, 
                    0.03799361735582352, 
                    -0.04804752767086029, 
                    0.0709628164768219, 
                    -0.05625639110803604, 
                    0.0018299405928701162, 
                    0.0403938926756382, 
                    -0.0026492688339203596, 
                    0.04917413741350174, 
                    -0.0289746206253767, 
                    -0.03177410364151001, 
                    -0.026023536920547485, 
                    -0.027713019400835037, 
                    0.02513290010392666, 
                    -0.03951459005475044, 
                    0.04062030464410782, 
                    -0.041553422808647156, 
                    0.019382493570446968, 
                    0.05133633315563202, 
                    0.026790795847773552, 
                    -0.03223264589905739, 
                    0.05598419904708862, 
                    -0.02519230544567108, 
                    -0.020087672397494316, 
                    0.013871741481125355, 
                    0.00873861275613308, 
                    0.050949402153491974, 
                    0.01425290759652853, 
                    0.006381797604262829, 
                    -0.032275132834911346, 
                    -0.009239429607987404, 
                    -0.019852377474308014, 
                    -0.006011724937707186, 
                    0.011134875938296318, 
                    -0.0621226541697979, 
                    0.05633706599473953, 
                    -0.043358929455280304, 
                    -0.0407673679292202, 
                    0.0053204805590212345, 
                    0.016702979803085327, 
                    -0.00892961211502552, 
                    0.0034041511826217175, 
                    -0.0017735467990860343, 
                    -0.044885504990816116, 
                    0.026976820081472397, 
                    0.01504167728126049, 
                    0.01833011768758297, 
                    0.022973118349909782, 
                    -0.017809994518756866, 
                    -0.008793345652520657, 
                    0.007314195390790701, 
                    0.012126833200454712, 
                    -0.03633245453238487
                ], 
                [
                    0.06466598808765411, 
                    0.028828898444771767, 
                    0.05940748006105423, 
                    0.0034346068277955055, 
                    -0.03540526330471039, 
                    -0.16385415196418762, 
                    -0.05121733620762825, 
                    -0.03664914146065712, 
                    0.0222189798951149, 
                    0.06790661811828613, 
                    0.07206558436155319, 
                    0.052470430731773376, 
                    -0.06914003193378448, 
                    -0.03646043315529823, 
                    -0.043346140533685684, 
                    -0.044264741241931915, 
                    -0.27471232414245605, 
                    -0.0010574118932709098, 
                    0.04539912939071655, 
                    0.014370560646057129, 
                    0.025046898052096367, 
                    -0.04637981578707695, 
                    0.02390410378575325, 
                    -0.04630716145038605, 
                    0.03277766704559326, 
                    -0.055366020649671555, 
                    -0.011162426322698593, 
                    0.02378861978650093, 
                    0.02294577844440937, 
                    0.029052885249257088, 
                    -0.02767759934067726, 
                    0.06500278413295746, 
                    -0.07785208523273468, 
                    0.056286029517650604, 
                    -0.07215634733438492, 
                    -0.01606900431215763, 
                    0.026649562641978264, 
                    -0.013705665245652199, 
                    0.05778558552265167, 
                    -0.045380428433418274, 
                    0.02600739151239395, 
                    -0.015522710047662258, 
                    0.013748060911893845, 
                    -0.019800467416644096, 
                    -0.010816790163516998, 
                    0.024743355810642242, 
                    4.370798706077039e-05, 
                    0.03872840851545334, 
                    -0.0600007101893425, 
                    -0.03982893377542496, 
                    -0.02991650067269802, 
                    0.0877605453133583, 
                    -0.09220659732818604, 
                    -0.030767856165766716, 
                    -0.020641958341002464, 
                    -0.00914373341947794, 
                    0.03201926499605179, 
                    0.043922748416662216, 
                    0.017396053299307823, 
                    -0.06663116067647934, 
                    0.015048217959702015, 
                    -0.03683383762836456, 
                    -0.010149947367608547, 
                    0.017992891371250153, 
                    0.010071954689919949, 
                    0.06068343296647072, 
                    -0.011513454839587212, 
                    0.014785008504986763, 
                    0.011823445558547974, 
                    0.026403483003377914, 
                    -0.03680671006441116, 
                    -0.03403271362185478, 
                    -0.010128019377589226, 
                    0.02254243940114975, 
                    0.007805087603628635, 
                    -0.0002214524574810639, 
                    -0.011748281307518482, 
                    -0.00927458330988884, 
                    -0.02354086935520172, 
                    -0.023045411333441734, 
                    -0.001611138111911714, 
                    -0.005608046893030405, 
                    0.004693192895501852, 
                    0.0025231170002371073
                ], 
                [
                    -0.03683977201581001, 
                    -0.03794145584106445, 
                    -0.10138669610023499, 
                    0.034516677260398865, 
                    0.09924820065498352, 
                    -0.16240115463733673, 
                    -0.10010851919651031, 
                    0.05530373379588127, 
                    0.02997143380343914, 
                    0.041163377463817596, 
                    -0.008443186990916729, 
                    0.029272936284542084, 
                    0.08829504251480103, 
                    0.006268392316997051, 
                    0.047803595662117004, 
                    -0.04177026450634003, 
                    -0.05150131508708, 
                    0.021628672257065773, 
                    -0.06179247796535492, 
                    0.03923005610704422, 
                    0.04549786448478699, 
                    0.07537438720464706, 
                    -0.04353431984782219, 
                    0.02845226600766182, 
                    -0.08778849989175797, 
                    -0.026699725538492203, 
                    0.018438303843140602, 
                    -0.06376660615205765, 
                    0.0021237970795482397, 
                    -0.018967118114233017, 
                    0.0233030803501606, 
                    -0.04136049002408981, 
                    0.050289370119571686, 
                    -0.03869705647230148, 
                    0.09110916405916214, 
                    -0.037565045058727264, 
                    -0.04196890443563461, 
                    0.020788351073861122, 
                    -0.037344980984926224, 
                    0.03978603333234787, 
                    -0.03852349892258644, 
                    -0.038071513175964355, 
                    -0.028978535905480385, 
                    0.0018192623974755406, 
                    0.03359641507267952, 
                    -0.03797008469700813, 
                    0.0017768277321010828, 
                    0.014749275520443916, 
                    0.05698587745428085, 
                    0.08023348450660706, 
                    0.01355550903826952, 
                    -0.029101351276040077, 
                    0.08350182324647903, 
                    -0.006039777770638466, 
                    0.025884147733449936, 
                    0.01790091022849083, 
                    0.037104181945323944, 
                    0.014292929321527481, 
                    0.043510936200618744, 
                    0.048766136169433594, 
                    -0.04724113643169403, 
                    0.03709069639444351, 
                    0.0107882060110569, 
                    -0.005220722407102585, 
                    0.054319120943546295, 
                    -0.05295579135417938, 
                    0.02724212408065796, 
                    -0.021254967898130417, 
                    -0.012932678684592247, 
                    -0.004120733588933945, 
                    -0.016734037548303604, 
                    -0.003231798065826297, 
                    -0.02758445404469967, 
                    0.05428154021501541, 
                    -0.03064320981502533, 
                    0.04452645033597946, 
                    -0.012255938723683357, 
                    0.026356294751167297, 
                    0.037740308791399, 
                    0.0057690381072461605, 
                    0.017140958458185196, 
                    -0.003334657521918416, 
                    -0.02178521640598774, 
                    -0.04349150508642197
                ], 
                [
                    -0.004226868972182274, 
                    -0.00250008562579751, 
                    -0.1002700999379158, 
                    0.04940147325396538, 
                    0.06039177253842354, 
                    -0.2861282229423523, 
                    0.10212603211402893, 
                    0.08701909333467484, 
                    0.035793956369161606, 
                    0.01526640448719263, 
                    0.021304834634065628, 
                    0.004545173142105341, 
                    0.09008221328258514, 
                    0.02848857268691063, 
                    0.06520348787307739, 
                    0.001789373462088406, 
                    -0.003295980393886566, 
                    0.010603656992316246, 
                    -0.07094850391149521, 
                    0.06901392340660095, 
                    0.017209023237228394, 
                    0.09245851635932922, 
                    -0.057526424527168274, 
                    0.0475926399230957, 
                    -0.06577082723379135, 
                    -0.040591299533843994, 
                    0.015214628539979458, 
                    -0.03232194483280182, 
                    0.030659956857562065, 
                    0.02661455050110817, 
                    0.018075715750455856, 
                    -0.0348232164978981, 
                    0.09667002409696579, 
                    -0.07956501841545105, 
                    0.08700630813837051, 
                    0.020646246150135994, 
                    -0.0008026655414141715, 
                    0.042116958647966385, 
                    -0.04479695484042168, 
                    0.03939955681562424, 
                    -0.09387131780385971, 
                    -0.014427014626562595, 
                    -0.048539433628320694, 
                    -0.03257695212960243, 
                    0.055820830166339874, 
                    -0.04673201963305473, 
                    0.07292479276657104, 
                    -0.0006920659798197448, 
                    0.061367467045784, 
                    0.09521027654409409, 
                    0.015915783122181892, 
                    -0.05326453223824501, 
                    0.12310431897640228, 
                    0.014845999889075756, 
                    -0.0105294743552804, 
                    0.017993435263633728, 
                    0.027404697611927986, 
                    0.04798422008752823, 
                    -0.021502114832401276, 
                    -0.01995672844350338, 
                    -0.09257848560810089, 
                    -0.04451454058289528, 
                    0.0077154990285634995, 
                    0.003790508955717087, 
                    0.07596495747566223, 
                    -0.0852246806025505, 
                    0.04373997449874878, 
                    -0.051013022661209106, 
                    -0.02535516768693924, 
                    0.024655161425471306, 
                    -0.020432934165000916, 
                    0.0010002937633544207, 
                    -0.028760744258761406, 
                    0.03609542176127434, 
                    -0.07447748631238937, 
                    0.05174463987350464, 
                    -0.019380010664463043, 
                    -0.01555635780096054, 
                    0.03969477117061615, 
                    -0.04905945062637329, 
                    -0.01621107943356037, 
                    -0.0218657273799181, 
                    0.0003957690205425024, 
                    -0.03592705726623535
                ], 
                [
                    -0.05452374368906021, 
                    0.005029387306421995, 
                    -0.07416078448295593, 
                    0.06327889859676361, 
                    0.006534291431307793, 
                    0.09574893116950989, 
                    0.09366528689861298, 
                    0.08295907080173492, 
                    0.046378523111343384, 
                    -0.005094058811664581, 
                    0.03921722620725632, 
                    0.0779203474521637, 
                    0.07279060035943985, 
                    0.10349076241254807, 
                    0.059530969709157944, 
                    0.01175130158662796, 
                    0.09491494297981262, 
                    -0.04718669503927231, 
                    0.008632214739918709, 
                    0.054154329001903534, 
                    0.04514036700129509, 
                    0.07084296643733978, 
                    -0.021463897079229355, 
                    0.08101627975702286, 
                    -0.012447342276573181, 
                    -0.03448472544550896, 
                    -0.029475856572389603, 
                    0.001818438176997006, 
                    0.034781329333782196, 
                    0.022451922297477722, 
                    0.0176245030015707, 
                    0.010824731551110744, 
                    0.055888403207063675, 
                    -0.04479571059346199, 
                    0.04503200948238373, 
                    -0.023538198322057724, 
                    -0.00951366312801838, 
                    0.008615339174866676, 
                    -0.03285730257630348, 
                    0.07049686461687088, 
                    -0.05833582952618599, 
                    -0.049460578709840775, 
                    -0.022271424531936646, 
                    -0.012452595867216587, 
                    -0.003411378711462021, 
                    -0.03963916003704071, 
                    0.015800388529896736, 
                    -0.07373956590890884, 
                    0.053574953228235245, 
                    0.000905377499293536, 
                    0.040313638746738434, 
                    -0.06159748509526253, 
                    0.029041219502687454, 
                    -0.02402389422059059, 
                    0.005785293411463499, 
                    0.06020238623023033, 
                    0.013037131167948246, 
                    0.025076379999518394, 
                    -0.014973744750022888, 
                    0.009829518385231495, 
                    -0.0020942429546266794, 
                    -0.05988942086696625, 
                    -0.01658664271235466, 
                    -0.0046552023850381374, 
                    0.07155755162239075, 
                    -0.018210431560873985, 
                    0.05517187342047691, 
                    -0.03391087427735329, 
                    -0.04531392827630043, 
                    0.028045468032360077, 
                    -0.07019754499197006, 
                    -0.01644515059888363, 
                    -0.01369401067495346, 
                    0.03361937031149864, 
                    -0.04224769398570061, 
                    0.0710039734840393, 
                    0.017322802916169167, 
                    -0.015970466658473015, 
                    0.0036573088727891445, 
                    -0.07156079262495041, 
                    -0.016054118052124977, 
                    -0.0014143727021291852, 
                    0.025344502180814743, 
                    -0.0036429662723094225
                ], 
                [
                    -0.04861664026975632, 
                    -0.01286033634096384, 
                    -0.12055420130491257, 
                    0.07591699063777924, 
                    0.07633262872695923, 
                    -0.29803183674812317, 
                    0.06466355174779892, 
                    0.06617213785648346, 
                    0.0206434465944767, 
                    0.029536260291934013, 
                    0.03404584899544716, 
                    0.01910584233701229, 
                    0.08121680468320847, 
                    0.02986310049891472, 
                    0.059350430965423584, 
                    -0.06070908159017563, 
                    0.008642147295176983, 
                    -0.0011081461561843753, 
                    -0.04853321611881256, 
                    0.044955503195524216, 
                    0.014609754085540771, 
                    0.05765213072299957, 
                    -0.06299267709255219, 
                    0.02538575790822506, 
                    -0.08131654560565948, 
                    0.003183237975463271, 
                    -0.001748300390318036, 
                    -0.0631217360496521, 
                    0.011541908606886864, 
                    -0.01651446335017681, 
                    0.03645257651805878, 
                    -0.03262598440051079, 
                    0.07276278734207153, 
                    -0.09905983507633209, 
                    0.13513103127479553, 
                    -0.004675321746617556, 
                    0.009638822637498379, 
                    0.07369954884052277, 
                    -0.04304837808012962, 
                    0.07849197834730148, 
                    -0.11763413995504379, 
                    -0.04207514598965645, 
                    -0.07940705120563507, 
                    -0.0022682894486933947, 
                    0.010959140956401825, 
                    -0.058964233845472336, 
                    0.05076514929533005, 
                    -0.03296952694654465, 
                    0.06850306689739227, 
                    0.10195285081863403, 
                    0.013391260989010334, 
                    -0.08197218924760818, 
                    0.10737498104572296, 
                    0.003392099170014262, 
                    -0.002124211983755231, 
                    0.018541844561696053, 
                    -0.012313746847212315, 
                    0.036001257598400116, 
                    -0.049760229885578156, 
                    0.007717567030340433, 
                    -0.04525468498468399, 
                    -0.02966008335351944, 
                    -0.015130585059523582, 
                    -0.009183885529637337, 
                    0.010013455525040627, 
                    -0.08742156624794006, 
                    0.007307061925530434, 
                    -0.03127612546086311, 
                    -0.039526380598545074, 
                    0.029413137584924698, 
                    0.017934873700141907, 
                    0.02091100625693798, 
                    -0.03792912885546684, 
                    0.03730480372905731, 
                    -0.05220672860741615, 
                    0.03886362910270691, 
                    0.03017161786556244, 
                    0.03600510582327843, 
                    0.01994026079773903, 
                    -0.009064268320798874, 
                    0.011210145428776741, 
                    -0.024143079295754433, 
                    -0.03866656869649887, 
                    -0.025613144040107727
                ], 
                [
                    -0.012453202158212662, 
                    0.008688464760780334, 
                    -0.04696806147694588, 
                    0.06321406364440918, 
                    0.05658780038356781, 
                    -0.22580553591251373, 
                    -0.18039962649345398, 
                    0.07316981256008148, 
                    0.018465058878064156, 
                    0.0023402096703648567, 
                    0.0380721315741539, 
                    0.0031044255010783672, 
                    0.06593062728643417, 
                    0.03172525390982628, 
                    0.04892796277999878, 
                    -0.005885391030460596, 
                    0.0037419137079268694, 
                    -0.016896255314350128, 
                    -0.014896263368427753, 
                    0.05675205588340759, 
                    0.024316640570759773, 
                    0.07751917093992233, 
                    -0.011732054874300957, 
                    0.05537330359220505, 
                    -0.03828980773687363, 
                    0.0010995542397722602, 
                    0.020861253142356873, 
                    -0.03544795140624046, 
                    0.032537057995796204, 
                    0.010345539078116417, 
                    0.011488518677651882, 
                    -0.009163128212094307, 
                    0.06494635343551636, 
                    -0.05236627161502838, 
                    0.04576593637466431, 
                    0.02294963225722313, 
                    0.0023951528128236532, 
                    0.01591956801712513, 
                    -0.03409457206726074, 
                    0.060565609484910965, 
                    -0.038480501621961594, 
                    -0.0024709803983569145, 
                    -0.06209721788764, 
                    -0.017216384410858154, 
                    0.012415307573974133, 
                    -0.03230644762516022, 
                    0.015243245288729668, 
                    -0.014908854849636555, 
                    0.04019816592335701, 
                    0.04651815816760063, 
                    0.015652060508728027, 
                    -0.03368193656206131, 
                    0.06400085240602493, 
                    -0.028963865712285042, 
                    0.022753490135073662, 
                    0.04607426002621651, 
                    -0.004658831283450127, 
                    0.021733593195676804, 
                    -0.04013161361217499, 
                    -0.020730694755911827, 
                    0.0021096805576235056, 
                    -0.03819388896226883, 
                    -0.02176799066364765, 
                    0.0012707292335107923, 
                    0.026788707822561264, 
                    -0.019220713526010513, 
                    0.028372500091791153, 
                    -0.010976579040288925, 
                    -0.0382121279835701, 
                    0.0181161779910326, 
                    -0.024997351691126823, 
                    0.03791358321905136, 
                    -0.030031763017177582, 
                    -0.012182191014289856, 
                    -0.035248592495918274, 
                    0.02224368415772915, 
                    0.018497614189982414, 
                    0.024427784606814384, 
                    0.04529911279678345, 
                    -0.0653284341096878, 
                    -0.023092584684491158, 
                    -0.005933111533522606, 
                    0.01919528841972351, 
                    -0.004186909180134535
                ], 
                [
                    -0.08926519751548767, 
                    0.011114584282040596, 
                    -0.17923636734485626, 
                    0.09920582920312881, 
                    0.020445775240659714, 
                    -0.19336649775505066, 
                    0.19634979963302612, 
                    0.10066594928503036, 
                    0.030090969055891037, 
                    0.007553909905254841, 
                    0.025522956624627113, 
                    -0.003286052029579878, 
                    0.12913501262664795, 
                    0.050804443657398224, 
                    0.07486680150032043, 
                    -0.08940480649471283, 
                    0.02276337333023548, 
                    0.060843393206596375, 
                    -0.06409943848848343, 
                    0.06881771236658096, 
                    0.04957512393593788, 
                    0.09539299458265305, 
                    -0.06873852759599686, 
                    0.01893066056072712, 
                    -0.11260978877544403, 
                    0.022825637832283974, 
                    0.06222189590334892, 
                    -0.09594577550888062, 
                    0.022427698597311974, 
                    0.02487967349588871, 
                    0.052217718213796616, 
                    -0.08921893686056137, 
                    0.11507468670606613, 
                    -0.10311665385961533, 
                    0.18299494683742523, 
                    -0.05249048396945, 
                    -0.0296963881701231, 
                    0.038956064730882645, 
                    -0.05594194680452347, 
                    0.11463771015405655, 
                    -0.07204831391572952, 
                    -0.07535485923290253, 
                    -0.1239747479557991, 
                    -0.016964057460427284, 
                    0.03856412693858147, 
                    -0.0802675113081932, 
                    0.09300334006547928, 
                    -0.04231647774577141, 
                    0.055331986397504807, 
                    0.10377632081508636, 
                    0.0294477678835392, 
                    -0.09011218696832657, 
                    0.17656539380550385, 
                    0.006899251136928797, 
                    0.014967178925871849, 
                    0.04615910351276398, 
                    0.012527481652796268, 
                    0.028299305588006973, 
                    0.00639589037746191, 
                    0.029022304341197014, 
                    -0.07541923969984055, 
                    -0.054179515689611435, 
                    0.009706703945994377, 
                    -0.019010862335562706, 
                    0.051013801246881485, 
                    -0.09751244634389877, 
                    0.04762290418148041, 
                    -0.05977191776037216, 
                    -0.029670776799321175, 
                    0.046192020177841187, 
                    -0.032388195395469666, 
                    0.0504484698176384, 
                    -0.030333485454320908, 
                    0.025832248851656914, 
                    -0.06730455905199051, 
                    0.0595124214887619, 
                    0.014447355642914772, 
                    -0.01982666365802288, 
                    0.07835789024829865, 
                    -0.026916662231087685, 
                    -0.02637413702905178, 
                    -0.00153936049900949, 
                    0.009604942053556442, 
                    -0.0538463331758976
                ], 
                [
                    -0.07556000351905823, 
                    -0.013363569043576717, 
                    -0.06362296640872955, 
                    -0.0011912030167877674, 
                    0.024483434855937958, 
                    0.11086325347423553, 
                    0.03973999619483948, 
                    0.04885506629943848, 
                    -0.05408712476491928, 
                    -0.0338047593832016, 
                    -0.007644635625183582, 
                    0.016851745545864105, 
                    0.08703789114952087, 
                    -0.25612515211105347, 
                    -0.04121759533882141, 
                    -0.015262190252542496, 
                    0.17030781507492065, 
                    -0.08106113970279694, 
                    -0.06774898618459702, 
                    0.020022829994559288, 
                    0.0487014502286911, 
                    0.058754660189151764, 
                    0.004356668796390295, 
                    0.06478702276945114, 
                    -0.027182364836335182, 
                    1.067516791408707e-06, 
                    -0.00899457186460495, 
                    -0.0006591985002160072, 
                    0.011438824236392975, 
                    -0.021738221868872643, 
                    -0.00790755171328783, 
                    -0.013856278732419014, 
                    0.027253294363617897, 
                    -0.03069586679339409, 
                    0.11220717430114746, 
                    0.009239298291504383, 
                    0.021174892783164978, 
                    -0.010570609010756016, 
                    -0.019728951156139374, 
                    0.03643101081252098, 
                    -0.006056732963770628, 
                    -0.043645527213811874, 
                    -0.02410867251455784, 
                    0.007870592176914215, 
                    0.020357148721814156, 
                    0.002325813053175807, 
                    0.035737719386816025, 
                    -0.024426443502306938, 
                    0.016972798854112625, 
                    0.05057719722390175, 
                    0.01652863621711731, 
                    -0.006211985368281603, 
                    0.11566179990768433, 
                    -0.0063879541121423244, 
                    -0.004883714020252228, 
                    -0.021664706990122795, 
                    0.010634101927280426, 
                    0.016363006085157394, 
                    -0.01825275458395481, 
                    0.052663277834653854, 
                    0.010653231292963028, 
                    0.07737137377262115, 
                    -0.011286763474345207, 
                    0.010554824955761433, 
                    -0.01262992899864912, 
                    -0.01546514593064785, 
                    0.024053065106272697, 
                    -0.04282645881175995, 
                    0.008257388137280941, 
                    0.026656992733478546, 
                    0.0011445725103840232, 
                    0.01976637914776802, 
                    -0.02617124281823635, 
                    0.004538629204034805, 
                    -0.031599629670381546, 
                    0.023934368044137955, 
                    0.023320060223340988, 
                    0.013833859004080296, 
                    0.029898205772042274, 
                    -0.00019989033171441406, 
                    -0.017008481547236443, 
                    -0.009113067761063576, 
                    -0.026645388454198837, 
                    0.01639033854007721
                ], 
                [
                    0.0073775071650743484, 
                    0.008210618980228901, 
                    -0.10371776670217514, 
                    0.04866049066185951, 
                    0.013579118996858597, 
                    -0.2263467013835907, 
                    -0.03442448005080223, 
                    0.0998859852552414, 
                    0.029223142191767693, 
                    0.007564240135252476, 
                    0.03914232924580574, 
                    -0.00846687238663435, 
                    0.05160880833864212, 
                    0.02382568269968033, 
                    0.060445670038461685, 
                    -0.019199807196855545, 
                    -0.03768778219819069, 
                    0.03131062164902687, 
                    -0.021446242928504944, 
                    0.014063614420592785, 
                    0.03673744574189186, 
                    0.0751936212182045, 
                    -0.02164575271308422, 
                    0.045766979455947876, 
                    -0.05247427150607109, 
                    0.009902928955852985, 
                    0.01722482591867447, 
                    -0.06236092746257782, 
                    0.02345874346792698, 
                    -0.014070816338062286, 
                    0.04407139867544174, 
                    -0.05698775872588158, 
                    0.06551222503185272, 
                    -0.09186910837888718, 
                    0.10676153749227524, 
                    0.021004414185881615, 
                    -0.02299424819648266, 
                    0.018112044781446457, 
                    -0.04018022119998932, 
                    0.04561927914619446, 
                    -0.08947180956602097, 
                    -0.058690112084150314, 
                    -0.06531557440757751, 
                    -0.01380233746021986, 
                    0.02357666753232479, 
                    -0.03741038218140602, 
                    0.06761938333511353, 
                    -0.02867409586906433, 
                    0.036775752902030945, 
                    0.06797601282596588, 
                    0.031428638845682144, 
                    -0.022241845726966858, 
                    0.11523410677909851, 
                    0.0016329591162502766, 
                    0.0049831257201731205, 
                    0.014218294993042946, 
                    -0.0004527453857008368, 
                    0.04921604320406914, 
                    -0.0015385517617687583, 
                    0.016972599551081657, 
                    -0.06808771193027496, 
                    -0.029264695942401886, 
                    0.008342261426150799, 
                    0.006475408095866442, 
                    0.049119122326374054, 
                    -0.056874457746744156, 
                    0.045893650501966476, 
                    -0.015843909233808517, 
                    -0.0049448758363723755, 
                    0.01982998102903366, 
                    -0.045243553817272186, 
                    0.044661249965429306, 
                    -0.05383701249957085, 
                    0.0017499503446742892, 
                    -0.05745464563369751, 
                    0.05016867443919182, 
                    0.01681664027273655, 
                    -0.017253486439585686, 
                    0.04866597801446915, 
                    -0.01978323794901371, 
                    -0.01555550005286932, 
                    0.009544871747493744, 
                    -0.025792503729462624, 
                    -0.007250291295349598
                ], 
                [
                    -0.08101356029510498, 
                    -0.011163046583533287, 
                    -0.07719412446022034, 
                    0.07543684542179108, 
                    0.036729130893945694, 
                    0.0093429796397686, 
                    0.10688456892967224, 
                    0.07733631879091263, 
                    0.03612465783953667, 
                    0.04427915811538696, 
                    0.03626689687371254, 
                    0.039164070039987564, 
                    0.11724931001663208, 
                    0.04175909608602524, 
                    0.05166267976164818, 
                    -0.053446944802999496, 
                    0.017249124124646187, 
                    0.011562235653400421, 
                    -0.03420538827776909, 
                    0.07005120813846588, 
                    0.04856552183628082, 
                    0.1264244019985199, 
                    -0.07222658395767212, 
                    0.0890442430973053, 
                    -0.05839615687727928, 
                    -0.003440601285547018, 
                    0.001802481128834188, 
                    -0.03766636177897453, 
                    0.018844392150640488, 
                    0.016487915068864822, 
                    0.01570846326649189, 
                    -0.023319853469729424, 
                    0.09786549210548401, 
                    -0.07023759931325912, 
                    0.09642456471920013, 
                    -0.04344267025589943, 
                    -0.004117624368518591, 
                    0.0638594850897789, 
                    -0.01628987118601799, 
                    0.0405980609357357, 
                    -0.044650252908468246, 
                    -0.06101546064019203, 
                    -0.03296723589301109, 
                    -0.04566063731908798, 
                    0.04450356587767601, 
                    -0.011672592721879482, 
                    0.04808961972594261, 
                    -0.007071009837090969, 
                    0.041378192603588104, 
                    0.007502084597945213, 
                    0.006274004932492971, 
                    -0.0731688067317009, 
                    0.0568588562309742, 
                    -0.029313722625374794, 
                    0.021262647584080696, 
                    0.04714237526059151, 
                    0.003174061421304941, 
                    0.03150644525885582, 
                    -0.023544438183307648, 
                    0.001271064393222332, 
                    -0.04058719053864479, 
                    -0.07053741812705994, 
                    -0.012412279844284058, 
                    -0.0033368433360010386, 
                    0.07549934834241867, 
                    -0.048713523894548416, 
                    0.04031236842274666, 
                    -0.02668929472565651, 
                    -0.016168693080544472, 
                    0.004141685552895069, 
                    -0.04445590451359749, 
                    -0.004472964908927679, 
                    -0.02476327493786812, 
                    0.010684178210794926, 
                    -0.023780392482876778, 
                    0.055355023592710495, 
                    -0.013736909255385399, 
                    0.005041366443037987, 
                    0.03733118250966072, 
                    -0.047765497118234634, 
                    -0.0008334418525919318, 
                    0.01131728757172823, 
                    0.026837239041924477, 
                    -0.01760191097855568
                ]
            ], 
            "is_input": false, 
            "layer_name": "fc_layer_0", 
            "n_inputs": 84
        }, 
        {
            "b": [
                0.00017789124103728682, 
                0.08492998778820038, 
                0.11248020082712173, 
                0.012219404801726341, 
                0.11502180248498917, 
                0.03812931478023529, 
                0.12312725186347961, 
                0.1173982173204422, 
                1.6150287365235272e-06, 
                0.12569616734981537, 
                0.11679022759199142, 
                0.11788371950387955, 
                0.10789897292852402, 
                0.1217496246099472, 
                0.11800425499677658, 
                0.024770069867372513, 
                0.0006596192251890898, 
                0.1181534081697464, 
                0.13248109817504883, 
                0.11620378494262695, 
                -0.0019780949223786592, 
                0.001413224614225328, 
                -0.028748894110322, 
                0.10964733362197876, 
                0.10015911608934402
            ], 
            "is_output": false, 
            "activation_function": "RELU", 
            "n_nodes": 25, 
            "W": [
                [
                    0.016810473054647446, 
                    -0.012265216559171677, 
                    -0.030288267880678177, 
                    -0.022911785170435905, 
                    -0.026763498783111572, 
                    -0.02336387149989605, 
                    -0.0021022248547524214, 
                    -0.018624788150191307, 
                    -0.0074301911517977715, 
                    0.035633888095617294, 
                    0.012936233542859554, 
                    0.008021322079002857, 
                    0.009434536099433899, 
                    0.0046425615437328815, 
                    -0.021112535148859024, 
                    -0.014465189538896084, 
                    -0.0026777279563248158, 
                    -0.0047548250295221806, 
                    -0.010759157128632069, 
                    -0.005794992204755545, 
                    -0.0018283040262758732, 
                    -0.02380967140197754, 
                    -0.0010869671823456883, 
                    0.0069313268177211285, 
                    0.005636756774038076
                ], 
                [
                    -0.04966409131884575, 
                    0.013471120037138462, 
                    0.12309722602367401, 
                    0.08858447521924973, 
                    0.06130187585949898, 
                    0.040508516132831573, 
                    -0.11755006015300751, 
                    -0.022491194307804108, 
                    -0.031193552538752556, 
                    0.05371212214231491, 
                    -0.027272876352071762, 
                    -0.04630656912922859, 
                    0.1197473332285881, 
                    0.01735060289502144, 
                    -0.19361130893230438, 
                    -0.03985269367694855, 
                    -0.13378724455833435, 
                    0.07997532933950424, 
                    0.09525123238563538, 
                    0.03533459082245827, 
                    -0.09438963979482651, 
                    0.16918811202049255, 
                    0.06387173384428024, 
                    -0.036095358431339264, 
                    0.0655989795923233
                ], 
                [
                    0.06358729302883148, 
                    0.08199302852153778, 
                    -0.09842032194137573, 
                    0.08109219372272491, 
                    0.06291638314723969, 
                    0.05101301148533821, 
                    -0.012422386556863785, 
                    -0.00538473529741168, 
                    -0.019417844712734222, 
                    0.07934247702360153, 
                    0.04945576190948486, 
                    0.029290439561009407, 
                    0.07341622561216354, 
                    0.07268115878105164, 
                    -0.014083599671721458, 
                    -0.136591374874115, 
                    -0.0026474050246179104, 
                    0.021785566583275795, 
                    0.08664058893918991, 
                    0.03347170725464821, 
                    -0.02258545532822609, 
                    0.07390541583299637, 
                    0.21936635673046112, 
                    -0.007474188692867756, 
                    0.09669630974531174
                ], 
                [
                    0.03319965675473213, 
                    0.02251644991338253, 
                    -0.04073218256235123, 
                    -0.0038886740803718567, 
                    -0.013425477780401707, 
                    -0.005266072228550911, 
                    0.019803352653980255, 
                    0.014588587917387486, 
                    0.008461596444249153, 
                    -0.030564188957214355, 
                    0.032732635736465454, 
                    -0.04526352882385254, 
                    -0.021987169981002808, 
                    -0.022409819066524506, 
                    0.044595811516046524, 
                    0.012655884027481079, 
                    -0.0027813375927507877, 
                    -0.027198560535907745, 
                    -0.009919381700456142, 
                    -0.019434519112110138, 
                    0.021627478301525116, 
                    0.003221953986212611, 
                    0.022990845143795013, 
                    0.006284649483859539, 
                    0.01711619459092617
                ], 
                [
                    0.10257430374622345, 
                    0.057136744260787964, 
                    -0.11437581479549408, 
                    0.0811883732676506, 
                    0.049880288541316986, 
                    0.07987663894891739, 
                    0.014629481360316277, 
                    -0.025094879791140556, 
                    -0.0021143287885934114, 
                    0.08608400076627731, 
                    0.08079032599925995, 
                    0.02580445073544979, 
                    0.09611542522907257, 
                    0.048240672796964645, 
                    0.02541506476700306, 
                    -0.15656228363513947, 
                    0.010643615387380123, 
                    0.02920546941459179, 
                    0.08513107150793076, 
                    0.02037869580090046, 
                    -0.0030309376306831837, 
                    0.0845823734998703, 
                    0.19944941997528076, 
                    0.02593749761581421, 
                    0.05838310718536377
                ], 
                [
                    -0.002339616883546114, 
                    0.02551387995481491, 
                    0.09959711879491806, 
                    0.038114264607429504, 
                    0.03814766928553581, 
                    0.03976834565401077, 
                    -0.10042976588010788, 
                    -0.02538299933075905, 
                    -0.00810084119439125, 
                    0.00712167052552104, 
                    0.03820493444800377, 
                    -0.01735343225300312, 
                    0.0832509696483612, 
                    -0.022455792874097824, 
                    -0.14944200217723846, 
                    -0.09535094350576401, 
                    -0.06714509427547455, 
                    0.01881282776594162, 
                    0.06296198070049286, 
                    0.038882456719875336, 
                    -0.11999133229255676, 
                    0.1255061775445938, 
                    0.20128291845321655, 
                    -0.05062239244580269, 
                    0.041770778596401215
                ], 
                [
                    0.01810232736170292, 
                    0.025859428569674492, 
                    -0.08208116143941879, 
                    0.07753810286521912, 
                    0.06792524456977844, 
                    0.04807601496577263, 
                    0.010270428843796253, 
                    0.0021764833945780993, 
                    -0.015036913566291332, 
                    0.061102841049432755, 
                    0.09994036704301834, 
                    0.09277933835983276, 
                    0.032465700060129166, 
                    0.09217428416013718, 
                    0.027916984632611275, 
                    -0.06019013002514839, 
                    0.0964292585849762, 
                    0.09103934466838837, 
                    0.05702085793018341, 
                    0.12922178208827972, 
                    0.018181951716542244, 
                    0.11257937550544739, 
                    0.07327558845281601, 
                    0.08197051286697388, 
                    0.05712271109223366
                ], 
                [
                    0.041711654514074326, 
                    0.04637192562222481, 
                    -0.07633647322654724, 
                    0.08713230490684509, 
                    0.04835522174835205, 
                    0.08735791593790054, 
                    0.01735149882733822, 
                    0.012671317905187607, 
                    -0.01742478273808956, 
                    0.033439572900533676, 
                    0.07851546257734299, 
                    0.04496671259403229, 
                    0.09390681236982346, 
                    0.030122850090265274, 
                    -0.026193974539637566, 
                    -0.11488587409257889, 
                    0.028409935534000397, 
                    0.0720362439751625, 
                    0.06305797398090363, 
                    0.04902376979589462, 
                    -0.04373842850327492, 
                    0.11518244445323944, 
                    0.19630233943462372, 
                    -0.001557129085995257, 
                    0.03812716528773308
                ], 
                [
                    -0.031169379130005836, 
                    0.025825653225183487, 
                    -0.012493649497628212, 
                    -0.023056020960211754, 
                    0.008358903229236603, 
                    -0.03743486478924751, 
                    -0.002204147633165121, 
                    -0.025007188320159912, 
                    0.023267146199941635, 
                    0.03494272753596306, 
                    -0.005760975182056427, 
                    0.004450323525816202, 
                    0.01346546784043312, 
                    -0.014835002832114697, 
                    0.011934584937989712, 
                    0.01048891432583332, 
                    0.012962589040398598, 
                    -0.005072294734418392, 
                    -0.000908242363948375, 
                    -0.006650846917182207, 
                    -0.037073731422424316, 
                    -0.016240082681179047, 
                    -0.004902843851596117, 
                    -0.0054396213963627815, 
                    -0.02010827511548996
                ], 
                [
                    0.058232396841049194, 
                    0.06635679304599762, 
                    -0.09052231907844543, 
                    0.09234590083360672, 
                    0.08701256662607193, 
                    0.06448981165885925, 
                    0.02562542073428631, 
                    0.0027963232714682817, 
                    -0.01370694488286972, 
                    0.07219202071428299, 
                    0.07588005065917969, 
                    0.017420733347535133, 
                    0.10937796533107758, 
                    0.04367455095052719, 
                    -0.005586601328104734, 
                    -0.1379767656326294, 
                    0.011263339780271053, 
                    0.043106045573949814, 
                    0.07542643696069717, 
                    0.037538547068834305, 
                    0.013298657722771168, 
                    0.039343371987342834, 
                    0.16748377680778503, 
                    0.033977579325437546, 
                    0.07069366425275803
                ], 
                [
                    0.011599691584706306, 
                    0.008561532013118267, 
                    -0.06943411380052567, 
                    0.021342825144529343, 
                    0.0381561778485775, 
                    0.06128617003560066, 
                    0.07570057362318039, 
                    -0.010070857591927052, 
                    0.04001825675368309, 
                    -0.028176426887512207, 
                    0.06786460429430008, 
                    0.10526318103075027, 
                    0.050075069069862366, 
                    0.08515065908432007, 
                    0.06290235370397568, 
                    -0.04231024906039238, 
                    0.10445773601531982, 
                    0.12349935621023178, 
                    0.02546066790819168, 
                    0.18104954063892365, 
                    0.08402197808027267, 
                    0.13050830364227295, 
                    0.08213311433792114, 
                    0.13997948169708252, 
                    0.015797702595591545
                ], 
                [
                    0.10378267616033554, 
                    0.050166185945272446, 
                    -0.15592341125011444, 
                    0.01759052649140358, 
                    0.05728140473365784, 
                    0.07221101224422455, 
                    0.06618078052997589, 
                    0.007749263662844896, 
                    -0.013894647359848022, 
                    0.051387302577495575, 
                    0.08720666915178299, 
                    -0.004736183676868677, 
                    0.07722654938697815, 
                    -0.00228104623965919, 
                    0.025834718719124794, 
                    -0.1091158390045166, 
                    0.034227386116981506, 
                    0.013588359579443932, 
                    0.05181465670466423, 
                    0.01525828056037426, 
                    0.015577118843793869, 
                    0.01507624238729477, 
                    0.15293261408805847, 
                    0.010135619901120663, 
                    0.04873865097761154
                ], 
                [
                    0.10938238352537155, 
                    0.05462980642914772, 
                    -0.1507449448108673, 
                    0.056725796312093735, 
                    0.045682985335588455, 
                    0.0824781060218811, 
                    0.015736209228634834, 
                    0.007611060049384832, 
                    0.00022807691129855812, 
                    0.04287862777709961, 
                    0.05292852595448494, 
                    -0.021129975095391273, 
                    0.08523990958929062, 
                    0.027304302901029587, 
                    0.008215557783842087, 
                    -0.1476036012172699, 
                    -0.003684541443362832, 
                    0.01129024289548397, 
                    0.08231938630342484, 
                    0.003523812862113118, 
                    0.014790995977818966, 
                    0.07482971996068954, 
                    0.1583215594291687, 
                    0.02077747881412506, 
                    0.06894871592521667
                ], 
                [
                    0.01877043955028057, 
                    0.061339788138866425, 
                    -0.05486133694648743, 
                    0.06384510546922684, 
                    0.08050819486379623, 
                    0.04854091256856918, 
                    -0.03815827891230583, 
                    -0.028978733345866203, 
                    -0.016995856538414955, 
                    0.03698992729187012, 
                    0.0911119133234024, 
                    0.10045969486236572, 
                    0.11447218805551529, 
                    0.042620155960321426, 
                    -0.04596177861094475, 
                    -0.1258343607187271, 
                    0.01564708724617958, 
                    0.14213991165161133, 
                    0.045837122946977615, 
                    0.15030956268310547, 
                    0.010645856149494648, 
                    0.17058835923671722, 
                    0.13973663747310638, 
                    0.05287740379571915, 
                    0.08173921704292297
                ], 
                [
                    0.0364312119781971, 
                    0.04131374880671501, 
                    -0.07133819162845612, 
                    0.034152571111917496, 
                    0.06399540603160858, 
                    0.05850965902209282, 
                    0.03581374138593674, 
                    0.008019163273274899, 
                    0.0007266334141604602, 
                    -0.005623387172818184, 
                    0.0835629403591156, 
                    0.11121001094579697, 
                    0.0457942932844162, 
                    0.09784405678510666, 
                    0.0182542335242033, 
                    -0.11392003297805786, 
                    0.09469462186098099, 
                    0.09707434475421906, 
                    0.02287096530199051, 
                    0.09474112093448639, 
                    0.026460984721779823, 
                    0.095609650015831, 
                    0.08984534442424774, 
                    0.09169375896453857, 
                    0.05261481925845146
                ], 
                [
                    0.019837046042084694, 
                    0.032126281410455704, 
                    0.14950743317604065, 
                    0.049479853361845016, 
                    0.07016191631555557, 
                    0.0483480729162693, 
                    -0.07400587946176529, 
                    -0.03476419672369957, 
                    -0.023654503747820854, 
                    0.042891230434179306, 
                    0.08871793001890182, 
                    -0.07147988677024841, 
                    0.07366853952407837, 
                    -0.03624844178557396, 
                    -0.08943302184343338, 
                    -0.040718939155340195, 
                    -0.05529560521245003, 
                    -0.02212585136294365, 
                    0.020345501601696014, 
                    -0.053771864622831345, 
                    -0.13937172293663025, 
                    0.04591997340321541, 
                    0.1446492224931717, 
                    -0.09701831638813019, 
                    0.020867669954895973
                ], 
                [
                    -0.01538263913244009, 
                    -0.0071594906039536, 
                    -0.0010304903844371438, 
                    -0.0023554593790322542, 
                    -0.008600917644798756, 
                    -0.01100411918014288, 
                    -0.028269678354263306, 
                    -0.02986699528992176, 
                    -0.004066880326718092, 
                    -0.011692448519170284, 
                    -0.02766583487391472, 
                    -0.00010413247218821198, 
                    0.006473192945122719, 
                    -0.0037190441507846117, 
                    0.019946083426475525, 
                    -0.026091085746884346, 
                    -0.010471750982105732, 
                    -0.004990107845515013, 
                    -0.01884574256837368, 
                    -0.004027760587632656, 
                    -0.014443828724324703, 
                    -0.011009309440851212, 
                    0.013091807253658772, 
                    0.02920733205974102, 
                    0.026766043156385422
                ], 
                [
                    0.12924444675445557, 
                    0.08397790789604187, 
                    -0.150844007730484, 
                    0.08264283090829849, 
                    0.05612102523446083, 
                    0.07764870673418045, 
                    0.028872277587652206, 
                    -0.011650755070149899, 
                    -0.00974232330918312, 
                    0.0976637527346611, 
                    0.06181107833981514, 
                    -0.02457069791853428, 
                    0.10447059571743011, 
                    0.0234226044267416, 
                    0.018838856369256973, 
                    -0.1233711764216423, 
                    0.050249699503183365, 
                    0.059975143522024155, 
                    0.04828687384724617, 
                    0.012105933390557766, 
                    0.0421147495508194, 
                    0.05942036584019661, 
                    0.17880944907665253, 
                    0.0020357968751341105, 
                    0.05923841893672943
                ], 
                [
                    0.037956058979034424, 
                    0.04521726071834564, 
                    -0.07831325381994247, 
                    0.061314962804317474, 
                    0.10405165702104568, 
                    0.060587380081415176, 
                    0.03241369128227234, 
                    0.010688253678381443, 
                    -0.0303045604377985, 
                    0.05063582584261894, 
                    0.05884179100394249, 
                    0.02823990397155285, 
                    0.08164244890213013, 
                    0.044096287339925766, 
                    -0.008292874321341515, 
                    -0.10666774958372116, 
                    0.021041367202997208, 
                    0.07119091600179672, 
                    0.04183778166770935, 
                    0.06700621545314789, 
                    0.017080893740057945, 
                    0.09971052408218384, 
                    0.12680460512638092, 
                    0.04344049096107483, 
                    0.04055269435048103
                ], 
                [
                    0.04471668228507042, 
                    0.06526151299476624, 
                    -0.10070884972810745, 
                    0.06313105672597885, 
                    0.020013153553009033, 
                    0.07255183905363083, 
                    -0.020875928923487663, 
                    0.004106689710170031, 
                    0.011679312214255333, 
                    0.04651087895035744, 
                    0.11570323258638382, 
                    0.04581727460026741, 
                    0.08862925320863724, 
                    0.01813567616045475, 
                    -0.04114633798599243, 
                    -0.16836537420749664, 
                    -0.004263577051460743, 
                    0.07525258511304855, 
                    0.05553868040442467, 
                    0.08193448930978775, 
                    -0.005527711473405361, 
                    0.1011323556303978, 
                    0.19422610104084015, 
                    0.029049580916762352, 
                    0.04953550919890404
                ], 
                [
                    -0.009100472554564476, 
                    -0.03101964294910431, 
                    -0.004837059415876865, 
                    0.010206698440015316, 
                    0.01851641573011875, 
                    -0.029675211757421494, 
                    -0.0017949296161532402, 
                    -0.009055277332663536, 
                    -0.01518163550645113, 
                    0.013291691429913044, 
                    -0.010294491425156593, 
                    -0.0007832815172150731, 
                    -0.004164800979197025, 
                    0.0007180143729783595, 
                    0.018049107864499092, 
                    -0.006564865354448557, 
                    0.0058888900093734264, 
                    -0.002120064338669181, 
                    -0.0002606397320050746, 
                    -0.004770784173160791, 
                    -0.02827785722911358, 
                    -0.012741553597152233, 
                    -0.0012500523589551449, 
                    -0.005443403962999582, 
                    -0.0015244971727952361
                ], 
                [
                    0.012629429809749126, 
                    0.0013415860012173653, 
                    -0.016559958457946777, 
                    -0.025725889950990677, 
                    -0.03195447847247124, 
                    -0.012611016631126404, 
                    -0.023384977132081985, 
                    0.028977228328585625, 
                    0.0233052596449852, 
                    -0.024349115788936615, 
                    0.02262895181775093, 
                    0.02959205023944378, 
                    0.0004662111750803888, 
                    0.009980946779251099, 
                    -0.004343035165220499, 
                    0.011224315501749516, 
                    -0.0022663981653749943, 
                    -0.01576375775039196, 
                    0.006745263934135437, 
                    -0.007971683517098427, 
                    -0.007278094533830881, 
                    0.01894761063158512, 
                    -0.033491600304841995, 
                    -0.010887060314416885, 
                    -0.00644906098023057
                ], 
                [
                    -0.0959315150976181, 
                    -0.048093345016241074, 
                    0.18773607909679413, 
                    -0.006044422276318073, 
                    0.0002831135061569512, 
                    -0.03621042147278786, 
                    0.03922542557120323, 
                    -0.014405456371605396, 
                    -0.004430938977748156, 
                    -0.05584622174501419, 
                    0.008767884224653244, 
                    0.13328713178634644, 
                    -0.07811134308576584, 
                    0.05393581464886665, 
                    0.07626305520534515, 
                    0.22482803463935852, 
                    0.1035783439874649, 
                    0.10256002098321915, 
                    -0.09717898070812225, 
                    0.12881450355052948, 
                    0.10324843227863312, 
                    0.055264320224523544, 
                    -0.23250943422317505, 
                    0.11134975403547287, 
                    -0.010909139178693295
                ], 
                [
                    0.10482483357191086, 
                    0.07213282585144043, 
                    -0.1256125122308731, 
                    0.0714738741517067, 
                    0.03407303988933563, 
                    0.06666205078363419, 
                    0.01660325564444065, 
                    -0.020895889028906822, 
                    0.019475797191262245, 
                    0.0810125395655632, 
                    0.061569664627313614, 
                    -0.012085262686014175, 
                    0.07886951416730881, 
                    0.007090061437338591, 
                    -0.018011363223195076, 
                    -0.16213226318359375, 
                    0.0034423465840518475, 
                    0.011418339796364307, 
                    0.1029832735657692, 
                    0.03678563982248306, 
                    -0.026715334504842758, 
                    0.07756780833005905, 
                    0.17251946032047272, 
                    0.009810789488255978, 
                    0.05580636486411095
                ], 
                [
                    0.13355903327465057, 
                    0.10187623649835587, 
                    -0.12869861721992493, 
                    0.06901367008686066, 
                    0.0017307413509115577, 
                    0.09750284999608994, 
                    -0.022424772381782532, 
                    0.00847745779901743, 
                    0.0010530529543757439, 
                    0.07118185609579086, 
                    0.07795166224241257, 
                    -0.05224386230111122, 
                    0.11729220300912857, 
                    -0.0345333069562912, 
                    -0.04603332653641701, 
                    -0.12685902416706085, 
                    -0.01981791853904724, 
                    -0.01277356967329979, 
                    0.09301916509866714, 
                    -0.032917529344558716, 
                    -0.016127508133649826, 
                    0.007410000544041395, 
                    0.23496203124523163, 
                    -0.014450471848249435, 
                    0.04216644912958145
                ]
            ], 
            "is_input": false, 
            "layer_name": "fc_layer_1", 
            "n_inputs": 25
        }, 
        {
            "b": [
                0.09207112342119217, 
                0.10155736654996872, 
                -0.002325147157534957, 
                0.10969606786966324, 
                0.11311027407646179, 
                0.1157068982720375, 
                0.14253383874893188, 
                0.18398800492286682, 
                -0.001758479280397296, 
                -0.0018739033257588744, 
                0.11332860589027405, 
                -1.1833981261588633e-06, 
                0.10564405471086502, 
                0.10895650833845139, 
                0.1140035018324852, 
                0.017416009679436684, 
                0.13204865157604218, 
                0.11527175456285477, 
                -0.001275741378776729, 
                0.1171058714389801, 
                0.10727231204509735, 
                0.1127859577536583, 
                0.11533515155315399, 
                0.14553023874759674, 
                -0.002294973935931921
            ], 
            "is_output": false, 
            "activation_function": "RELU", 
            "n_nodes": 25, 
            "W": [
                [
                    0.01468954049050808, 
                    -0.31610342860221863, 
                    -0.012659575790166855, 
                    0.06407428532838821, 
                    -0.011532844975590706, 
                    -0.3120110332965851, 
                    0.06315888464450836, 
                    0.002521529095247388, 
                    -0.004704736173152924, 
                    0.015084603801369667, 
                    0.07722952961921692, 
                    0.026516878977417946, 
                    -0.024857575073838234, 
                    0.007021451834589243, 
                    0.059404049068689346, 
                    -0.20936882495880127, 
                    -0.008800484240055084, 
                    0.002564180176705122, 
                    0.025842592120170593, 
                    -0.010260294191539288, 
                    -0.023673392832279205, 
                    -0.0073083448223769665, 
                    0.22098945081233978, 
                    -0.019139429554343224, 
                    -0.0832579955458641
                ], 
                [
                    -0.021717851981520653, 
                    -0.23185639083385468, 
                    0.06845073401927948, 
                    -0.05372799560427666, 
                    0.037893250584602356, 
                    -0.22540666162967682, 
                    0.06985205411911011, 
                    0.08110319823026657, 
                    0.03532024472951889, 
                    0.08504059910774231, 
                    0.08995208889245987, 
                    0.07655420899391174, 
                    0.0693911612033844, 
                    0.08198356628417969, 
                    0.06634252518415451, 
                    -0.3244658410549164, 
                    0.0071821087040007114, 
                    0.07331624627113342, 
                    0.08473041653633118, 
                    0.0557292103767395, 
                    -0.009564380161464214, 
                    0.02613692358136177, 
                    -0.1381831020116806, 
                    0.07303134351968765, 
                    0.03553088381886482
                ], 
                [
                    -0.023038435727357864, 
                    0.0009824250591918826, 
                    -0.0005899386596865952, 
                    -0.007672586012631655, 
                    0.005681067239493132, 
                    0.00455406354740262, 
                    -0.010145563632249832, 
                    -0.01515546441078186, 
                    -0.017471933737397194, 
                    0.01031193695962429, 
                    0.02175978757441044, 
                    -0.003349683480337262, 
                    -0.015976551920175552, 
                    -0.028721537441015244, 
                    0.0018403679132461548, 
                    -0.012377545237541199, 
                    -0.025653621181845665, 
                    -0.0031213797628879547, 
                    0.002987758256494999, 
                    -0.01370934583246708, 
                    -0.0025746163446456194, 
                    -0.029603980481624603, 
                    -0.032293930649757385, 
                    -0.015250390395522118, 
                    0.004482557065784931
                ], 
                [
                    -0.0028975377790629864, 
                    -0.26206091046333313, 
                    0.044359855353832245, 
                    -0.05682796984910965, 
                    0.05433144047856331, 
                    -0.2881971001625061, 
                    0.07397817075252533, 
                    0.05807054415345192, 
                    -0.0004971643793396652, 
                    0.09171996265649796, 
                    0.09129670262336731, 
                    0.038844041526317596, 
                    0.05400161072611809, 
                    0.10494612157344818, 
                    0.10554586350917816, 
                    -0.3718070387840271, 
                    -0.0034259753301739693, 
                    0.05935640260577202, 
                    0.09043031185865402, 
                    0.10463022440671921, 
                    0.0013973505701869726, 
                    0.017674406990408897, 
                    -0.08644896000623703, 
                    0.07564400881528854, 
                    0.09691520035266876
                ], 
                [
                    -0.0223249364644289, 
                    -0.18740688264369965, 
                    0.08510757982730865, 
                    -0.074003666639328, 
                    0.06783950328826904, 
                    -0.2146921157836914, 
                    0.07774890959262848, 
                    0.060729701071977615, 
                    -0.001563781639561057, 
                    0.048609767109155655, 
                    0.07801337540149689, 
                    0.03072628192603588, 
                    0.08071357011795044, 
                    0.11747445166110992, 
                    0.0856393575668335, 
                    -0.28774160146713257, 
                    -0.012252307496964931, 
                    0.06776867061853409, 
                    0.09349501878023148, 
                    0.10557727515697479, 
                    -0.026678727939724922, 
                    -0.003878239542245865, 
                    -0.16239146888256073, 
                    0.067936971783638, 
                    0.08465530723333359
                ], 
                [
                    -0.014525766484439373, 
                    -0.1371532529592514, 
                    0.10777536779642105, 
                    -0.05729219689965248, 
                    0.10650967061519623, 
                    -0.20516330003738403, 
                    0.08181054890155792, 
                    0.08901505172252655, 
                    0.005027640610933304, 
                    0.0760035365819931, 
                    0.07002228498458862, 
                    0.09916176646947861, 
                    0.10764417052268982, 
                    0.10556164383888245, 
                    0.07340675592422485, 
                    -0.313737690448761, 
                    0.01809619925916195, 
                    0.09497055411338806, 
                    0.0688592717051506, 
                    0.06482917070388794, 
                    0.00415793526917696, 
                    -0.0023445456754416227, 
                    -0.09392175078392029, 
                    0.08490560203790665, 
                    0.07821472734212875
                ], 
                [
                    -0.03960902616381645, 
                    0.21952754259109497, 
                    -0.022802608087658882, 
                    -0.05645722150802612, 
                    -0.004814967978745699, 
                    0.004227292723953724, 
                    0.03752259537577629, 
                    -0.006953435018658638, 
                    0.013854709453880787, 
                    0.005020197480916977, 
                    0.07228530943393707, 
                    -0.023267561569809914, 
                    -0.05601774901151657, 
                    0.021282250061631203, 
                    0.049775380641222, 
                    -0.12613177299499512, 
                    -0.031972143799066544, 
                    -0.04809437319636345, 
                    0.004779600538313389, 
                    -0.007536365184932947, 
                    0.02165401540696621, 
                    0.006549706682562828, 
                    0.30478429794311523, 
                    -0.016966745257377625, 
                    -0.09248382598161697
                ], 
                [
                    0.005371972918510437, 
                    0.16972793638706207, 
                    -0.03902126103639603, 
                    -0.07453324645757675, 
                    -0.002548757242038846, 
                    -0.013246296904981136, 
                    0.017670486122369766, 
                    0.01682128570973873, 
                    -0.006469751708209515, 
                    -0.019536513835191727, 
                    0.09771314263343811, 
                    -0.03179582953453064, 
                    -0.04714382067322731, 
                    0.04101366549730301, 
                    0.051051825284957886, 
                    -0.17952024936676025, 
                    1.1506186638143845e-05, 
                    -0.03203638643026352, 
                    0.004281722009181976, 
                    0.019054101780056953, 
                    -0.03596026077866554, 
                    -0.018665820360183716, 
                    0.31107521057128906, 
                    -0.04403521493077278, 
                    -0.09837309271097183
                ], 
                [
                    0.004502480383962393, 
                    -0.012669877149164677, 
                    0.0006145097431726754, 
                    0.016505954787135124, 
                    -0.0010842287447303534, 
                    0.00912410207092762, 
                    -0.014528983272612095, 
                    -0.0074984426610171795, 
                    -0.011089418083429337, 
                    0.02084735408425331, 
                    -0.03521304577589035, 
                    -0.020373936742544174, 
                    -0.029553942382335663, 
                    -0.02428155019879341, 
                    -0.020067745819687843, 
                    0.018530476838350296, 
                    0.03538396582007408, 
                    0.010311739519238472, 
                    0.03442276269197464, 
                    -0.0076680779457092285, 
                    0.027453238144516945, 
                    0.01536427903920412, 
                    -0.01303150039166212, 
                    0.022572455927729607, 
                    -0.014778045937418938
                ], 
                [
                    0.006073664408177137, 
                    -0.03281410411000252, 
                    -0.03243565186858177, 
                    -0.015323543921113014, 
                    0.0004333044635131955, 
                    -0.016381308436393738, 
                    0.004975852090865374, 
                    -0.019928082823753357, 
                    -0.01203091349452734, 
                    -0.010373624972999096, 
                    0.0020918925292789936, 
                    -0.007282971870154142, 
                    0.014227675274014473, 
                    -0.03939228504896164, 
                    0.001719500869512558, 
                    -0.016645008698105812, 
                    0.015135656110942364, 
                    0.01989554427564144, 
                    0.011205133982002735, 
                    0.006648513022810221, 
                    -0.026087448000907898, 
                    0.005511861760169268, 
                    0.0007137105567380786, 
                    -0.0018572538392618299, 
                    -0.008755440823733807
                ], 
                [
                    -0.01576942764222622, 
                    -0.19155263900756836, 
                    0.1022023931145668, 
                    -0.0454096682369709, 
                    0.07532970607280731, 
                    -0.14640164375305176, 
                    0.023061459884047508, 
                    0.09451813995838165, 
                    0.024811161682009697, 
                    0.07856206595897675, 
                    0.053745876997709274, 
                    0.04365508258342743, 
                    0.07976746559143066, 
                    0.0857333168387413, 
                    0.08908948302268982, 
                    -0.19972659647464752, 
                    0.005283644888550043, 
                    0.09079056233167648, 
                    0.0764089822769165, 
                    0.04535011202096939, 
                    0.012597528286278248, 
                    -0.002498662332072854, 
                    -0.14505775272846222, 
                    0.0903531089425087, 
                    0.10381657630205154
                ], 
                [
                    -0.002102729631587863, 
                    0.004080221988260746, 
                    -0.014126128517091274, 
                    0.022872379049658775, 
                    -0.005529777146875858, 
                    -0.025099895894527435, 
                    -0.019863970577716827, 
                    0.002875693142414093, 
                    0.007014315575361252, 
                    -0.012319891713559628, 
                    -0.011322268284857273, 
                    0.0036887547466903925, 
                    -0.023051349446177483, 
                    0.013588824309408665, 
                    -0.012231918051838875, 
                    0.02604662999510765, 
                    0.03519837558269501, 
                    0.005212659016251564, 
                    0.01991196721792221, 
                    -0.03165252134203911, 
                    0.024119123816490173, 
                    0.019662681967020035, 
                    -0.03342606499791145, 
                    -0.008493218570947647, 
                    0.021057086065411568
                ], 
                [
                    -0.020120956003665924, 
                    0.12634456157684326, 
                    -0.04781060293316841, 
                    -0.052259765565395355, 
                    -0.029323959723114967, 
                    -0.07508296519517899, 
                    0.04501061886548996, 
                    -0.023605091497302055, 
                    -0.03186536952853203, 
                    -0.018538864329457283, 
                    0.08241406828165054, 
                    -0.03033568523824215, 
                    -0.029568754136562347, 
                    0.036957137286663055, 
                    0.04393351078033447, 
                    -0.17530234158039093, 
                    0.019934093579649925, 
                    -0.01846899464726448, 
                    0.026804784312844276, 
                    0.007646335754543543, 
                    -0.010965120047330856, 
                    0.030305640771985054, 
                    0.2584165334701538, 
                    -0.0034789147321134806, 
                    -0.056549642235040665
                ], 
                [
                    0.009170688688755035, 
                    -0.20224051177501678, 
                    0.0679897740483284, 
                    -0.033898625522851944, 
                    0.0783558115363121, 
                    -0.2499772310256958, 
                    0.04010937362909317, 
                    0.06565257906913757, 
                    0.014782767742872238, 
                    0.08853883296251297, 
                    0.048117008060216904, 
                    0.05109618976712227, 
                    0.07505868375301361, 
                    0.05115901306271553, 
                    0.07699360698461533, 
                    -0.27115437388420105, 
                    0.014014561660587788, 
                    0.0889776200056076, 
                    0.05896423012018204, 
                    0.06710424274206161, 
                    -0.021041911095380783, 
                    -0.002797907218337059, 
                    -0.1315104216337204, 
                    0.040604185312986374, 
                    0.10786112397909164
                ], 
                [
                    -0.009107345715165138, 
                    -0.13007397949695587, 
                    -0.020922178402543068, 
                    -0.015017869882285595, 
                    -0.004583956208080053, 
                    -0.1690579354763031, 
                    0.043349288403987885, 
                    -0.013868561014533043, 
                    0.015298767015337944, 
                    0.012456818483769894, 
                    0.06141281872987747, 
                    0.019504433497786522, 
                    -0.0047284760512411594, 
                    0.02478952892124653, 
                    0.039725616574287415, 
                    -0.15798993408679962, 
                    -0.021865908056497574, 
                    0.00852145440876484, 
                    0.04457172006368637, 
                    -0.005370035767555237, 
                    -0.018447112292051315, 
                    0.013767936266958714, 
                    0.25215715169906616, 
                    -0.06462187319993973, 
                    -0.0864761620759964
                ], 
                [
                    -0.02095794677734375, 
                    0.4721065163612366, 
                    0.05734824016690254, 
                    -0.04226217046380043, 
                    0.024093514308333397, 
                    0.43095991015434265, 
                    0.009379582479596138, 
                    0.025687184184789658, 
                    0.0005200261948630214, 
                    0.003128599375486374, 
                    -0.049755532294511795, 
                    -0.034076329320669174, 
                    0.00936962477862835, 
                    0.04965227469801903, 
                    -0.01582896150648594, 
                    0.3707025349140167, 
                    -0.02147488296031952, 
                    -0.02660837583243847, 
                    0.0014819495845586061, 
                    0.03805510699748993, 
                    0.026972809806466103, 
                    -0.01146353967487812, 
                    -0.03309890627861023, 
                    0.04288864508271217, 
                    0.04166607931256294
                ], 
                [
                    -0.03450508043169975, 
                    0.2493668794631958, 
                    0.01652177795767784, 
                    -0.05941347777843475, 
                    -0.04696228727698326, 
                    0.04661557078361511, 
                    0.046359121799468994, 
                    0.023285822942852974, 
                    -0.0024263772647827864, 
                    -0.020008374005556107, 
                    0.06616529077291489, 
                    -0.028401369228959084, 
                    -0.02733001671731472, 
                    0.04633093625307083, 
                    0.028123313561081886, 
                    -0.1260739117860794, 
                    -0.0018631312996149063, 
                    -0.010471458546817303, 
                    -0.002400738652795553, 
                    -0.0031541918870061636, 
                    -0.008307050913572311, 
                    -0.0012018390698358417, 
                    0.30734896659851074, 
                    -0.039148978888988495, 
                    -0.09532911330461502
                ], 
                [
                    -0.020371537655591965, 
                    -0.30745863914489746, 
                    0.07574011385440826, 
                    -0.03440336883068085, 
                    0.043525755405426025, 
                    -0.2984609603881836, 
                    0.018035773187875748, 
                    0.08067133277654648, 
                    -0.013672568835318089, 
                    0.08160240203142166, 
                    0.07323582470417023, 
                    0.07719278335571289, 
                    0.058339674025774, 
                    0.045064777135849, 
                    0.08454760909080505, 
                    -0.3164728283882141, 
                    -0.006334679666906595, 
                    0.05866476893424988, 
                    0.06355603039264679, 
                    0.05041549727320671, 
                    -0.012593109160661697, 
                    0.018348224461078644, 
                    -0.11380050331354141, 
                    0.09447506070137024, 
                    0.05473502352833748
                ], 
                [
                    0.004247503820806742, 
                    -0.033883705735206604, 
                    -0.01012386567890644, 
                    -0.0026830220595002174, 
                    -0.015413543209433556, 
                    0.02370052970945835, 
                    -0.023802500218153, 
                    0.023724446073174477, 
                    -0.01207697857171297, 
                    -0.009855910204350948, 
                    -0.0005668001249432564, 
                    0.015739642083644867, 
                    0.02046232670545578, 
                    0.002336050383746624, 
                    0.03566792234778404, 
                    -0.009805704466998577, 
                    -0.013972402550280094, 
                    -0.027844194322824478, 
                    -8.474917558487505e-05, 
                    -0.0038700636941939592, 
                    -0.0022521796636283398, 
                    -0.028391225263476372, 
                    -0.021824799478054047, 
                    -0.0014969009207561612, 
                    -0.027117213234305382
                ], 
                [
                    0.0014240700984373689, 
                    -0.20138020813465118, 
                    0.0977623239159584, 
                    -0.02883998490869999, 
                    0.0790453627705574, 
                    -0.18666496872901917, 
                    0.07610829919576645, 
                    0.062431931495666504, 
                    -0.014193176291882992, 
                    0.0747704729437828, 
                    0.05690402165055275, 
                    0.0453546941280365, 
                    0.10010972619056702, 
                    0.06931223720312119, 
                    0.08909193426370621, 
                    -0.2778738737106323, 
                    -0.02789469249546528, 
                    0.07578738778829575, 
                    0.07442664355039597, 
                    0.09713076055049896, 
                    0.007070137653499842, 
                    0.008479660376906395, 
                    -0.14011192321777344, 
                    0.07950087636709213, 
                    0.05701052397489548
                ], 
                [
                    0.016626227647066116, 
                    -0.3056219220161438, 
                    0.09289328008890152, 
                    -0.02208854630589485, 
                    0.08045955002307892, 
                    -0.3366832435131073, 
                    0.06562492251396179, 
                    0.09782637655735016, 
                    0.017636211588978767, 
                    0.0631038174033165, 
                    0.07859392464160919, 
                    0.07657166570425034, 
                    0.06796690076589584, 
                    0.06859806180000305, 
                    0.03608350455760956, 
                    -0.3643532395362854, 
                    -0.014097459614276886, 
                    0.05877171456813812, 
                    0.06317304074764252, 
                    0.04216890409588814, 
                    -0.01132393628358841, 
                    -0.009919028729200363, 
                    -0.04492079094052315, 
                    0.075774185359478, 
                    0.0472060851752758
                ], 
                [
                    0.010026003234088421, 
                    -0.2902497351169586, 
                    0.054204948246479034, 
                    -0.028642555698752403, 
                    0.08699909597635269, 
                    -0.3002704977989197, 
                    0.06752011179924011, 
                    0.07337234169244766, 
                    -0.031106000766158104, 
                    0.07157497853040695, 
                    0.04412669688463211, 
                    0.0827336236834526, 
                    0.07627540826797485, 
                    0.0539468415081501, 
                    0.04748399555683136, 
                    -0.3234052360057831, 
                    0.003935580141842365, 
                    0.05084716156125069, 
                    0.07445620745420456, 
                    0.05804535746574402, 
                    -0.008152096532285213, 
                    0.0021302751265466213, 
                    -0.09034962207078934, 
                    0.0761852115392685, 
                    0.06190824508666992
                ], 
                [
                    -0.015458604320883751, 
                    -0.30378878116607666, 
                    0.08019483834505081, 
                    -0.025974657386541367, 
                    0.08215596526861191, 
                    -0.29084882140159607, 
                    0.03166241943836212, 
                    0.040466394275426865, 
                    0.01847800984978676, 
                    0.10195435583591461, 
                    0.03874450549483299, 
                    0.08653828501701355, 
                    0.09213845431804657, 
                    0.09471641480922699, 
                    0.039906930178403854, 
                    -0.3071209788322449, 
                    0.039409562945365906, 
                    0.0906284749507904, 
                    0.04164797067642212, 
                    0.08748213946819305, 
                    0.00913955271244049, 
                    0.015134569257497787, 
                    -0.13924264907836914, 
                    0.05396396666765213, 
                    0.09223563969135284
                ], 
                [
                    -0.026937423273921013, 
                    -0.2581888437271118, 
                    0.06688537448644638, 
                    -0.026344962418079376, 
                    0.052017126232385635, 
                    -0.2441316843032837, 
                    0.08100145310163498, 
                    0.06633412092924118, 
                    0.008311565965414047, 
                    0.06899598240852356, 
                    0.06701336801052094, 
                    0.0626906231045723, 
                    0.05535425245761871, 
                    0.04848296195268631, 
                    0.036918532103300095, 
                    -0.3133283853530884, 
                    -0.00205155904404819, 
                    0.04344172030687332, 
                    0.03875903785228729, 
                    0.06743461638689041, 
                    -0.006743741221725941, 
                    0.008874384686350822, 
                    -0.10484839975833893, 
                    0.05797295644879341, 
                    0.06612012535333633
                ], 
                [
                    -0.009451046586036682, 
                    -0.01467092428356409, 
                    -0.0021087746135890484, 
                    0.005706505849957466, 
                    -0.014422129839658737, 
                    0.014767448417842388, 
                    -0.002246482064947486, 
                    -0.01445748656988144, 
                    0.012957596220076084, 
                    0.001215136842802167, 
                    -0.004146028310060501, 
                    0.010869186371564865, 
                    0.0019990394357591867, 
                    -0.03349550440907478, 
                    0.023768287152051926, 
                    -0.030527610331773758, 
                    0.01673870161175728, 
                    -0.008340035565197468, 
                    -0.005089758429676294, 
                    0.01486037578433752, 
                    0.002258865861222148, 
                    -0.012042258866131306, 
                    0.002590328687801957, 
                    0.005767315626144409, 
                    -0.024930091574788094
                ]
            ], 
            "is_input": false, 
            "layer_name": "fc_layer_2", 
            "n_inputs": 25
        }, 
        {
            "b": [
                0.04120507463812828, 
                -0.0005993188242428005, 
                0.0952177420258522, 
                0.12399262189865112, 
                -0.003646143712103367, 
                0.013469561003148556, 
                0.046893782913684845, 
                0.020996715873479843, 
                -0.010424467734992504, 
                0.13703255355358124, 
                0.021043948829174042, 
                0.10347095876932144, 
                0.1282893270254135, 
                0.11791323870420456, 
                -0.016716552898287773, 
                0.12696051597595215, 
                0.0, 
                0.0, 
                -0.05981745570898056, 
                0.0, 
                0.01486954651772976, 
                -0.0029237933922559023, 
                0.07368223369121552, 
                0.04184218496084213, 
                -0.0012713385513052344
            ], 
            "is_output": false, 
            "activation_function": "RELU", 
            "n_nodes": 25, 
            "W": [
                [
                    0.05146634206175804, 
                    0.09344601631164551, 
                    0.01006793137639761, 
                    0.10850773751735687, 
                    0.09736756980419159, 
                    0.09033329039812088, 
                    -0.22682654857635498, 
                    -0.19725766777992249, 
                    -0.025562888011336327, 
                    0.012215989641845226, 
                    0.06539814174175262, 
                    0.0047866543754935265, 
                    -0.1584378331899643, 
                    0.09684605896472931, 
                    -0.034727632999420166, 
                    -0.2280024141073227, 
                    -0.21381565928459167, 
                    0.07268267869949341, 
                    -0.009240318089723587, 
                    0.11479746550321579, 
                    0.11484099179506302, 
                    0.11792950332164764, 
                    0.1140579879283905, 
                    0.11952883005142212, 
                    0.010487319901585579
                ], 
                [
                    -0.006449672393500805, 
                    -0.01807304471731186, 
                    0.009058278053998947, 
                    -0.005860471166670322, 
                    -0.02397347241640091, 
                    0.012579399161040783, 
                    -0.02651638351380825, 
                    0.0058477167040109634, 
                    0.016901006922125816, 
                    -0.015298250131309032, 
                    -0.0020275195129215717, 
                    -0.015744253993034363, 
                    -0.010419400408864021, 
                    -0.02531116083264351, 
                    -0.03730875253677368, 
                    -0.0013394519919529557, 
                    0.012543554417788982, 
                    0.02850727178156376, 
                    -0.01725357584655285, 
                    0.00199676095508039, 
                    -0.00702922185882926, 
                    -0.01357210148125887, 
                    -0.011967691592872143, 
                    -0.0242896918207407, 
                    -0.01692071557044983
                ], 
                [
                    0.17775672674179077, 
                    0.008523896336555481, 
                    -0.017134321853518486, 
                    -0.0034169477876275778, 
                    -0.030715031549334526, 
                    0.039202239364385605, 
                    0.2524266541004181, 
                    0.264248251914978, 
                    -0.0014685485512018204, 
                    0.017836131155490875, 
                    -0.03355389088392258, 
                    0.005013574846088886, 
                    0.242966428399086, 
                    0.00017268962983507663, 
                    0.2349802851676941, 
                    -0.14211660623550415, 
                    0.2560510039329529, 
                    -0.003496374934911728, 
                    0.0015392082277685404, 
                    0.008753891102969646, 
                    -0.0021606639493256807, 
                    0.0075635830871760845, 
                    0.013663084246218204, 
                    0.005582410842180252, 
                    -0.0016685836017131805
                ], 
                [
                    -0.11630325019359589, 
                    0.08220038563013077, 
                    -0.008901309221982956, 
                    0.076112300157547, 
                    0.06221563741564751, 
                    0.08776699751615524, 
                    -0.25400659441947937, 
                    -0.231267511844635, 
                    -0.006145225837826729, 
                    -0.010321641340851784, 
                    0.09880423545837402, 
                    -0.011126294732093811, 
                    -0.24288806319236755, 
                    0.07067146897315979, 
                    -0.1999177783727646, 
                    0.03547333925962448, 
                    -0.26294809579849243, 
                    0.08708253502845764, 
                    0.005699526984244585, 
                    0.0778379961848259, 
                    0.07311975210905075, 
                    0.07020702958106995, 
                    0.08247678726911545, 
                    0.0813046544790268, 
                    0.0005155838443897665
                ], 
                [
                    -0.03255359083414078, 
                    -0.019161341711878777, 
                    0.0108321039006114, 
                    -0.018223579972982407, 
                    -0.012029239907860756, 
                    -0.022504514083266258, 
                    -0.025894396007061005, 
                    0.009386532008647919, 
                    -0.0012208750704303384, 
                    -0.011127147823572159, 
                    0.017967430874705315, 
                    -0.00658362777903676, 
                    0.024132294580340385, 
                    -0.005707449745386839, 
                    0.014590702019631863, 
                    0.009784355759620667, 
                    -0.023564139381051064, 
                    -0.003897189162671566, 
                    0.01996968872845173, 
                    -0.0063278554007411, 
                    -0.017340458929538727, 
                    0.029308464378118515, 
                    -0.025385349988937378, 
                    -0.024254797026515007, 
                    0.00011319038458168507
                ], 
                [
                    0.13058261573314667, 
                    0.09299454092979431, 
                    -0.008723629638552666, 
                    0.09780781716108322, 
                    0.07073553651571274, 
                    0.10340114682912827, 
                    -0.15607939660549164, 
                    -0.1010553315281868, 
                    -0.01543129701167345, 
                    0.00921759195625782, 
                    0.08194398134946823, 
                    0.013614059425890446, 
                    -0.014091072604060173, 
                    0.10073703527450562, 
                    0.10519462823867798, 
                    -0.34543851017951965, 
                    -0.10636568069458008, 
                    0.0928267389535904, 
                    -0.0032148428726941347, 
                    0.06183940917253494, 
                    0.07252359390258789, 
                    0.10681597143411636, 
                    0.08065204322338104, 
                    0.09305956214666367, 
                    -0.013447820208966732
                ], 
                [
                    0.1852625459432602, 
                    0.0119352200999856, 
                    0.011966530233621597, 
                    0.034471772611141205, 
                    -0.0045606596395373344, 
                    0.012526649981737137, 
                    0.2263396829366684, 
                    0.2429342120885849, 
                    -0.003248981898650527, 
                    -0.0036721453070640564, 
                    -0.0006601785426028073, 
                    0.016716737300157547, 
                    0.2523670196533203, 
                    0.0070130061358213425, 
                    0.21820415556430817, 
                    -0.2188844233751297, 
                    0.17884105443954468, 
                    -0.006718503776937723, 
                    0.00241745519451797, 
                    -0.017784040421247482, 
                    0.0026343269273638725, 
                    0.01745421625673771, 
                    0.0054982565343379974, 
                    -0.017636684700846672, 
                    0.00482436828315258
                ], 
                [
                    0.08116773515939713, 
                    0.08311694115400314, 
                    -0.02571297250688076, 
                    0.06898318976163864, 
                    0.07668982446193695, 
                    0.04891085997223854, 
                    -0.23285426199436188, 
                    -0.20873241126537323, 
                    0.017039068043231964, 
                    -0.034423112869262695, 
                    0.07575519382953644, 
                    0.00121718377340585, 
                    -0.17749787867069244, 
                    0.09906180202960968, 
                    -0.027782758697867393, 
                    -0.30462539196014404, 
                    -0.2561660408973694, 
                    0.04346691444516182, 
                    0.00030117176356725395, 
                    0.09861487150192261, 
                    0.10768330842256546, 
                    0.08935017883777618, 
                    0.09012006223201752, 
                    0.048625558614730835, 
                    0.01541034784168005
                ], 
                [
                    -0.1312049925327301, 
                    0.025465885177254677, 
                    -0.016958219930529594, 
                    -0.0016245623119175434, 
                    0.011228730902075768, 
                    0.007728878408670425, 
                    0.11072249710559845, 
                    0.08708876371383667, 
                    -0.0076472098007798195, 
                    0.014750280417501926, 
                    -0.013999083079397678, 
                    -0.014227168634533882, 
                    0.04969719424843788, 
                    0.029938435181975365, 
                    -0.06470570713281631, 
                    0.2053268700838089, 
                    0.12959074974060059, 
                    -0.02454383485019207, 
                    0.0158255472779274, 
                    0.01455970760434866, 
                    -0.01965322345495224, 
                    -0.0030704515520483255, 
                    -0.03212619945406914, 
                    -0.03492256999015808, 
                    0.016623113304376602
                ], 
                [
                    0.12058314681053162, 
                    -0.03733913600444794, 
                    -0.024499308317899704, 
                    -0.008380025625228882, 
                    -0.007499102037400007, 
                    -0.026453329250216484, 
                    0.2753857672214508, 
                    0.29891908168792725, 
                    0.005493467207998037, 
                    -0.02805989235639572, 
                    -0.0035054499749094248, 
                    -0.01766308955848217, 
                    0.2849598824977875, 
                    -0.028629202395677567, 
                    0.2341485470533371, 
                    0.1382507085800171, 
                    0.3186167776584625, 
                    -0.033681195229291916, 
                    -0.011664730496704578, 
                    -0.0043530841358006, 
                    0.03132690116763115, 
                    -0.022227680310606956, 
                    -0.012127858586609364, 
                    0.0043755932711064816, 
                    -0.008012667298316956
                ], 
                [
                    0.05830371007323265, 
                    0.08665460348129272, 
                    -0.003303344128653407, 
                    0.08999501168727875, 
                    0.11411889642477036, 
                    0.07059057056903839, 
                    -0.22016291320323944, 
                    -0.2092040628194809, 
                    0.030743593350052834, 
                    -0.0023191249929368496, 
                    0.09739113599061966, 
                    0.03474501892924309, 
                    -0.13486331701278687, 
                    0.09796717762947083, 
                    -0.0442582406103611, 
                    -0.3097933530807495, 
                    -0.2323300838470459, 
                    0.10783163458108902, 
                    0.006854810286313295, 
                    0.09119093418121338, 
                    0.11343082785606384, 
                    0.06172305718064308, 
                    0.11186262220144272, 
                    0.04737883433699608, 
                    -0.006420566234737635
                ], 
                [
                    -0.09514334052801132, 
                    0.08616796880960464, 
                    0.0024191292468458414, 
                    0.11162257194519043, 
                    0.08258885890245438, 
                    0.09086732566356659, 
                    -0.14927418529987335, 
                    -0.1438085287809372, 
                    -0.004313633777201176, 
                    -0.023878080770373344, 
                    0.0769784152507782, 
                    0.013189513236284256, 
                    -0.17571793496608734, 
                    0.06436768919229507, 
                    -0.1691315770149231, 
                    0.06338758021593094, 
                    -0.17122942209243774, 
                    0.05244622379541397, 
                    -0.0019909001421183348, 
                    0.08083713054656982, 
                    0.06829503178596497, 
                    0.10282076150178909, 
                    0.06202762573957443, 
                    0.09342458844184875, 
                    -0.012862274423241615
                ], 
                [
                    0.006963879335671663, 
                    0.0847417414188385, 
                    -0.004492268431931734, 
                    0.09304855018854141, 
                    0.08770439773797989, 
                    0.1045789048075676, 
                    0.25072479248046875, 
                    0.26970502734184265, 
                    0.004171178676187992, 
                    0.015843234956264496, 
                    0.07033509761095047, 
                    -0.01020046230405569, 
                    0.23889859020709991, 
                    0.08890306204557419, 
                    0.14601866900920868, 
                    0.053048714995384216, 
                    0.2627897560596466, 
                    0.07872860878705978, 
                    0.014270130544900894, 
                    0.07333426922559738, 
                    0.05568936467170715, 
                    0.07089618593454361, 
                    0.07715699076652527, 
                    0.03790522366762161, 
                    0.030267586931586266
                ], 
                [
                    -0.1423790156841278, 
                    0.09469447284936905, 
                    0.028112102299928665, 
                    0.07991791516542435, 
                    0.09573971480131149, 
                    0.0794927105307579, 
                    -0.1917564570903778, 
                    -0.15532082319259644, 
                    -0.01729847863316536, 
                    -0.00910356268286705, 
                    0.08525070548057556, 
                    0.009000816382467747, 
                    -0.18725641071796417, 
                    0.09737531840801239, 
                    -0.19894233345985413, 
                    0.09606610983610153, 
                    -0.15185631811618805, 
                    0.08597166836261749, 
                    -0.024610841646790504, 
                    0.09089785814285278, 
                    0.05107919126749039, 
                    0.11575350910425186, 
                    0.08871392905712128, 
                    0.08862100541591644, 
                    0.0035000615753233433
                ], 
                [
                    -0.10518607497215271, 
                    -0.0228955689817667, 
                    -0.0006669600843451917, 
                    -0.01828806847333908, 
                    0.045573633164167404, 
                    -0.007745120208710432, 
                    0.0904846042394638, 
                    0.048998888581991196, 
                    -0.007362506352365017, 
                    0.019200513139367104, 
                    0.02496398240327835, 
                    0.013988716527819633, 
                    0.025052431970834732, 
                    -0.007672980427742004, 
                    -0.06083579733967781, 
                    0.17173656821250916, 
                    0.14223170280456543, 
                    -0.007716260384768248, 
                    0.007530949544161558, 
                    0.014933986589312553, 
                    -0.005346757359802723, 
                    -0.033235933631658554, 
                    -0.020690839737653732, 
                    0.017065303400158882, 
                    -0.005291502922773361
                ], 
                [
                    0.030805576592683792, 
                    0.0372280590236187, 
                    0.009428816847503185, 
                    0.08871396631002426, 
                    0.08416160196065903, 
                    0.0716058537364006, 
                    0.303822785615921, 
                    0.3489329516887665, 
                    0.020038682967424393, 
                    0.012118552811443806, 
                    0.046871379017829895, 
                    0.01440445240586996, 
                    0.25819429755210876, 
                    0.06301211565732956, 
                    0.11943371593952179, 
                    0.0862894356250763, 
                    0.29755645990371704, 
                    0.06001364812254906, 
                    -0.028827175498008728, 
                    0.09281814098358154, 
                    0.08388405293226242, 
                    0.05600334703922272, 
                    0.03400455415248871, 
                    0.08987914770841599, 
                    -0.02856113761663437
                ], 
                [
                    0.0008926381706260145, 
                    -0.004549709614366293, 
                    -0.006792752537876368, 
                    -0.022260865196585655, 
                    -0.011986201629042625, 
                    -0.009590821340680122, 
                    -0.025697283446788788, 
                    0.0029132934287190437, 
                    0.003534578252583742, 
                    0.012869526632130146, 
                    -0.029408369213342667, 
                    0.012914764694869518, 
                    -0.005053735338151455, 
                    -0.024928459897637367, 
                    -0.022859303280711174, 
                    -0.004599923733621836, 
                    0.004092952702194452, 
                    -0.0010005863150581717, 
                    0.0149676613509655, 
                    0.020804869011044502, 
                    -0.022185977548360825, 
                    -0.023755090311169624, 
                    -0.000808128563221544, 
                    0.023114001378417015, 
                    0.004234383814036846
                ], 
                [
                    -0.026168962940573692, 
                    0.00763336755335331, 
                    -0.0018240981735289097, 
                    -0.02394954115152359, 
                    -0.0032842466607689857, 
                    -0.019948825240135193, 
                    -0.02124212495982647, 
                    -0.006758763454854488, 
                    0.011938738636672497, 
                    -0.005871117580682039, 
                    0.013107802718877792, 
                    0.01556405983865261, 
                    -0.018127400428056717, 
                    0.01529159490019083, 
                    0.009527819231152534, 
                    -0.000442438293248415, 
                    7.131478196242824e-05, 
                    -0.010257432237267494, 
                    0.01447115745395422, 
                    0.010824357159435749, 
                    -0.0020067894365638494, 
                    0.0010423840722069144, 
                    -0.023706085979938507, 
                    -0.0062995306216180325, 
                    -0.010916375555098057
                ], 
                [
                    0.2480720728635788, 
                    0.005105537362396717, 
                    -0.018755856901407242, 
                    0.00553337624296546, 
                    -0.0474744588136673, 
                    -0.024114850908517838, 
                    0.2643457353115082, 
                    0.2721749246120453, 
                    0.022438811138272285, 
                    -0.029641035944223404, 
                    -0.07616061717271805, 
                    0.01563854143023491, 
                    0.2908138632774353, 
                    -0.049231644719839096, 
                    0.2564723491668701, 
                    -0.31111258268356323, 
                    0.2565177083015442, 
                    -0.01906612701714039, 
                    -0.026472294703125954, 
                    -0.04004087299108505, 
                    0.019756099209189415, 
                    -0.0007710786303505301, 
                    -0.045536819845438004, 
                    -0.024538658559322357, 
                    -0.01185638178139925
                ], 
                [
                    -0.02133280411362648, 
                    0.010985606350004673, 
                    0.018188534304499626, 
                    -0.032716117799282074, 
                    -0.008742008358240128, 
                    -0.013050612062215805, 
                    -0.03725590929389, 
                    0.01360480859875679, 
                    -0.006117126904428005, 
                    -0.0017602704465389252, 
                    -0.006325597409158945, 
                    0.021896567195653915, 
                    -0.0025840201415121555, 
                    0.027174200862646103, 
                    0.020597048103809357, 
                    -0.01882433332502842, 
                    0.011365695856511593, 
                    0.0010037554893642664, 
                    -0.007050091866403818, 
                    -0.035222236067056656, 
                    -0.014929469674825668, 
                    0.00288406596519053, 
                    -0.012535321526229382, 
                    0.03902754932641983, 
                    0.03551453351974487
                ], 
                [
                    -0.12046083062887192, 
                    -0.011339605785906315, 
                    -0.011911708861589432, 
                    -0.012579074129462242, 
                    0.007046465761959553, 
                    0.03954019024968147, 
                    0.12883801758289337, 
                    0.08911237865686417, 
                    -0.024282049387693405, 
                    0.013002733699977398, 
                    0.032522786408662796, 
                    0.0016562859527766705, 
                    0.07224997133016586, 
                    -0.010354956611990929, 
                    -0.037784263491630554, 
                    0.282534122467041, 
                    0.14337949454784393, 
                    -0.03445975482463837, 
                    0.011824136599898338, 
                    0.001404275419190526, 
                    -0.032253995537757874, 
                    -0.030303984880447388, 
                    -0.015956507995724678, 
                    -0.03280439227819443, 
                    0.019801156595349312
                ], 
                [
                    -0.010948196053504944, 
                    0.03642389178276062, 
                    -0.023101571947336197, 
                    -0.016751358285546303, 
                    -0.0034960820339620113, 
                    -0.007696626242250204, 
                    -0.002340080915018916, 
                    -0.0176705252379179, 
                    0.014193934388458729, 
                    0.03957565873861313, 
                    -0.009978681802749634, 
                    0.029565870761871338, 
                    -0.004441171884536743, 
                    -0.00908858235925436, 
                    0.005443354602903128, 
                    -0.028312185779213905, 
                    -0.02304876782000065, 
                    -0.0021507127676159143, 
                    -0.03098270110785961, 
                    -0.029816405847668648, 
                    0.00461550010368228, 
                    0.001930329599417746, 
                    0.011728323064744473, 
                    -0.00145065039396286, 
                    -0.015027619898319244
                ], 
                [
                    0.1215951219201088, 
                    0.07388964295387268, 
                    -0.0361534059047699, 
                    0.043803486973047256, 
                    0.031028565019369125, 
                    0.030881885439157486, 
                    0.22903677821159363, 
                    0.21029286086559296, 
                    0.0036313848104327917, 
                    -0.029477881267666817, 
                    0.06629878282546997, 
                    0.0012169253313913941, 
                    0.2419830709695816, 
                    0.03346335515379906, 
                    0.23016595840454102, 
                    -0.22157594561576843, 
                    0.22277404367923737, 
                    0.042382970452308655, 
                    -0.015195712447166443, 
                    0.02624335139989853, 
                    0.04261743277311325, 
                    0.03739725053310394, 
                    0.014051403850317001, 
                    0.05081760883331299, 
                    -0.007938581518828869
                ], 
                [
                    0.21004049479961395, 
                    -0.02870273031294346, 
                    0.005747306626290083, 
                    0.02089797332882881, 
                    -0.0035851860884577036, 
                    -0.006453653797507286, 
                    0.2137918770313263, 
                    0.20595310628414154, 
                    0.015369069762527943, 
                    0.025599902495741844, 
                    -0.02058231458067894, 
                    0.011407585814595222, 
                    0.20385491847991943, 
                    -0.011873592622578144, 
                    0.20974433422088623, 
                    -0.2307157963514328, 
                    0.2078448385000229, 
                    0.035930465906858444, 
                    0.006474691908806562, 
                    -0.01130401249974966, 
                    0.04294655844569206, 
                    0.0015229897107928991, 
                    0.01851045712828636, 
                    0.01864367537200451, 
                    -0.024653663858771324
                ], 
                [
                    0.015114140696823597, 
                    -0.036344822496175766, 
                    -0.03065839596092701, 
                    0.0018667745171114802, 
                    0.01740008033812046, 
                    -0.0037225380074232817, 
                    0.006893545854836702, 
                    -0.0016154749318957329, 
                    -0.004779541864991188, 
                    -0.033953893929719925, 
                    0.005022181663662195, 
                    0.004712799098342657, 
                    0.016797130927443504, 
                    -0.0012482189340516925, 
                    -0.014815457165241241, 
                    0.002983951009809971, 
                    -0.01670593023300171, 
                    -0.002496741246432066, 
                    0.010499830357730389, 
                    -0.01995066925883293, 
                    -0.0021852084901183844, 
                    -0.00454477546736598, 
                    0.014016651548445225, 
                    -0.01177374180406332, 
                    0.02175523154437542
                ]
            ], 
            "is_input": false, 
            "layer_name": "fc_layer_3", 
            "n_inputs": 25
        }, 
        {
            "is_input": false, 
            "nodes": [
                {
                    "b": [
                        0.0
                    ], 
                    "name": "linearpi_out", 
                    "activation_function": "SOFTMAX", 
                    "n_nodes": 1, 
                    "n_inputs": 25, 
                    "W": [
                        [
                            0.03394746035337448, 
                            -0.014497009105980396, 
                            -0.0018178113969042897, 
                            0.03569573909044266, 
                            -0.03285277262330055, 
                            0.009775117039680481, 
                            0.014704192988574505, 
                            -0.0021965729538351297, 
                            -0.003117736428976059, 
                            0.024880552664399147, 
                            -0.001694686128757894, 
                            -0.004236510489135981, 
                            0.018487241119146347, 
                            0.027668291702866554, 
                            -0.02176622301340103, 
                            0.015699952840805054, 
                            0.00030844207503832877, 
                            -0.034387119114398956, 
                            -0.015901917591691017, 
                            0.005843367427587509, 
                            0.02399030327796936, 
                            0.03470660746097565, 
                            0.0014025723794475198, 
                            0.015109667554497719, 
                            0.011023765429854393
                        ]
                    ]
                }, 
                {
                    "b": [
                        -0.04296174272894859
                    ], 
                    "name": "mus1_out", 
                    "activation_function": "ID", 
                    "n_nodes": 1, 
                    "n_inputs": 25, 
                    "W": [
                        [
                            0.07636365294456482, 
                            0.01302612479776144, 
                            -0.22200734913349152, 
                            0.10735015571117401, 
                            -0.02511407993733883, 
                            0.0431070402264595, 
                            -0.21509084105491638, 
                            0.08766146004199982, 
                            0.022845717146992683, 
                            -0.2604413628578186, 
                            0.08512205630540848, 
                            0.08816865086555481, 
                            -0.01245739497244358, 
                            0.09117066860198975, 
                            0.048189084976911545, 
                            -0.03056783601641655, 
                            0.0020763238426297903, 
                            0.010929260402917862, 
                            -0.08151138573884964, 
                            -0.0072465930134058, 
                            0.04461999610066414, 
                            -0.014206896536052227, 
                            -0.047287214547395706, 
                            -0.2200397104024887, 
                            -0.007552559953182936
                        ]
                    ]
                }, 
                {
                    "b": [
                        0.20313049852848053
                    ], 
                    "name": "mus2_out", 
                    "activation_function": "ID", 
                    "n_nodes": 1, 
                    "n_inputs": 25, 
                    "W": [
                        [
                            -0.05002636834979057, 
                            0.0010855983709916472, 
                            -0.013384891673922539, 
                            -0.00829087384045124, 
                            -0.019087165594100952, 
                            -0.0720149576663971, 
                            -0.0522606298327446, 
                            -0.07526876777410507, 
                            0.1900494545698166, 
                            0.07637466490268707, 
                            -0.06011962890625, 
                            0.002009649993851781, 
                            0.020515475422143936, 
                            0.007727236021310091, 
                            0.14656120538711548, 
                            0.030875006690621376, 
                            0.007457152474671602, 
                            0.0025905536022037268, 
                            -0.07858306914567947, 
                            -0.0027004461735486984, 
                            0.2532045841217041, 
                            0.006760026793926954, 
                            -0.015320700593292713, 
                            -0.07996398955583572, 
                            -0.00919884629547596
                        ]
                    ]
                }, 
                {
                    "b": [
                        -0.09465550631284714
                    ], 
                    "name": "logsigmas1_out", 
                    "activation_function": "EXP", 
                    "n_nodes": 1, 
                    "n_inputs": 25, 
                    "W": [
                        [
                            -0.05765951797366142, 
                            -0.007367302663624287, 
                            -0.05390341952443123, 
                            -0.06441904604434967, 
                            -0.00621046032756567, 
                            -0.05939600244164467, 
                            -0.02491883374750614, 
                            -0.06148102879524231, 
                            0.018348276615142822, 
                            -0.11116771399974823, 
                            -0.04231812059879303, 
                            -0.04527832940220833, 
                            -0.05042778700590134, 
                            -0.05700073763728142, 
                            0.016659941524267197, 
                            -0.045400552451610565, 
                            -0.01237340085208416, 
                            0.029565725475549698, 
                            0.3995670676231384, 
                            0.024388102814555168, 
                            0.013891455717384815, 
                            0.012883513234555721, 
                            -0.04178720340132713, 
                            -0.007292361464351416, 
                            -0.015060612931847572
                        ]
                    ]
                }, 
                {
                    "b": [
                        -0.03194330260157585
                    ], 
                    "name": "logsigmas2_out", 
                    "activation_function": "EXP", 
                    "n_nodes": 1, 
                    "n_inputs": 25, 
                    "W": [
                        [
                            -0.0758400559425354, 
                            0.007113954517990351, 
                            -0.08509784191846848, 
                            -0.0640765056014061, 
                            0.01730828732252121, 
                            -0.0952107235789299, 
                            -0.06809216737747192, 
                            -0.07356641441583633, 
                            -0.11189291626214981, 
                            -0.03744303807616234, 
                            -0.07855450361967087, 
                            -0.10052183270454407, 
                            -0.09438008815050125, 
                            -0.09026224166154861, 
                            -0.13071176409721375, 
                            -0.10320992022752762, 
                            -0.027435962110757828, 
                            -0.026385201141238213, 
                            0.015266688540577888, 
                            0.007304851897060871, 
                            -0.002402277197688818, 
                            -0.00889463908970356, 
                            -0.09478987753391266, 
                            -0.08643162995576859, 
                            0.015598316676914692
                        ]
                    ]
                }, 
                {
                    "b": [
                        -0.019937021657824516
                    ], 
                    "name": "corr_out", 
                    "activation_function": "TANH", 
                    "n_nodes": 1, 
                    "n_inputs": 25, 
                    "W": [
                        [
                            0.014523463323712349, 
                            0.022708721458911896, 
                            0.009329657070338726, 
                            0.00018345087300986052, 
                            0.00901734922081232, 
                            -0.003056782064959407, 
                            0.013475273735821247, 
                            -0.02972995862364769, 
                            0.040321674197912216, 
                            -0.02370912954211235, 
                            -0.02061559073626995, 
                            -0.0030343958642333746, 
                            0.026728026568889618, 
                            0.01561860553920269, 
                            0.03821559250354767, 
                            -0.0037463519256561995, 
                            -0.011138631030917168, 
                            -0.02772885002195835, 
                            0.017439940944314003, 
                            0.03115207329392433, 
                            0.07081782817840576, 
                            0.019259756430983543, 
                            -0.03272201493382454, 
                            -0.0016335385153070092, 
                            0.011246507987380028
                        ]
                    ]
                }
            ], 
            "is_output": true, 
            "layer_name": "output_layer"
        }
    ], 
    "from_tensorflow": true, 
    "n_inputs": 84
}

==> highway_predictor_models/mixtures1_units_25/m1u25_test.json <==
{
    "test_cases": [
        {
            "inputs": [
                4.11004, 
                1.95072, 
                4.35864, 
                2.0, 
                0.21691, 
                0.34577, 
                0.15361, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                8.02681, 
                -2.96437, 
                4.52757, 
                0.41753, 
                -10.0, 
                7.55904, 
                2.5908, 
                3.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.3061431646347046, 
                "mus1_out": 0.1525435596704483, 
                "corr_out": 0.010205094702541828, 
                "mus2_out": 0.048702433705329895, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.1470838338136673
            }
        }, 
        {
            "inputs": [
                4.13008, 
                1.95072, 
                4.35864, 
                2.0, 
                0.23396, 
                0.2004, 
                0.1705, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                8.07409, 
                -2.96457, 
                4.60713, 
                0.47704, 
                -10.0, 
                7.55904, 
                2.5908, 
                3.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.3056139349937439, 
                "mus1_out": 0.0785951316356659, 
                "corr_out": 0.011714638210833073, 
                "mus2_out": 0.06205771863460541, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.14597171545028687
            }
        }, 
        {
            "inputs": [
                4.14305, 
                1.95072, 
                4.35864, 
                2.0, 
                0.25083, 
                0.12962, 
                0.16864, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                8.13016, 
                -2.96411, 
                4.67955, 
                0.53651, 
                -10.0, 
                7.55904, 
                2.5908, 
                3.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.30457624793052673, 
                "mus1_out": 0.043697718530893326, 
                "corr_out": 0.01129322312772274, 
                "mus2_out": 0.062262728810310364, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.14498348534107208
            }
        }, 
        {
            "inputs": [
                4.15196, 
                1.95072, 
                4.35864, 
                2.0, 
                0.26634, 
                0.08913, 
                0.15509, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                8.19758, 
                -2.96382, 
                4.75029, 
                0.59833, 
                -10.0, 
                7.55904, 
                2.5908, 
                3.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.3030721843242645, 
                "mus1_out": 0.02504510059952736, 
                "corr_out": 0.009643479250371456, 
                "mus2_out": 0.054742246866226196, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.14390482008457184
            }
        }, 
        {
            "inputs": [
                4.15645, 
                1.95072, 
                4.35864, 
                2.0, 
                0.27994, 
                0.04492, 
                0.13604, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                8.2735, 
                -2.96358, 
                4.81418, 
                0.65773, 
                -10.0, 
                7.55904, 
                2.5908, 
                3.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.3011610209941864, 
                "mus1_out": 0.005061168223619461, 
                "corr_out": 0.007396861910820007, 
                "mus2_out": 0.04412764310836792, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.14258165657520294
            }
        }, 
        {
            "inputs": [
                4.15679, 
                1.95072, 
                4.35864, 
                2.0, 
                0.29214, 
                0.00341, 
                0.12197, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                8.35668, 
                -2.96352, 
                4.86986, 
                0.71307, 
                -10.0, 
                7.55904, 
                2.5908, 
                3.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.29964157938957214, 
                "mus1_out": -0.01404554769396782, 
                "corr_out": 0.005711505655199289, 
                "mus2_out": 0.03644995391368866, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.14149752259254456
            }
        }, 
        {
            "inputs": [
                4.15341, 
                1.95072, 
                4.35864, 
                2.0, 
                0.3033, 
                -0.03385, 
                0.11165, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                8.44617, 
                -2.96369, 
                4.91856, 
                0.76515, 
                -10.0, 
                7.55904, 
                2.5908, 
                3.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.29917681217193604, 
                "mus1_out": -0.03187672421336174, 
                "corr_out": 0.004561960231512785, 
                "mus2_out": 0.030441001057624817, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.14062856137752533
            }
        }, 
        {
            "inputs": [
                4.14662, 
                1.95072, 
                4.35864, 
                2.0, 
                0.31327, 
                -0.06783, 
                0.09967, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                8.54053, 
                -2.96408, 
                4.96116, 
                0.81454, 
                -10.0, 
                7.55904, 
                2.5908, 
                3.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.30033037066459656, 
                "mus1_out": -0.04906922206282616, 
                "corr_out": 0.0034921118058264256, 
                "mus2_out": 0.022296443581581116, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.13977007567882538
            }
        }, 
        {
            "inputs": [
                4.13681, 
                1.95072, 
                4.35864, 
                2.0, 
                0.32178, 
                -0.09817, 
                0.08513, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                8.6398, 
                -2.96458, 
                4.99843, 
                0.86162, 
                -10.0, 
                7.55904, 
                2.5908, 
                3.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.30126702785491943, 
                "mus1_out": -0.06413580477237701, 
                "corr_out": 0.002141749719157815, 
                "mus2_out": 0.012637779116630554, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.13886432349681854
            }
        }, 
        {
            "inputs": [
                4.12448, 
                1.95072, 
                4.35864, 
                2.0, 
                0.32846, 
                -0.12329, 
                0.06675, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                8.74425, 
                -2.96519, 
                5.03097, 
                0.90649, 
                -9.64626, 
                7.55904, 
                2.5908, 
                3.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.3019368648529053, 
                "mus1_out": -0.07631568610668182, 
                "corr_out": 0.000368395762052387, 
                "mus2_out": 0.0007089823484420776, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.13791118562221527
            }
        }, 
        {
            "inputs": [
                4.11046, 
                1.95072, 
                4.35864, 
                2.0, 
                0.3329, 
                -0.14021, 
                0.04439, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                8.85403, 
                -2.96592, 
                5.05854, 
                0.94808, 
                -9.33891, 
                7.55904, 
                2.5908, 
                3.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.30215612053871155, 
                "mus1_out": -0.08383367955684662, 
                "corr_out": -0.001859250944107771, 
                "mus2_out": -0.013552919030189514, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.136915385723114
            }
        }, 
        {
            "inputs": [
                4.09593, 
                1.95072, 
                4.35864, 
                2.0, 
                0.33493, 
                -0.14524, 
                0.02034, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                8.96885, 
                -2.96678, 
                5.0797, 
                0.98377, 
                -9.11686, 
                7.55904, 
                2.5908, 
                3.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.3028336465358734, 
                "mus1_out": -0.09052157402038574, 
                "corr_out": -0.0039154402911663055, 
                "mus2_out": -0.0261450856924057, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.13642753660678864
            }
        }, 
        {
            "inputs": [
                4.08198, 
                1.95072, 
                4.35864, 
                2.0, 
                0.33473, 
                -0.13951, 
                -0.00197, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                9.08799, 
                -2.9678, 
                5.09577, 
                1.01378, 
                -8.96443, 
                7.55904, 
                2.5908, 
                3.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.30349576473236084, 
                "mus1_out": -0.09381179511547089, 
                "corr_out": -0.005688543431460857, 
                "mus2_out": -0.036468878388404846, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.13630171120166779
            }
        }, 
        {
            "inputs": [
                4.06929, 
                1.95072, 
                4.35864, 
                2.0, 
                0.33269, 
                -0.12693, 
                -0.0204, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                9.21041, 
                -2.96899, 
                5.11366, 
                1.04437, 
                -8.81912, 
                7.55904, 
                2.5908, 
                3.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.3038250207901001, 
                "mus1_out": -0.09282900393009186, 
                "corr_out": -0.007163660600781441, 
                "mus2_out": -0.04462750256061554, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.1363534927368164
            }
        }, 
        {
            "inputs": [
                4.05571, 
                1.95072, 
                4.35864, 
                2.0, 
                0.32923, 
                -0.13576, 
                -0.03462, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                9.33498, 
                -2.97039, 
                5.12811, 
                1.0724, 
                -8.70476, 
                7.55904, 
                2.5908, 
                3.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.3047317862510681, 
                "mus1_out": -0.1008349359035492, 
                "corr_out": -0.008261192589998245, 
                "mus2_out": -0.05155809223651886, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.13614001870155334
            }
        }, 
        {
            "inputs": [
                4.03523, 
                1.95072, 
                4.35864, 
                2.0, 
                0.32445, 
                -0.20482, 
                -0.0478, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                9.46062, 
                -2.97202, 
                5.13917, 
                1.10394, 
                -8.56991, 
                7.55904, 
                2.5908, 
                3.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.3076523542404175, 
                "mus1_out": -0.13704422116279602, 
                "corr_out": -0.009153555147349834, 
                "mus2_out": -0.06020836532115936, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.1350456178188324
            }
        }, 
        {
            "inputs": [
                4.00632, 
                1.95072, 
                4.35864, 
                2.0, 
                0.31853, 
                -0.28912, 
                -0.05918, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                9.58634, 
                -2.97395, 
                5.14676, 
                1.14044, 
                -8.40581, 
                7.55904, 
                2.5908, 
                3.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.31105929613113403, 
                "mus1_out": -0.17993275821208954, 
                "corr_out": -0.009867985732853413, 
                "mus2_out": -0.06852911412715912, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.13376134634017944
            }
        }, 
        {
            "inputs": [
                3.9741, 
                1.95072, 
                4.35864, 
                2.0, 
                0.31158, 
                -0.32218, 
                -0.06955, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                9.71109, 
                -2.97626, 
                5.15091, 
                1.17681, 
                -8.25203, 
                7.55904, 
                2.5908, 
                3.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.31268805265426636, 
                "mus1_out": -0.19825127720832825, 
                "corr_out": -0.01059181522578001, 
                "mus2_out": -0.0743793398141861, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.13325829803943634
            }
        }, 
        {
            "inputs": [
                3.94213, 
                1.95072, 
                4.35864, 
                2.0, 
                0.30378, 
                -0.31974, 
                -0.07803, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                9.83352, 
                -2.979, 
                5.15241, 
                1.21028, 
                -8.12498, 
                7.55904, 
                2.5908, 
                3.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.31313180923461914, 
                "mus1_out": -0.19913609325885773, 
                "corr_out": -0.011096518486738205, 
                "mus2_out": -0.07703237235546112, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.133429616689682
            }
        }, 
        {
            "inputs": [
                3.91036, 
                1.95072, 
                4.35864, 
                2.0, 
                0.29536, 
                -0.31768, 
                -0.08421, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                9.95265, 
                -2.9823, 
                5.15434, 
                1.24398, 
                -8.00066, 
                7.55904, 
                2.5908, 
                3.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.3135419487953186, 
                "mus1_out": -0.19955143332481384, 
                "corr_out": -0.011383858509361744, 
                "mus2_out": -0.07835172116756439, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.1336626559495926
            }
        }, 
        {
            "inputs": [
                3.87839, 
                1.95072, 
                4.35864, 
                2.0, 
                0.28654, 
                -0.31966, 
                -0.08815, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                10.06881, 
                -2.98635, 
                5.15815, 
                1.27976, 
                -7.86774, 
                7.55904, 
                2.5908, 
                3.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.31398385763168335, 
                "mus1_out": -0.20131103694438934, 
                "corr_out": -0.011534109711647034, 
                "mus2_out": -0.07907764613628387, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.1338268369436264
            }
        }, 
        {
            "inputs": [
                3.85239, 
                1.95072, 
                4.35864, 
                2.0, 
                0.27736, 
                -0.26, 
                -0.09183, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                10.18413, 
                -2.99113, 
                5.1655, 
                1.31311, 
                -7.75573, 
                7.55904, 
                2.5908, 
                3.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.31202611327171326, 
                "mus1_out": -0.17417480051517487, 
                "corr_out": -0.012131293304264545, 
                "mus2_out": -0.07978250086307526, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.13459114730358124
            }
        }, 
        {
            "inputs": [
                3.82455, 
                1.95072, 
                4.35864, 
                2.0, 
                0.26788, 
                -0.27846, 
                -0.0948, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                10.30157, 
                -2.99659, 
                5.17679, 
                1.35224, 
                -7.61814, 
                7.55904, 
                2.5908, 
                3.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.3130897581577301, 
                "mus1_out": -0.1834574043750763, 
                "corr_out": -0.012113259173929691, 
                "mus2_out": -0.08021031320095062, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.13461007177829742
            }
        }, 
        {
            "inputs": [
                3.79458, 
                1.95072, 
                4.35864, 
                2.0, 
                0.25814, 
                -0.2997, 
                -0.09736, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                10.42333, 
                -3.00254, 
                5.19011, 
                1.39553, 
                -7.46909, 
                7.55904, 
                2.5908, 
                3.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.3142470121383667, 
                "mus1_out": -0.19392283260822296, 
                "corr_out": -0.012054944410920143, 
                "mus2_out": -0.08051930367946625, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.134601891040802
            }
        }, 
        {
            "inputs": [
                3.76218, 
                1.95072, 
                4.35864, 
                2.0, 
                0.24824, 
                -0.32394, 
                -0.09905, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                10.55007, 
                -3.00879, 
                5.20293, 
                1.44075, 
                -7.32263, 
                7.55904, 
                2.5908, 
                3.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.31546783447265625, 
                "mus1_out": -0.20555317401885986, 
                "corr_out": -0.011933118104934692, 
                "mus2_out": -0.08060325682163239, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.13454802334308624
            }
        }, 
        {
            "inputs": [
                3.72704, 
                1.95072, 
                4.35864, 
                2.0, 
                0.23822, 
                -0.35142, 
                -0.10019, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                10.68111, 
                -3.01512, 
                5.21346, 
                1.48642, 
                -7.18579, 
                7.55904, 
                2.5908, 
                3.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.3167743980884552, 
                "mus1_out": -0.21853388845920563, 
                "corr_out": -0.011760247871279716, 
                "mus2_out": -0.08054618537425995, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.13444627821445465
            }
        }, 
        {
            "inputs": [
                3.68881, 
                1.95072, 
                4.35864, 
                2.0, 
                0.22815, 
                -0.38235, 
                -0.1007, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                10.8157, 
                -3.02122, 
                5.22115, 
                1.53234, 
                -7.05827, 
                7.55904, 
                2.5908, 
                3.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.31816717982292175, 
                "mus1_out": -0.23293738067150116, 
                "corr_out": -0.011531032621860504, 
                "mus2_out": -0.0803299993276596, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.13429099321365356
            }
        }, 
        {
            "inputs": [
                3.64709, 
                1.95072, 
                4.35864, 
                2.0, 
                0.21812, 
                -0.41711, 
                -0.10025, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                10.95352, 
                -3.02704, 
                5.22615, 
                1.57905, 
                -6.93677, 
                7.55904, 
                2.5908, 
                3.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -10.56194, 
                -3.87324, 
                4.58114, 
                0.93405, 
                10.0, 
                4.66344, 
                2.25552, 
                2.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.3239436745643616, 
                "mus1_out": -0.27988287806510925, 
                "corr_out": -0.006363370921462774, 
                "mus2_out": -0.05245845019817352, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.135619655251503
            }
        }, 
        {
            "inputs": [
                3.60145, 
                1.95072, 
                4.35864, 
                2.0, 
                0.20822, 
                -0.45641, 
                -0.09903, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                11.09479, 
                -3.03252, 
                5.2285, 
                1.62705, 
                -6.81897, 
                7.55904, 
                2.5908, 
                3.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -10.4951, 
                -3.87445, 
                4.58114, 
                0.97969, 
                10.0, 
                4.66344, 
                2.25552, 
                2.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.32563793659210205, 
                "mus1_out": -0.29788753390312195, 
                "corr_out": -0.005992215592414141, 
                "mus2_out": -0.051782771944999695, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.13537287712097168
            }
        }, 
        {
            "inputs": [
                3.55135, 
                1.95072, 
                4.35864, 
                2.0, 
                0.19848, 
                -0.50105, 
                -0.09741, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                11.23964, 
                -3.03768, 
                5.22798, 
                1.67663, 
                -6.70372, 
                7.55904, 
                2.5908, 
                3.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -10.41682, 
                -3.87506, 
                4.58114, 
                1.0298, 
                10.0, 
                4.66344, 
                2.25552, 
                2.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.3275180459022522, 
                "mus1_out": -0.31825801730155945, 
                "corr_out": -0.005562774371355772, 
                "mus2_out": -0.051010891795158386, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.13505949079990387
            }
        }, 
        {
            "inputs": [
                3.49616, 
                1.95072, 
                4.35864, 
                2.0, 
                0.18891, 
                -0.55188, 
                -0.09564, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                11.3882, 
                -3.04234, 
                5.22428, 
                1.72812, 
                -6.58993, 
                7.55904, 
                2.5908, 
                3.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -10.33833, 
                -3.87537, 
                4.57924, 
                1.08308, 
                9.54532, 
                4.66344, 
                2.25552, 
                2.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.32958608865737915, 
                "mus1_out": -0.3417121171951294, 
                "corr_out": -0.005061822943389416, 
                "mus2_out": -0.050194934010505676, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.13461682200431824
            }
        }, 
        {
            "inputs": [
                3.43525, 
                1.95072, 
                4.35864, 
                2.0, 
                0.17956, 
                -0.60914, 
                -0.09351, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                11.54079, 
                -3.04635, 
                5.21723, 
                1.78198, 
                -6.47637, 
                7.55904, 
                2.5908, 
                3.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -10.25875, 
                -3.87551, 
                4.58187, 
                1.14662, 
                8.94694, 
                4.66344, 
                2.25552, 
                2.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.3318789601325989, 
                "mus1_out": -0.3681597411632538, 
                "corr_out": -0.004490559455007315, 
                "mus2_out": -0.0492926687002182, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.1340792328119278
            }
        }, 
        {
            "inputs": [
                3.36804, 
                1.95072, 
                4.35864, 
                2.0, 
                0.17048, 
                -0.67212, 
                -0.09082, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                11.69788, 
                -3.04951, 
                5.2069, 
                1.83887, 
                -6.36147, 
                7.55904, 
                2.5908, 
                3.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -10.17373, 
                -3.87578, 
                4.61429, 
                1.24626, 
                8.16344, 
                4.66344, 
                2.25552, 
                2.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.33436527848243713, 
                "mus1_out": -0.3973850905895233, 
                "corr_out": -0.0038416357710957527, 
                "mus2_out": -0.048257842659950256, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.13344186544418335
            }
        }, 
        {
            "inputs": [
                3.29397, 
                1.95072, 
                4.35864, 
                2.0, 
                0.16172, 
                -0.74066, 
                -0.08762, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                11.86021, 
                -3.05164, 
                5.19357, 
                1.8996, 
                -6.24352, 
                7.55904, 
                2.5908, 
                3.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -10.07609, 
                -3.87783, 
                4.67373, 
                1.37976, 
                7.3028, 
                4.66344, 
                2.25552, 
                2.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.3370547294616699, 
                "mus1_out": -0.42923566699028015, 
                "corr_out": -0.0031226822175085545, 
                "mus2_out": -0.04710249602794647, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.13272243738174438
            }
        }, 
        {
            "inputs": [
                3.21245, 
                1.95072, 
                4.35864, 
                2.0, 
                0.15336, 
                -0.81518, 
                -0.08362, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                12.02874, 
                -3.05248, 
                5.1775, 
                1.96505, 
                -6.12134, 
                7.55904, 
                2.5908, 
                3.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -9.9631, 
                -3.8819, 
                4.7338, 
                1.52134, 
                6.54888, 
                4.66344, 
                2.25552, 
                2.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.3399566113948822, 
                "mus1_out": -0.46356990933418274, 
                "corr_out": -0.0023270484525710344, 
                "mus2_out": -0.04575738310813904, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.13193964958190918
            }
        }, 
        {
            "inputs": [
                3.12286, 
                1.95072, 
                4.35864, 
                2.0, 
                0.14548, 
                -0.8959, 
                -0.07881, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -14.15872, 
                -0.06324, 
                3.81914, 
                0.69628, 
                10.0, 
                5.27304, 
                2.56032, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                12.20478, 
                -3.05173, 
                5.15881, 
                2.03594, 
                -5.99465, 
                7.55904, 
                2.5908, 
                3.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -9.8347, 
                -3.88749, 
                4.7868, 
                1.66394, 
                5.91051, 
                4.66344, 
                2.25552, 
                2.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.2892453074455261, 
                "mus1_out": -0.4920893609523773, 
                "corr_out": 0.005668267607688904, 
                "mus2_out": -0.05773986876010895, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.09684674441814423
            }
        }, 
        {
            "inputs": [
                3.02434, 
                1.95072, 
                4.35864, 
                2.0, 
                0.13818, 
                -0.9852, 
                -0.07297, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -14.11787, 
                -0.03367, 
                3.81914, 
                0.7948, 
                10.0, 
                5.27304, 
                2.56032, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                12.38992, 
                -3.04899, 
                5.13735, 
                2.11301, 
                -5.86363, 
                7.55904, 
                2.5908, 
                3.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -9.68934, 
                -3.89453, 
                4.83455, 
                1.81021, 
                5.3526, 
                4.66344, 
                2.25552, 
                2.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.2931479215621948, 
                "mus1_out": -0.5393200516700745, 
                "corr_out": 0.006884377915412188, 
                "mus2_out": -0.0546598881483078, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.09636616706848145
            }
        }, 
        {
            "inputs": [
                2.9159, 
                1.95072, 
                4.35864, 
                2.0, 
                0.13162, 
                -1.08438, 
                -0.06562, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -14.05816, 
                -0.00389, 
                3.81914, 
                0.90324, 
                10.0, 
                5.27304, 
                2.56032, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                12.58604, 
                -3.04379, 
                5.11282, 
                2.19691, 
                -5.72897, 
                7.55904, 
                2.5908, 
                3.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -9.52455, 
                -3.90283, 
                4.87537, 
                1.95947, 
                4.86077, 
                4.66344, 
                2.25552, 
                2.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.2975578010082245, 
                "mus1_out": -0.5917298793792725, 
                "corr_out": 0.008316297084093094, 
                "mus2_out": -0.05073602497577667, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.0958588570356369
            }
        }, 
        {
            "inputs": [
                2.79743, 
                1.95072, 
                4.35864, 
                2.0, 
                0.12596, 
                -1.18472, 
                -0.05662, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -13.98309, 
                0.02621, 
                3.81876, 
                1.02133, 
                10.0, 
                5.27304, 
                2.56032, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                12.79528, 
                -3.03558, 
                5.08519, 
                2.28776, 
                -5.59292, 
                7.55904, 
                2.5908, 
                3.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -9.33756, 
                -3.91093, 
                4.90831, 
                2.11088, 
                4.42355, 
                4.66344, 
                2.25552, 
                2.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.3021032512187958, 
                "mus1_out": -0.6446561217308044, 
                "corr_out": 0.009923089295625687, 
                "mus2_out": -0.04579703509807587, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.09538813680410385
            }
        }, 
        {
            "inputs": [
                2.67056, 
                1.95072, 
                4.35864, 
                2.0, 
                0.12145, 
                -1.2687, 
                -0.04503, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -13.888, 
                0.05664, 
                3.81253, 
                1.14197, 
                10.0, 
                5.27304, 
                2.56032, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                13.01968, 
                -3.02342, 
                5.05545, 
                2.38489, 
                -5.45924, 
                7.55904, 
                2.5908, 
                3.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -9.12574, 
                -3.91817, 
                4.93551, 
                2.26495, 
                4.02911, 
                4.66344, 
                2.25552, 
                2.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.30600911378860474, 
                "mus1_out": -0.6888407468795776, 
                "corr_out": 0.011688900180161, 
                "mus2_out": -0.03910590708255768, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.09509437531232834
            }
        }, 
        {
            "inputs": [
                2.53894, 
                1.95072, 
                4.35864, 
                2.0, 
                0.11814, 
                -1.31617, 
                -0.03318, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -13.77228, 
                0.08629, 
                3.77631, 
                1.23737, 
                10.0, 
                5.27304, 
                2.56032, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                13.26035, 
                -3.00773, 
                5.02552, 
                2.48658, 
                -5.33277, 
                7.55904, 
                2.5908, 
                3.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -8.88807, 
                -3.92461, 
                4.95791, 
                2.41896, 
                3.67433, 
                4.66344, 
                2.25552, 
                2.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.3082631528377533, 
                "mus1_out": -0.7137100100517273, 
                "corr_out": 0.013255445286631584, 
                "mus2_out": -0.031923457980155945, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.0950346514582634
            }
        }, 
        {
            "inputs": [
                2.40784, 
                1.95072, 
                4.35864, 
                2.0, 
                0.11598, 
                -1.31107, 
                -0.02153, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -13.64078, 
                0.11108, 
                3.71213, 
                1.30429, 
                10.0, 
                5.27304, 
                2.56032, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                13.51857, 
                -2.98956, 
                4.99756, 
                2.58973, 
                -5.22008, 
                7.55904, 
                2.5908, 
                3.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -8.62468, 
                -3.93009, 
                4.97441, 
                2.56657, 
                3.36039, 
                4.66344, 
                2.25552, 
                2.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.30809393525123596, 
                "mus1_out": -0.7106624841690063, 
                "corr_out": 0.014469552785158157, 
                "mus2_out": -0.02438773214817047, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.09531575441360474
            }
        }, 
        {
            "inputs": [
                2.28234, 
                1.95072, 
                4.35864, 
                2.0, 
                0.11503, 
                -1.25503, 
                -0.00949, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -13.49509, 
                0.13014, 
                3.64803, 
                1.36569, 
                9.88151, 
                5.27304, 
                2.56032, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                13.79527, 
                -2.9714, 
                4.97271, 
                2.69038, 
                -5.12764, 
                7.55904, 
                2.5908, 
                3.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -8.33722, 
                -3.93452, 
                4.98157, 
                2.69923, 
                3.08874, 
                4.66344, 
                2.25552, 
                2.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.3056519627571106, 
                "mus1_out": -0.6803866624832153, 
                "corr_out": 0.0153832221403718, 
                "mus2_out": -0.01615762710571289, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.09598987549543381
            }
        }, 
        {
            "inputs": [
                2.16592, 
                1.95072, 
                4.35864, 
                2.0, 
                0.11524, 
                -1.16416, 
                0.00207, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -13.33527, 
                0.14489, 
                3.59189, 
                1.42597, 
                9.3517, 
                5.27304, 
                2.56032, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                14.09017, 
                -2.95454, 
                4.95065, 
                2.78473, 
                -5.05979, 
                7.55904, 
                2.5908, 
                3.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -8.02972, 
                -3.93914, 
                4.97932, 
                2.8134, 
                2.8541, 
                4.66344, 
                2.25552, 
                2.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.301784873008728, 
                "mus1_out": -0.6316251754760742, 
                "corr_out": 0.016000887379050255, 
                "mus2_out": -0.00791388750076294, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.09697003662586212
            }
        }, 
        {
            "inputs": [
                2.06003, 
                1.95072, 
                4.35864, 
                2.0, 
                0.11638, 
                -1.05885, 
                0.0114, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -13.16416, 
                0.1556, 
                3.54136, 
                1.48133, 
                8.88672, 
                5.27304, 
                2.56032, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                14.40066, 
                -2.93979, 
                4.93031, 
                2.87027, 
                -5.01718, 
                7.55904, 
                2.5908, 
                3.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -7.7041, 
                -3.94235, 
                4.97244, 
                2.9124, 
                2.64527, 
                4.66344, 
                2.25552, 
                2.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.2972661554813385, 
                "mus1_out": -0.5749980211257935, 
                "corr_out": 0.016290102154016495, 
                "mus2_out": -0.0009670257568359375, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.09799953550100327
            }
        }, 
        {
            "inputs": [
                1.96448, 
                1.95072, 
                4.35864, 
                2.0, 
                0.11827, 
                -0.95553, 
                0.01893, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -12.98505, 
                0.16211, 
                3.47724, 
                1.51276, 
                8.58367, 
                5.27304, 
                2.56032, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                14.72346, 
                -2.92655, 
                4.9107, 
                2.94621, 
                -4.99742, 
                7.55904, 
                2.5908, 
                3.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -7.36443, 
                -3.94368, 
                4.96342, 
                2.99893, 
                2.45568, 
                4.66344, 
                2.25552, 
                2.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.2928135097026825, 
                "mus1_out": -0.5195636749267578, 
                "corr_out": 0.016416722908616066, 
                "mus2_out": 0.004802420735359192, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.0989336222410202
            }
        }, 
        {
            "inputs": [
                1.87824, 
                1.95072, 
                4.35864, 
                2.0, 
                0.12079, 
                -0.86244, 
                0.02513, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -12.80463, 
                0.16555, 
                3.36551, 
                1.48728, 
                8.60945, 
                5.27304, 
                2.56032, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                15.05586, 
                -2.9146, 
                4.89135, 
                3.01311, 
                -4.99678, 
                7.55904, 
                2.5908, 
                3.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -7.01404, 
                -3.94242, 
                4.95232, 
                3.07409, 
                2.28167, 
                4.66344, 
                2.25552, 
                2.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.28872445225715637, 
                "mus1_out": -0.47010788321495056, 
                "corr_out": 0.016505932435393333, 
                "mus2_out": 0.009610086679458618, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.09965911507606506
            }
        }, 
        {
            "inputs": [
                1.80036, 
                1.95072, 
                4.35864, 
                2.0, 
                0.12381, 
                -0.77879, 
                0.03025, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -12.62844, 
                0.16716, 
                3.2107, 
                1.41034, 
                8.95421, 
                5.27304, 
                2.56032, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                15.39586, 
                -2.90378, 
                4.87214, 
                3.07178, 
                -5.01203, 
                7.55904, 
                2.5908, 
                3.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -6.65539, 
                -3.93788, 
                4.93933, 
                3.13897, 
                2.12025, 
                4.66344, 
                2.25552, 
                2.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.2849608063697815, 
                "mus1_out": -0.4261501729488373, 
                "corr_out": 0.016577191650867462, 
                "mus2_out": 0.013629153370857239, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.10019072145223618
            }
        }, 
        {
            "inputs": [
                1.73007, 
                1.95072, 
                4.35864, 
                2.0, 
                0.12725, 
                -0.70287, 
                0.03436, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -12.45936, 
                0.16698, 
                3.05122, 
                1.32114, 
                9.43073, 
                5.27304, 
                2.56032, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                15.74181, 
                -2.89398, 
                4.8531, 
                3.12303, 
                -5.04056, 
                7.55904, 
                2.5908, 
                3.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -6.29058, 
                -3.92993, 
                4.92654, 
                3.19647, 
                1.96798, 
                4.66344, 
                2.25552, 
                2.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.28151002526283264, 
                "mus1_out": -0.3863774240016937, 
                "corr_out": 0.016599761322140694, 
                "mus2_out": 0.016914665699005127, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.10060885548591614
            }
        }, 
        {
            "inputs": [
                1.66668, 
                1.95072, 
                4.35864, 
                2.0, 
                0.13102, 
                -0.63397, 
                0.03774, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -12.29646, 
                0.16534, 
                2.90762, 
                1.24095, 
                9.90894, 
                5.27304, 
                2.56032, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                16.09224, 
                -2.88513, 
                4.8343, 
                3.16763, 
                -5.08022, 
                7.55904, 
                2.5908, 
                3.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -5.92123, 
                -3.91886, 
                4.91692, 
                3.25024, 
                1.82178, 
                4.66344, 
                2.25552, 
                2.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.2783854007720947, 
                "mus1_out": -0.3502486050128937, 
                "corr_out": 0.016584331169724464, 
                "mus2_out": 0.01965603232383728, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.1009666845202446
            }
        }, 
        {
            "inputs": [
                1.60952, 
                1.95072, 
                4.35864, 
                2.0, 
                0.13508, 
                -0.57151, 
                0.04053, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -12.13911, 
                0.16279, 
                2.77999, 
                1.17046, 
                10.0, 
                5.27304, 
                2.56032, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                16.4459, 
                -2.87717, 
                4.8157, 
                3.20618, 
                -5.12944, 
                7.55904, 
                2.5908, 
                3.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -5.5486, 
                -3.90553, 
                4.90902, 
                3.2995, 
                1.68165, 
                4.66344, 
                2.25552, 
                2.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.2756589949131012, 
                "mus1_out": -0.31766900420188904, 
                "corr_out": 0.016528546810150146, 
                "mus2_out": 0.021955281496047974, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.10132607072591782
            }
        }, 
        {
            "inputs": [
                1.55804, 
                1.95072, 
                4.35864, 
                2.0, 
                0.13936, 
                -0.51485, 
                0.04287, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -11.97437, 
                0.16063, 
                2.66076, 
                1.10272, 
                10.0, 
                5.27304, 
                2.56032, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                16.8016, 
                -2.87012, 
                4.79688, 
                3.23884, 
                -5.18754, 
                7.55904, 
                2.5908, 
                3.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -5.17378, 
                -3.8908, 
                4.90037, 
                3.34233, 
                1.54796, 
                4.66344, 
                2.25552, 
                2.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.2732170820236206, 
                "mus1_out": -0.28821536898612976, 
                "corr_out": 0.016456061974167824, 
                "mus2_out": 0.023903682827949524, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.10164856165647507
            }
        }, 
        {
            "inputs": [
                1.51175, 
                1.95072, 
                4.35864, 
                2.0, 
                0.14383, 
                -0.46288, 
                0.04469, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -11.81776, 
                0.15809, 
                2.53258, 
                1.02083, 
                10.0, 
                5.27304, 
                2.56032, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                17.15825, 
                -2.86402, 
                4.77711, 
                3.26536, 
                -5.25462, 
                7.55904, 
                2.5908, 
                3.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -4.79781, 
                -3.87537, 
                4.89036, 
                3.37861, 
                1.42005, 
                4.66344, 
                2.25552, 
                2.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.27097001671791077, 
                "mus1_out": -0.26144784688949585, 
                "corr_out": 0.016367193311452866, 
                "mus2_out": 0.02548164129257202, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.10190604627132416
            }
        }, 
        {
            "inputs": [
                1.47034, 
                1.95072, 
                4.35864, 
                2.0, 
                0.14846, 
                -0.41408, 
                0.04624, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -11.67168, 
                0.15563, 
                2.3973, 
                0.92695, 
                10.0, 
                5.27304, 
                2.56032, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                17.51474, 
                -2.85897, 
                4.75599, 
                3.28565, 
                -5.33068, 
                7.55904, 
                2.5908, 
                3.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -4.42168, 
                -3.8599, 
                4.87684, 
                3.4065, 
                1.29801, 
                4.66344, 
                2.25552, 
                2.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.26885655522346497, 
                "mus1_out": -0.23652665317058563, 
                "corr_out": 0.016275377944111824, 
                "mus2_out": 0.026850342750549316, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.10211795568466187
            }
        }, 
        {
            "inputs": [
                1.43365, 
                1.95072, 
                4.35864, 
                2.0, 
                0.15321, 
                -0.36695, 
                0.04757, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -11.53948, 
                0.15369, 
                2.26611, 
                0.83246, 
                10.0, 
                5.27304, 
                2.56032, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                17.87012, 
                -2.85504, 
                4.73389, 
                3.30024, 
                -5.41479, 
                7.55904, 
                2.5908, 
                3.0, 
                1.0, 
                -4.04647, 
                -3.84503, 
                4.85759, 
                3.42394, 
                1.18182, 
                4.66344, 
                2.25552, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.25914525985717773, 
                "mus1_out": -0.20219174027442932, 
                "corr_out": 0.014027140103280544, 
                "mus2_out": 0.007739469408988953, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.09725359082221985
            }
        }, 
        {
            "inputs": [
                1.40153, 
                1.95072, 
                4.35864, 
                2.0, 
                0.15803, 
                -0.3212, 
                0.04821, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -11.42534, 
                0.15277, 
                2.14366, 
                0.74214, 
                10.0, 
                5.27304, 
                2.56032, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                18.22369, 
                -2.85242, 
                4.71181, 
                3.31029, 
                -5.50517, 
                7.55904, 
                2.5908, 
                3.0, 
                1.0, 
                -3.67339, 
                -3.83144, 
                4.83529, 
                3.43376, 
                1.06979, 
                4.66344, 
                2.25552, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.2572785019874573, 
                "mus1_out": -0.17874182760715485, 
                "corr_out": 0.013843736611306667, 
                "mus2_out": 0.008501321077346802, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.09745427221059799
            }
        }, 
        {
            "inputs": [
                1.37372, 
                1.95072, 
                4.35864, 
                2.0, 
                0.1629, 
                -0.2781, 
                0.04866, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -11.33263, 
                0.15363, 
                2.02744, 
                0.65373, 
                10.0, 
                5.27304, 
                2.56032, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                18.57532, 
                -2.85107, 
                4.69084, 
                3.31712, 
                -5.59983, 
                7.55904, 
                2.5908, 
                3.0, 
                1.0, 
                -3.30348, 
                -3.81994, 
                4.81371, 
                3.43999, 
                0.96032, 
                4.66344, 
                2.25552, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.2555243968963623, 
                "mus1_out": -0.15668179094791412, 
                "corr_out": 0.013654174283146858, 
                "mus2_out": 0.009104013442993164, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.09763351082801819
            }
        }, 
        {
            "inputs": [
                1.34982, 
                1.95072, 
                4.35864, 
                2.0, 
                0.16778, 
                -0.23896, 
                0.0488, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -11.26315, 
                0.15636, 
                1.91468, 
                0.56486, 
                10.0, 
                5.27304, 
                2.56032, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                18.92512, 
                -2.85093, 
                4.6716, 
                3.32178, 
                -5.69729, 
                7.55904, 
                2.5908, 
                3.0, 
                1.0, 
                -2.93766, 
                -3.81135, 
                4.79386, 
                3.44404, 
                0.85297, 
                4.66344, 
                2.25552, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.25392910838127136, 
                "mus1_out": -0.13674616813659668, 
                "corr_out": 0.013457653112709522, 
                "mus2_out": 0.009473159909248352, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.09777721762657166
            }
        }, 
        {
            "inputs": [
                1.32941, 
                1.95072, 
                4.35864, 
                2.0, 
                0.17263, 
                -0.20412, 
                0.04853, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -11.21701, 
                0.16024, 
                1.80943, 
                0.48002, 
                10.0, 
                5.27304, 
                2.56032, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                19.27321, 
                -2.85163, 
                4.6542, 
                3.32479, 
                -5.79682, 
                7.55904, 
                2.5908, 
                3.0, 
                1.0, 
                -2.57638, 
                -3.80588, 
                4.77578, 
                3.44637, 
                0.74756, 
                4.66344, 
                2.25552, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.25250235199928284, 
                "mus1_out": -0.11904747784137726, 
                "corr_out": 0.013242991641163826, 
                "mus2_out": 0.009539201855659485, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.0978851169347763
            }
        }, 
        {
            "inputs": [
                1.31213, 
                1.95072, 
                4.35864, 
                2.0, 
                0.17744, 
                -0.17281, 
                0.04807, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -11.19252, 
                0.16434, 
                1.71533, 
                0.4032, 
                10.0, 
                5.27304, 
                2.56032, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                19.61956, 
                -2.85296, 
                4.63848, 
                3.32635, 
                -5.89822, 
                7.55904, 
                2.5908, 
                3.0, 
                1.0, 
                -2.21952, 
                -3.80353, 
                4.75962, 
                3.44749, 
                0.64381, 
                4.66344, 
                2.25552, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.251219242811203, 
                "mus1_out": -0.10313722491264343, 
                "corr_out": 0.013025195337831974, 
                "mus2_out": 0.009442493319511414, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.09797309339046478
            }
        }, 
        {
            "inputs": [
                1.29776, 
                1.95072, 
                4.35864, 
                2.0, 
                0.18218, 
                -0.14368, 
                0.04745, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -11.1864, 
                0.16816, 
                1.63314, 
                0.33538, 
                10.0, 
                5.27304, 
                2.56032, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                19.96432, 
                -2.85466, 
                4.62427, 
                3.32651, 
                -6.00158, 
                7.55904, 
                2.5908, 
                3.0, 
                1.0, 
                -1.86629, 
                -3.80369, 
                4.74616, 
                3.4484, 
                0.5412, 
                4.66344, 
                2.25552, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.25003036856651306, 
                "mus1_out": -0.0882880687713623, 
                "corr_out": 0.012799328193068504, 
                "mus2_out": 0.009222447872161865, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.09805373847484589
            }
        }, 
        {
            "inputs": [
                1.28617, 
                1.95072, 
                4.35864, 
                2.0, 
                0.18686, 
                -0.11586, 
                0.04672, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -11.19319, 
                0.17156, 
                1.56508, 
                0.27891, 
                10.0, 
                5.27304, 
                2.56032, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                20.30774, 
                -2.85669, 
                4.61142, 
                3.32525, 
                -6.10713, 
                7.55904, 
                2.5908, 
                3.0, 
                1.0, 
                -1.51563, 
                -3.80577, 
                4.73576, 
                3.44958, 
                0.43937, 
                4.66344, 
                2.25552, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.2489050179719925, 
                "mus1_out": -0.07400193810462952, 
                "corr_out": 0.012562773190438747, 
                "mus2_out": 0.008914932608604431, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.09813813865184784
            }
        }, 
        {
            "inputs": [
                1.27726, 
                1.95072, 
                4.35864, 
                2.0, 
                0.19144, 
                -0.08913, 
                0.04586, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -11.20802, 
                0.17496, 
                1.51222, 
                0.23496, 
                10.0, 
                5.27304, 
                2.56032, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                20.65003, 
                -2.85899, 
                4.59982, 
                3.32256, 
                -6.2151, 
                7.55904, 
                2.5908, 
                3.0, 
                1.0, 
                -1.1666, 
                -3.80935, 
                4.72837, 
                3.45111, 
                0.33804, 
                4.66344, 
                2.25552, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.24783533811569214, 
                "mus1_out": -0.060146357864141464, 
                "corr_out": 0.012311507947742939, 
                "mus2_out": 0.00851033627986908, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.09822915494441986
            }
        }, 
        {
            "inputs": [
                1.27093, 
                1.95072, 
                4.35864, 
                2.0, 
                0.19593, 
                -0.06328, 
                0.04484, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -11.22742, 
                0.17864, 
                1.47271, 
                0.20178, 
                10.0, 
                5.27304, 
                2.56032, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                20.99133, 
                -2.8615, 
                4.58934, 
                3.31841, 
                -6.32573, 
                7.55904, 
                2.5908, 
                3.0, 
                1.0, 
                -0.81845, 
                -3.81419, 
                4.72375, 
                3.45282, 
                0.23704, 
                4.66344, 
                2.25552, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.2468123883008957, 
                "mus1_out": -0.04663660749793053, 
                "corr_out": 0.012041989713907242, 
                "mus2_out": 0.007992103695869446, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.09832581132650375
            }
        }, 
        {
            "inputs": [
                1.26713, 
                1.95072, 
                4.35864, 
                2.0, 
                0.20028, 
                -0.03807, 
                0.04348, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -11.24883, 
                0.18276, 
                1.44429, 
                0.17716, 
                10.0, 
                5.27304, 
                2.56032, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                21.33171, 
                -2.86419, 
                4.57986, 
                3.31274, 
                -6.4393, 
                7.55904, 
                2.5908, 
                3.0, 
                1.0, 
                -0.4706, 
                -3.81996, 
                4.72169, 
                3.45456, 
                0.13623, 
                4.66344, 
                2.25552, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.24582232534885406, 
                "mus1_out": -0.03335201367735863, 
                "corr_out": 0.01173646654933691, 
                "mus2_out": 0.00725950300693512, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.09842342138290405
            }
        }, 
        {
            "inputs": [
                1.26582, 
                1.95072, 
                4.35864, 
                2.0, 
                0.20446, 
                -0.0131, 
                0.04188, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -11.27024, 
                0.18753, 
                1.4245, 
                0.15868, 
                10.0, 
                5.27304, 
                2.56032, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                21.67124, 
                -2.86703, 
                4.57127, 
                3.30545, 
                -6.55621, 
                7.55904, 
                2.5908, 
                3.0, 
                1.0, 
                -0.12255, 
                -3.82633, 
                4.72197, 
                3.45615, 
                0.03546, 
                4.66344, 
                2.25552, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.24485139548778534, 
                "mus1_out": -0.020116861909627914, 
                "corr_out": 0.011402680538594723, 
                "mus2_out": 0.006371945142745972, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.09852482378482819
            }
        }, 
        {
            "inputs": [
                1.26697, 
                1.95072, 
                4.35864, 
                2.0, 
                0.20846, 
                0.01151, 
                0.03995, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -11.29055, 
                0.19316, 
                1.40497, 
                0.138, 
                10.0, 
                5.27304, 
                2.56032, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                22.00989, 
                -2.86999, 
                4.56345, 
                3.29649, 
                -6.67677, 
                7.55904, 
                2.5908, 
                3.0, 
                1.0, 
                0.22608, 
                -3.83293, 
                4.72449, 
                3.45752, 
                -0.06539, 
                4.66344, 
                2.25552, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.24392865598201752, 
                "mus1_out": -0.0071261487901210785, 
                "corr_out": 0.011042057536542416, 
                "mus2_out": 0.00525037944316864, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.09861817955970764
            }
        }, 
        {
            "inputs": [
                1.27057, 
                1.95072, 
                4.35864, 
                2.0, 
                0.21221, 
                0.03607, 
                0.03748, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -11.31004, 
                0.19991, 
                1.39011, 
                0.11954, 
                10.0, 
                5.27304, 
                2.56032, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                22.34767, 
                -2.87303, 
                4.55639, 
                3.28582, 
                -6.80125, 
                7.55904, 
                2.5908, 
                3.0, 
                1.0, 
                0.57584, 
                -3.83943, 
                4.72929, 
                3.45872, 
                -0.16649, 
                4.66344, 
                2.25552, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.24396789073944092, 
                "mus1_out": 0.005078975111246109, 
                "corr_out": 0.010796676389873028, 
                "mus2_out": 0.003030255436897278, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.09872020035982132
            }
        }, 
        {
            "inputs": [
                1.27702, 
                1.95072, 
                4.35864, 
                2.0, 
                0.21564, 
                0.06442, 
                0.0343, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -11.32972, 
                0.20808, 
                1.38011, 
                0.10309, 
                10.0, 
                5.27304, 
                2.56032, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                22.68458, 
                -2.87616, 
                4.55019, 
                3.27317, 
                -6.93045, 
                7.55904, 
                2.5908, 
                3.0, 
                1.0, 
                0.92751, 
                -3.8456, 
                4.73638, 
                3.45936, 
                -0.26812, 
                4.66344, 
                2.25552, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.24401342868804932, 
                "mus1_out": 0.019253406673669815, 
                "corr_out": 0.010476772673428059, 
                "mus2_out": 0.00028552114963531494, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.0988425761461258
            }
        }, 
        {
            "inputs": [
                1.28706, 
                1.95072, 
                4.35864, 
                2.0, 
                0.21881, 
                0.10042, 
                0.03176, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -11.34993, 
                0.21782, 
                1.37712, 
                0.09006, 
                10.0, 
                5.27304, 
                2.56032, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                23.02048, 
                -2.87935, 
                4.54501, 
                3.25795, 
                -7.06593, 
                7.55904, 
                2.5908, 
                3.0, 
                1.0, 
                1.28197, 
                -3.85116, 
                4.74541, 
                3.45835, 
                -0.37069, 
                4.66344, 
                2.25552, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.2441805750131607, 
                "mus1_out": 0.037208545953035355, 
                "corr_out": 0.010237891227006912, 
                "mus2_out": -0.0022777020931243896, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.09905628859996796
            }
        }, 
        {
            "inputs": [
                1.3015, 
                1.95072, 
                4.35864, 
                2.0, 
                0.22173, 
                0.14443, 
                0.02917, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -11.36948, 
                0.2296, 
                1.38383, 
                0.08232, 
                10.0, 
                5.27304, 
                2.56032, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                23.35489, 
                -2.88257, 
                4.5408, 
                3.2393, 
                -7.20985, 
                7.55904, 
                2.5908, 
                3.0, 
                1.0, 
                1.6396, 
                -3.85581, 
                4.7553, 
                3.4538, 
                -0.47472, 
                4.66344, 
                2.25552, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.24443575739860535, 
                "mus1_out": 0.05922131612896919, 
                "corr_out": 0.010002086870372295, 
                "mus2_out": -0.005092889070510864, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.09934784471988678
            }
        }, 
        {
            "inputs": [
                1.32069, 
                1.95072, 
                4.35864, 
                2.0, 
                0.22453, 
                0.19188, 
                0.02796, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -11.38598, 
                0.24383, 
                1.40161, 
                0.08092, 
                10.0, 
                5.27304, 
                2.56032, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                23.68694, 
                -2.88581, 
                4.53698, 
                3.21629, 
                -7.36468, 
                7.55904, 
                2.5908, 
                3.0, 
                1.0, 
                1.99985, 
                -3.85939, 
                4.76439, 
                3.4437, 
                -0.58073, 
                4.66344, 
                2.25552, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.24481835961341858, 
                "mus1_out": 0.08289653062820435, 
                "corr_out": 0.009919531643390656, 
                "mus2_out": -0.007187098264694214, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.09971939027309418
            }
        }, 
        {
            "inputs": [
                1.344, 
                1.95072, 
                4.35864, 
                2.0, 
                0.22718, 
                0.23311, 
                0.02654, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -11.39667, 
                0.2611, 
                1.42998, 
                0.08598, 
                10.0, 
                5.27304, 
                2.56032, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                24.01579, 
                -2.88903, 
                4.53254, 
                3.18854, 
                -7.5319, 
                7.55904, 
                2.5908, 
                3.0, 
                1.0, 
                2.3613, 
                -3.8619, 
                4.77095, 
                3.42695, 
                -0.68904, 
                4.66344, 
                2.25552, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.2451472282409668, 
                "mus1_out": 0.10356795787811279, 
                "corr_out": 0.009801648557186127, 
                "mus2_out": -0.009239822626113892, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.10004597902297974
            }
        }, 
        {
            "inputs": [
                1.37015, 
                1.95072, 
                4.35864, 
                2.0, 
                0.22977, 
                0.26146, 
                0.02592, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -11.3988, 
                0.28184, 
                1.46678, 
                0.09664, 
                10.0, 
                5.27304, 
                2.56032, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                24.34102, 
                -2.89225, 
                4.52656, 
                3.15642, 
                -7.71159, 
                7.55904, 
                2.5908, 
                3.0, 
                1.0, 
                2.72234, 
                -3.86333, 
                4.77377, 
                3.40362, 
                -0.79984, 
                4.66344, 
                2.25552, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.24541310966014862, 
                "mus1_out": 0.1178147941827774, 
                "corr_out": 0.00974970031529665, 
                "mus2_out": -0.01047217845916748, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.10029597580432892
            }
        }, 
        {
            "inputs": [
                1.39796, 
                1.95072, 
                4.35864, 
                2.0, 
                0.23231, 
                0.27817, 
                0.02537, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -11.39038, 
                0.30593, 
                1.50887, 
                0.11091, 
                10.0, 
                5.27304, 
                2.56032, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                24.66276, 
                -2.89546, 
                4.51867, 
                3.12071, 
                -7.90295, 
                7.55904, 
                2.5908, 
                3.0, 
                1.0, 
                3.08171, 
                -3.8637, 
                4.77227, 
                3.37431, 
                -0.91329, 
                4.66344, 
                2.25552, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.24557963013648987, 
                "mus1_out": 0.12630951404571533, 
                "corr_out": 0.009685657918453217, 
                "mus2_out": -0.011355623602867126, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.10045462101697922
            }
        }, 
        {
            "inputs": [
                1.4268, 
                1.95072, 
                4.35864, 
                2.0, 
                0.23494, 
                0.28841, 
                0.02631, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -11.37044, 
                0.33313, 
                1.55231, 
                0.12551, 
                10.0, 
                5.27304, 
                2.56032, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                24.98136, 
                -2.89867, 
                4.50931, 
                3.08251, 
                -8.10422, 
                7.55904, 
                2.5908, 
                3.0, 
                1.0, 
                3.43844, 
                -3.86296, 
                4.76636, 
                3.33956, 
                -1.02961, 
                4.66344, 
                2.25552, 
                2.0, 
                1.0, 
                -18.80525, 
                -3.02071, 
                6.7056, 
                5.2788, 
                3.56241, 
                9.35736, 
                2.5908, 
                3.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.25156816840171814, 
                "mus1_out": 0.11268037557601929, 
                "corr_out": 0.012060750275850296, 
                "mus2_out": 0.007700338959693909, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.10438686609268188
            }
        }, 
        {
            "inputs": [
                1.45659, 
                1.95072, 
                4.35864, 
                2.0, 
                0.23776, 
                0.29787, 
                0.02824, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -11.33928, 
                0.36276, 
                1.59311, 
                0.13652, 
                10.0, 
                5.27304, 
                2.56032, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                25.29703, 
                -2.90188, 
                4.49933, 
                3.04274, 
                -8.3139, 
                7.55904, 
                2.5908, 
                3.0, 
                1.0, 
                3.79155, 
                -3.86106, 
                4.756, 
                3.29941, 
                -1.14916, 
                4.66344, 
                2.25552, 
                2.0, 
                1.0, 
                -18.78837, 
                -3.02071, 
                6.7056, 
                5.24901, 
                3.57941, 
                9.35736, 
                2.5908, 
                3.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.25177237391471863, 
                "mus1_out": 0.11749234795570374, 
                "corr_out": 0.0122611653059721, 
                "mus2_out": 0.008442044258117676, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.10453014075756073
            }
        }, 
        {
            "inputs": [
                1.48758, 
                1.95072, 
                4.35864, 
                2.0, 
                0.24091, 
                0.30986, 
                0.03149, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -11.29907, 
                0.39391, 
                1.62827, 
                0.14069, 
                10.0, 
                5.27304, 
                2.56032, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                25.60981, 
                -2.90509, 
                4.48925, 
                3.00167, 
                -8.53185, 
                7.55904, 
                2.5908, 
                3.0, 
                1.0, 
                4.13972, 
                -3.85792, 
                4.74108, 
                3.25351, 
                -1.27239, 
                4.66344, 
                2.25552, 
                2.0, 
                1.0, 
                -18.85711, 
                -3.02071, 
                6.7056, 
                5.21802, 
                3.61384, 
                9.35736, 
                2.5908, 
                3.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.2520700693130493, 
                "mus1_out": 0.12337002158164978, 
                "corr_out": 0.012613917700946331, 
                "mus2_out": 0.009913548827171326, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.10472738742828369
            }
        }, 
        {
            "inputs": [
                1.52004, 
                1.95072, 
                4.35864, 
                2.0, 
                0.24453, 
                0.32464, 
                0.03616, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -11.25304, 
                0.42593, 
                1.65611, 
                0.13607, 
                10.0, 
                5.27304, 
                2.56032, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                25.91957, 
                -2.9083, 
                4.4791, 
                2.95906, 
                -8.75939, 
                7.55904, 
                2.5908, 
                3.0, 
                1.0, 
                4.48122, 
                -3.85344, 
                4.72184, 
                3.2018, 
                -1.3996, 
                4.66344, 
                2.25552, 
                2.0, 
                1.0, 
                -18.64469, 
                -3.02287, 
                6.83776, 
                5.31772, 
                3.50615, 
                9.35736, 
                2.5908, 
                3.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.25237712264060974, 
                "mus1_out": 0.1300492286682129, 
                "corr_out": 0.01310771144926548, 
                "mus2_out": 0.011994600296020508, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.1049184501171112
            }
        }, 
        {
            "inputs": [
                1.55426, 
                1.95072, 
                4.35864, 
                2.0, 
                0.24876, 
                0.34216, 
                0.04232, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -11.20435, 
                0.45817, 
                1.67614, 
                0.12189, 
                10.0, 
                5.27304, 
                2.56032, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                4.81413, 
                -3.84721, 
                4.69937, 
                3.14512, 
                -1.53067, 
                4.66344, 
                2.25552, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -18.30625, 
                -3.02028, 
                6.6617, 
                5.10745, 
                3.58423, 
                9.35736, 
                2.5908, 
                3.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.2557470500469208, 
                "mus1_out": 0.1427011340856552, 
                "corr_out": 0.013744395226240158, 
                "mus2_out": 0.0174495130777359, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.10732278972864151
            }
        }, 
        {
            "inputs": [
                1.59055, 
                1.95072, 
                4.35864, 
                2.0, 
                0.2538, 
                0.36296, 
                0.05036, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -11.15576, 
                0.49002, 
                1.68853, 
                0.09798, 
                10.0, 
                5.27304, 
                2.56032, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                5.13691, 
                -3.83919, 
                4.67602, 
                3.08547, 
                -1.66487, 
                4.66344, 
                2.25552, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -17.94851, 
                -3.01656, 
                5.93395, 
                4.3434, 
                4.13237, 
                9.35736, 
                2.5908, 
                3.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.25626689195632935, 
                "mus1_out": 0.15775588154792786, 
                "corr_out": 0.01450700405985117, 
                "mus2_out": 0.02027393877506256, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.10767319798469543
            }
        }, 
        {
            "inputs": [
                1.62933, 
                1.95072, 
                4.35864, 
                2.0, 
                0.25984, 
                0.38778, 
                0.06046, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -11.11002, 
                0.52083, 
                1.69331, 
                0.06398, 
                10.0, 
                5.27304, 
                2.56032, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                5.44917, 
                -3.83019, 
                4.65482, 
                3.02549, 
                -1.80109, 
                4.66344, 
                2.25552, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -17.64939, 
                -3.01168, 
                5.34545, 
                3.71612, 
                4.74942, 
                9.35736, 
                2.5908, 
                3.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.25702357292175293, 
                "mus1_out": 0.17283663153648376, 
                "corr_out": 0.01556448545306921, 
                "mus2_out": 0.02474956214427948, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.10816104710102081
            }
        }, 
        {
            "inputs": [
                1.67104, 
                1.95072, 
                4.35864, 
                2.0, 
                0.26716, 
                0.41713, 
                0.07315, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -11.0702, 
                0.54991, 
                1.69068, 
                0.01964, 
                10.0, 
                5.27304, 
                2.56032, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                5.75187, 
                -3.8215, 
                4.63831, 
                2.96726, 
                -1.93844, 
                4.66344, 
                2.25552, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -17.37966, 
                -3.00543, 
                5.07028, 
                3.39924, 
                5.11281, 
                9.35736, 
                2.5908, 
                3.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.25803297758102417, 
                "mus1_out": 0.18667608499526978, 
                "corr_out": 0.0170082226395607, 
                "mus2_out": 0.031441137194633484, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.10878200829029083
            }
        }, 
        {
            "inputs": [
                1.71598, 
                1.95072, 
                4.35864, 
                2.0, 
                0.27604, 
                0.44937, 
                0.08884, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -11.03967, 
                0.5764, 
                1.6814, 
                -0.03458, 
                -10.0, 
                5.27304, 
                2.56032, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                6.04656, 
                -3.81439, 
                4.6275, 
                2.91152, 
                -2.07677, 
                4.66344, 
                2.25552, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -17.12597, 
                -2.99971, 
                4.89181, 
                3.17583, 
                5.39259, 
                9.35736, 
                2.5908, 
                3.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.26321351528167725, 
                "mus1_out": 0.18954046070575714, 
                "corr_out": 0.018027832731604576, 
                "mus2_out": 0.041443198919296265, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.11247020214796066
            }
        }, 
        {
            "inputs": [
                1.76389, 
                1.95072, 
                4.35864, 
                2.0, 
                0.28715, 
                0.47906, 
                0.11105, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -11.0216, 
                0.59953, 
                1.6672, 
                -0.09669, 
                -10.0, 
                5.27304, 
                2.56032, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                6.33458, 
                -3.80951, 
                4.62167, 
                2.85779, 
                -2.2166, 
                4.66344, 
                2.25552, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -16.89276, 
                -2.99449, 
                4.74152, 
                2.97763, 
                5.67321, 
                9.35736, 
                2.5908, 
                3.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.2648531496524811, 
                "mus1_out": 0.20243500173091888, 
                "corr_out": 0.020545385777950287, 
                "mus2_out": 0.053962841629981995, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.113427072763443
            }
        }, 
        {
            "inputs": [
                1.81361, 
                1.95072, 
                4.35864, 
                2.0, 
                0.29993, 
                0.49722, 
                0.12782, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -11.01809, 
                0.61914, 
                1.65088, 
                -0.16273, 
                -10.0, 
                5.27304, 
                2.56032, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                6.61659, 
                -3.80713, 
                4.61888, 
                2.80528, 
                -2.35862, 
                4.66344, 
                2.25552, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -16.68075, 
                -2.98992, 
                4.63352, 
                2.81992, 
                5.91533, 
                9.35736, 
                2.5908, 
                3.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.26689475774765015, 
                "mus1_out": 0.21252521872520447, 
                "corr_out": 0.022840863093733788, 
                "mus2_out": 0.06613525748252869, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.1147100031375885
            }
        }, 
        {
            "inputs": [
                1.86324, 
                1.95072, 
                4.35864, 
                2.0, 
                0.31354, 
                0.49633, 
                0.13611, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -11.02946, 
                0.63519, 
                1.6353, 
                -0.22794, 
                -10.0, 
                5.27304, 
                2.56032, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                6.89288, 
                -3.80741, 
                4.61689, 
                2.75365, 
                -2.50318, 
                4.66344, 
                2.25552, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -16.48442, 
                -2.98544, 
                4.57683, 
                2.71359, 
                6.07478, 
                9.35736, 
                2.5908, 
                3.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.26754143834114075, 
                "mus1_out": 0.21182861924171448, 
                "corr_out": 0.02387377806007862, 
                "mus2_out": 0.07179588079452515, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.11506093293428421
            }
        }, 
        {
            "inputs": [
                1.91088, 
                1.95072, 
                4.35864, 
                2.0, 
                0.32617, 
                0.4764, 
                0.12627, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -11.0543, 
                0.64825, 
                1.62253, 
                -0.28835, 
                -10.0, 
                5.27304, 
                2.56032, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                7.16382, 
                -3.81015, 
                4.61387, 
                2.70298, 
                -2.65034, 
                4.66344, 
                2.25552, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -16.29083, 
                -2.98133, 
                4.57029, 
                2.65941, 
                6.12574, 
                9.35736, 
                2.5908, 
                3.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.26576635241508484, 
                "mus1_out": 0.19997531175613403, 
                "corr_out": 0.022391866892576218, 
                "mus2_out": 0.06394954025745392, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.1138688400387764
            }
        }, 
        {
            "inputs": [
                1.95531, 
                1.95072, 
                4.35864, 
                2.0, 
                0.33696, 
                0.44427, 
                0.10792, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -11.09027, 
                0.65892, 
                1.61341, 
                -0.3419, 
                -10.0, 
                5.27304, 
                2.56032, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                7.42989, 
                -3.8148, 
                4.60866, 
                2.65335, 
                -2.80019, 
                4.66344, 
                2.25552, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -16.09115, 
                -2.97771, 
                4.59576, 
                2.64045, 
                6.0941, 
                9.35736, 
                2.5908, 
                3.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.26327675580978394, 
                "mus1_out": 0.18250630795955658, 
                "corr_out": 0.01991955190896988, 
                "mus2_out": 0.05113925039768219, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.11225072294473648
            }
        }, 
        {
            "inputs": [
                1.9962, 
                1.95072, 
                4.35864, 
                2.0, 
                0.34548, 
                0.4089, 
                0.08518, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -11.13517, 
                0.66756, 
                1.60774, 
                -0.38846, 
                -10.0, 
                5.27304, 
                2.56032, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                7.69149, 
                -3.82084, 
                4.60068, 
                2.60449, 
                -2.95317, 
                4.66344, 
                2.25552, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -15.88015, 
                -2.97487, 
                4.6296, 
                2.6334, 
                6.03027, 
                9.35736, 
                2.5908, 
                3.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.2613217532634735, 
                "mus1_out": 0.16623033583164215, 
                "corr_out": 0.01733248680830002, 
                "mus2_out": 0.03826078772544861, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.11106033623218536
            }
        }, 
        {
            "inputs": [
                2.03386, 
                1.95072, 
                4.35864, 
                2.0, 
                0.35238, 
                0.37658, 
                0.06908, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -11.18732, 
                0.67446, 
                1.60529, 
                -0.42857, 
                -10.0, 
                5.27304, 
                2.56032, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                7.94883, 
                -3.82786, 
                4.58968, 
                2.55582, 
                -3.11009, 
                4.66344, 
                2.25552, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -15.65717, 
                -2.97264, 
                4.65621, 
                2.62235, 
                5.97066, 
                9.35736, 
                2.5908, 
                3.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.2598384618759155, 
                "mus1_out": 0.15094588696956635, 
                "corr_out": 0.015485755167901516, 
                "mus2_out": 0.02929656207561493, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.11013152450323105
            }
        }, 
        {
            "inputs": [
                2.06876, 
                1.95072, 
                4.35864, 
                2.0, 
                0.35793, 
                0.34899, 
                0.05546, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -11.24553, 
                0.67988, 
                1.6062, 
                -0.46255, 
                -10.0, 
                5.27304, 
                2.56032, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                8.20184, 
                -3.83548, 
                4.57544, 
                2.50668, 
                -3.27199, 
                4.66344, 
                2.25552, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -15.43088, 
                -2.97069, 
                4.67653, 
                2.60778, 
                5.91725, 
                9.35736, 
                2.5908, 
                3.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.25858134031295776, 
                "mus1_out": 0.13786739110946655, 
                "corr_out": 0.013927100226283073, 
                "mus2_out": 0.02173464000225067, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.10934426635503769
            }
        }, 
        {
            "inputs": [
                2.1013, 
                1.95072, 
                4.35864, 
                2.0, 
                0.36232, 
                0.32543, 
                0.04391, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -11.30889, 
                0.68401, 
                1.61044, 
                -0.49086, 
                -10.0, 
                5.27304, 
                2.56032, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                8.45022, 
                -3.84337, 
                4.5577, 
                2.4564, 
                -3.44008, 
                4.66344, 
                2.25552, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -15.19628, 
                -2.96914, 
                4.68735, 
                2.58605, 
                5.87625, 
                9.35736, 
                2.5908, 
                3.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.25751209259033203, 
                "mus1_out": 0.12670768797397614, 
                "corr_out": 0.01260696817189455, 
                "mus2_out": 0.015327796339988708, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.10867476463317871
            }
        }, 
        {
            "inputs": [
                2.1319, 
                1.95072, 
                4.35864, 
                2.0, 
                0.36571, 
                0.30603, 
                0.03391, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -11.37657, 
                0.6871, 
                1.61738, 
                -0.51452, 
                -10.0, 
                5.27304, 
                2.56032, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                8.69343, 
                -3.85118, 
                4.5363, 
                2.4044, 
                -3.61564, 
                4.66344, 
                2.25552, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -14.95597, 
                -2.9679, 
                4.6862, 
                2.5543, 
                5.85522, 
                9.35736, 
                2.5908, 
                3.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.25659728050231934, 
                "mus1_out": 0.11756362020969391, 
                "corr_out": 0.011470080353319645, 
                "mus2_out": 0.009770974516868591, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.10810530930757523
            }
        }, 
        {
            "inputs": [
                2.16102, 
                1.95072, 
                4.35864, 
                2.0, 
                0.36824, 
                0.29122, 
                0.02529, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -11.44777, 
                0.6893, 
                1.62576, 
                -0.53527, 
                -10.0, 
                5.27304, 
                2.56032, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                8.93077, 
                -3.85852, 
                4.51151, 
                2.35049, 
                -3.79953, 
                4.66344, 
                2.25552, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -14.71183, 
                -2.96688, 
                4.67864, 
                2.51762, 
                5.84356, 
                9.35736, 
                2.5908, 
                3.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.25582242012023926, 
                "mus1_out": 0.11063209176063538, 
                "corr_out": 0.010497632436454296, 
                "mus2_out": 0.00494346022605896, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.1076279953122139
            }
        }, 
        {
            "inputs": [
                2.18908, 
                1.95072, 
                4.35864, 
                2.0, 
                0.37001, 
                0.28059, 
                0.01768, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -11.52178, 
                0.69074, 
                1.63394, 
                -0.55514, 
                -10.0, 
                5.27304, 
                2.56032, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                9.16159, 
                -3.86507, 
                4.48423, 
                2.29515, 
                -3.99172, 
                4.66344, 
                2.25552, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -14.46619, 
                -2.966, 
                4.66709, 
                2.47801, 
                5.83783, 
                9.35736, 
                2.5908, 
                3.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.25515684485435486, 
                "mus1_out": 0.10571226477622986, 
                "corr_out": 0.0096479132771492, 
                "mus2_out": 0.0006332099437713623, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.1072244718670845
            }
        }, 
        {
            "inputs": [
                2.21639, 
                1.95072, 
                4.35864, 
                2.0, 
                0.37108, 
                0.2731, 
                0.01072, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -11.59799, 
                0.69151, 
                1.64135, 
                -0.57504, 
                -10.0, 
                5.27304, 
                2.56032, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                9.38576, 
                -3.87074, 
                4.45578, 
                2.23939, 
                -4.19122, 
                4.66344, 
                2.25552, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -14.22508, 
                -2.96518, 
                4.65471, 
                2.43831, 
                5.83398, 
                9.35736, 
                2.5908, 
                3.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.25456780195236206, 
                "mus1_out": 0.10229803621768951, 
                "corr_out": 0.008877950720489025, 
                "mus2_out": -0.003352835774421692, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.10687366873025894
            }
        }, 
        {
            "inputs": [
                2.24314, 
                1.95072, 
                4.35864, 
                2.0, 
                0.3715, 
                0.2675, 
                0.00422, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -11.67593, 
                0.69168, 
                1.64897, 
                -0.59418, 
                -10.0, 
                5.27304, 
                2.56032, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                9.60378, 
                -3.87555, 
                4.42752, 
                2.18437, 
                -4.39658, 
                4.66344, 
                2.25552, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -13.98723, 
                -2.96441, 
                4.64545, 
                2.4023, 
                5.82242, 
                9.35736, 
                2.5908, 
                3.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.25403234362602234, 
                "mus1_out": 0.09977619349956512, 
                "corr_out": 0.008162831887602806, 
                "mus2_out": -0.007102057337760925, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.1065591424703598
            }
        }, 
        {
            "inputs": [
                2.26952, 
                1.95072, 
                4.35864, 
                2.0, 
                0.37129, 
                0.26381, 
                -0.00217, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -11.75519, 
                0.69128, 
                1.65843, 
                -0.61109, 
                -10.0, 
                5.27304, 
                2.56032, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                9.81647, 
                -3.87968, 
                4.40021, 
                2.13069, 
                -4.60718, 
                4.66344, 
                2.25552, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -13.75272, 
                -2.96371, 
                4.63846, 
                2.36893, 
                5.80545, 
                9.35736, 
                2.5908, 
                3.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.25353550910949707, 
                "mus1_out": 0.09822042286396027, 
                "corr_out": 0.007465049624443054, 
                "mus2_out": -0.010815218091011047, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.10627474635839462
            }
        }, 
        {
            "inputs": [
                2.29576, 
                1.95072, 
                4.35864, 
                2.0, 
                0.37045, 
                0.26239, 
                -0.00835, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -11.83536, 
                0.69035, 
                1.67114, 
                -0.62462, 
                -10.0, 
                5.27304, 
                2.56032, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                10.02452, 
                -3.88319, 
                4.37398, 
                2.07822, 
                -4.82362, 
                4.66344, 
                2.25552, 
                2.0, 
                0.0, 
                100.0, 
                100.0, 
                0.0, 
                0.0, 
                10.0, 
                0.0, 
                0.0, 
                -1.0, 
                1.0, 
                -13.52089, 
                -2.96296, 
                4.63109, 
                2.33533, 
                5.78972, 
                9.35736, 
                2.5908, 
                3.0
            ], 
            "outputs": {
                "logsigmas1_out": 0.25308921933174133, 
                "mus1_out": 0.09782078862190247, 
                "corr_out": 0.006794214714318514, 
                "mus2_out": -0.01445072889328003, 
                "linearpi_out": 1.0, 
                "logsigmas2_out": 0.10602867603302002
            }
        }
    ]
}

==> highway_predictor_models/mixtures1_units_40/m1u40.json <==
{
    "layers": [
        {
            "is_output": false, 
            "scales": [
                3.86445783, 
                0.27519809, 
                2.47547287, 
                0.22062201, 
                0.58567522, 
                0.5492819, 
                0.18368763, 
                23.64959631, 
                0.26440303, 
                53.10844181, 
                0.33824466, 
                72.85983909, 
                0.14374396, 
                16.38100737, 
                14.42111849, 
                3.89658325, 
                1.29945228, 
                9.73766153, 
                2.57003866, 
                0.40110055, 
                0.49161957, 
                0.20012729, 
                26.69338045, 
                20.11191527, 
                3.99408833, 
                1.2969194, 
                9.73819938, 
                2.57776237, 
                0.48942367, 
                0.64301909, 
                0.30547844, 
                28.40949428, 
                29.62148705, 
                5.44554087, 
                4.72740279, 
                7.65942666, 
                2.69013068, 
                0.6758875, 
                0.95442814, 
                0.49066619, 
                49.44534891, 
                47.14392649, 
                4.54471435, 
                2.60880662, 
                5.54941365, 
                3.58363285, 
                1.03220144, 
                1.52328983, 
                0.32153746, 
                40.38539165, 
                30.80857369, 
                5.48465808, 
                4.66498826, 
                7.35964298, 
                3.95970035, 
                0.71877873, 
                1.03644381, 
                0.37620539, 
                33.10989485, 
                38.68908235, 
                3.76153735, 
                3.65785782, 
                7.93835132, 
                2.93118891, 
                0.80059403, 
                1.155114, 
                0.49302747, 
                49.46096897, 
                50.95131858, 
                3.7019779, 
                2.55327089, 
                5.55728951, 
                3.68881887, 
                1.03457141, 
                1.52863821, 
                0.3694034, 
                46.01703096, 
                38.31307191, 
                3.7777001, 
                3.67286442, 
                7.94133348, 
                4.1077901, 
                0.81319838, 
                1.17841569
            ], 
            "n_nodes": 84, 
            "is_input": true, 
            "names": [
                "ego_velocity", 
                "ego_width", 
                "ego_length", 
                "ego_type", 
                "ego_lane_d", 
                "ego_last_acc", 
                "ego_last_vlat", 
                "lane_ego_lane_length", 
                "lane_left_lane_exists", 
                "lane_left_lane_length", 
                "lane_right_lane_exists", 
                "lane_right_lane_length", 
                "veh_1_exists", 
                "veh_1_s", 
                "veh_1_d", 
                "veh_1_ds", 
                "veh_1_dsrel", 
                "veh_1_time_to_ego", 
                "veh_1_length", 
                "veh_1_width", 
                "veh_1_type", 
                "veh_2_exists", 
                "veh_2_s", 
                "veh_2_d", 
                "veh_2_ds", 
                "veh_2_dsrel", 
                "veh_2_time_to_ego", 
                "veh_2_length", 
                "veh_2_width", 
                "veh_2_type", 
                "veh_3_exists", 
                "veh_3_s", 
                "veh_3_d", 
                "veh_3_ds", 
                "veh_3_dsrel", 
                "veh_3_time_to_ego", 
                "veh_3_length", 
                "veh_3_width", 
                "veh_3_type", 
                "veh_4_exists", 
                "veh_4_s", 
                "veh_4_d", 
                "veh_4_ds", 
                "veh_4_dsrel", 
                "veh_4_time_to_ego", 
                "veh_4_length", 
                "veh_4_width", 
                "veh_4_type", 
                "veh_5_exists", 
                "veh_5_s", 
                "veh_5_d", 
                "veh_5_ds", 
                "veh_5_dsrel", 
                "veh_5_time_to_ego", 
                "veh_5_length", 
                "veh_5_width", 
                "veh_5_type", 
                "veh_6_exists", 
                "veh_6_s", 
                "veh_6_d", 
                "veh_6_ds", 
                "veh_6_dsrel", 
                "veh_6_time_to_ego", 
                "veh_6_length", 
                "veh_6_width", 
                "veh_6_type", 
                "veh_7_exists", 
                "veh_7_s", 
                "veh_7_d", 
                "veh_7_ds", 
                "veh_7_dsrel", 
                "veh_7_time_to_ego", 
                "veh_7_length", 
                "veh_7_width", 
                "veh_7_type", 
                "veh_8_exists", 
                "veh_8_s", 
                "veh_8_d", 
                "veh_8_ds", 
                "veh_8_dsrel", 
                "veh_8_time_to_ego", 
                "veh_8_length", 
                "veh_8_width", 
                "veh_8_type"
            ], 
            "upper_bounds": [
                28.190523147583008, 
                2.5908000469207764, 
                23.225759506225586, 
                3.0, 
                3.393718719482422, 
                3.0, 
                3.0, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                100.0, 
                100.0, 
                29.047439575195312, 
                25.270143508911133, 
                10.0, 
                23.225759506225586, 
                2.5908000469207764, 
                3.0, 
                1.0, 
                100.0, 
                100.0, 
                29.047439575195312, 
                17.72788429260254, 
                10.0, 
                23.225759506225586, 
                2.5908000469207764, 
                3.0, 
                1.0, 
                100.0, 
                100.0, 
                29.047439575195312, 
                23.693693161010742, 
                10.0, 
                23.225759506225586, 
                2.5908000469207764, 
                3.0, 
                1.0, 
                100.0, 
                100.0, 
                29.047439575195312, 
                24.21011734008789, 
                10.0, 
                23.225759506225586, 
                2.5908000469207764, 
                3.0, 
                1.0, 
                100.0, 
                100.0, 
                29.047439575195312, 
                24.364917755126953, 
                10.0, 
                23.225759506225586, 
                2.5908000469207764, 
                3.0, 
                1.0, 
                100.0, 
                100.0, 
                20.3137264251709, 
                15.42535400390625, 
                10.0, 
                23.225759506225586, 
                2.5908000469207764, 
                3.0, 
                1.0, 
                100.0, 
                100.0, 
                19.09876823425293, 
                14.808506965637207, 
                10.0, 
                23.225759506225586, 
                2.5908000469207764, 
                3.0, 
                1.0, 
                100.0, 
                100.0, 
                19.963510513305664, 
                16.579158782958984, 
                10.0, 
                23.225759506225586, 
                2.5908000469207764, 
                3.0
            ], 
            "lower_bounds": [
                0.0, 
                0.9448800086975098, 
                1.6459200382232666, 
                1.0, 
                -4.756117820739746, 
                -3.0, 
                -2.434610366821289, 
                3.461836814880371, 
                0.0, 
                0.0, 
                0.0, 
                0.0, 
                0.0, 
                0.001172534772194922, 
                -4.756117820739746, 
                0.0, 
                -17.72788429260254, 
                -10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                -99.99530029296875, 
                -4.756117820739746, 
                0.0, 
                -16.569602966308594, 
                -10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                -14.403841018676758, 
                0.05105213075876236, 
                0.0, 
                -14.824113845825195, 
                -10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                -23.197824478149414, 
                1.0438026189804077, 
                0.0, 
                -14.808506965637207, 
                -10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                -99.999755859375, 
                1.274492621421814, 
                0.0, 
                -14.80850601196289, 
                -10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                -16.771772384643555, 
                -8.45556354522705, 
                0.0, 
                -23.22783660888672, 
                -10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                -23.122379302978516, 
                -8.2754545211792, 
                0.0, 
                -23.00853157043457, 
                -10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                -99.9991226196289, 
                -8.456117630004883, 
                0.0, 
                -23.37055015563965, 
                -10.0, 
                0.0, 
                0.0, 
                -1.0
            ], 
            "types": [
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "INT", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "BOOL", 
                "FLOAT", 
                "BOOL", 
                "FLOAT", 
                "BOOL", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "INT", 
                "BOOL", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "INT", 
                "BOOL", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "INT", 
                "BOOL", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "INT", 
                "BOOL", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "INT", 
                "BOOL", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "INT", 
                "BOOL", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "INT", 
                "BOOL", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "INT"
            ], 
            "layer_name": "input_layer"
        }, 
        {
            "b": [
                0.025662731379270554, 
                0.025307578966021538, 
                0.07352695614099503, 
                0.022275563329458237, 
                0.03929554298520088, 
                0.02341691218316555, 
                0.044772688299417496, 
                0.017303941771388054, 
                0.044205937534570694, 
                -0.003380776848644018, 
                0.017846206203103065, 
                0.0539795458316803, 
                0.040911655873060226, 
                0.002610146766528487, 
                -0.043830692768096924, 
                0.013237688690423965, 
                0.0466286763548851, 
                0.06455112248659134, 
                0.018214503303170204, 
                0.05472389981150627, 
                0.0433664433658123, 
                0.05365869402885437, 
                0.05287494882941246, 
                0.06356360018253326, 
                0.02034311182796955, 
                0.05314755439758301, 
                0.059275511652231216, 
                -0.007270016707479954, 
                0.045359380543231964, 
                0.025160856544971466, 
                0.05790041759610176, 
                0.015190588310360909, 
                -0.022943992167711258, 
                0.01520024985074997, 
                0.015079343691468239, 
                0.021110592409968376, 
                0.07204963266849518, 
                0.056078024208545685, 
                0.05586383119225502, 
                0.015782805159687996
            ], 
            "is_output": false, 
            "activation_function": "RELU", 
            "n_nodes": 40, 
            "W": [
                [
                    0.0239886287599802, 
                    -0.009251524694263935, 
                    -0.014209024608135223, 
                    0.012176785618066788, 
                    -0.021127276122570038, 
                    -0.2054460346698761, 
                    0.017257554456591606, 
                    0.0013702136930078268, 
                    0.021887285634875298, 
                    0.019372032955288887, 
                    0.046323612332344055, 
                    -0.03140693157911301, 
                    0.017363611608743668, 
                    -0.10275157541036606, 
                    0.04991186782717705, 
                    -0.06712789088487625, 
                    -0.15700511634349823, 
                    0.04028309881687164, 
                    -0.0005281553021632135, 
                    0.005764218512922525, 
                    0.0008405483094975352, 
                    0.03016996942460537, 
                    0.0017811940051615238, 
                    0.03213829919695854, 
                    -0.03312717378139496, 
                    -0.013403534889221191, 
                    0.036262206733226776, 
                    -0.04418671503663063, 
                    -0.009925419464707375, 
                    0.02077985182404518, 
                    -0.0038239459972828627, 
                    0.008618132211267948, 
                    -0.034516941756010056, 
                    -0.019875267520546913, 
                    0.012912510894238949, 
                    0.0056902323849499226, 
                    -0.013725429773330688, 
                    -0.008264444768428802, 
                    -0.026644643396139145, 
                    -0.0005456090439110994, 
                    -0.02977886237204075, 
                    0.02760321833193302, 
                    0.006342130713164806, 
                    -0.022735824808478355, 
                    0.032335784286260605, 
                    0.016104817390441895, 
                    0.031960148364305496, 
                    -0.007677061017602682, 
                    0.009984382428228855, 
                    0.02222888357937336, 
                    -0.01295884232968092, 
                    0.01898823492228985, 
                    -0.0075566149316728115, 
                    0.0348496213555336, 
                    0.003624615492299199, 
                    0.029116179794073105, 
                    0.0057121324352920055, 
                    0.03214433416724205, 
                    -0.017080416902899742, 
                    0.00724064139649272, 
                    -0.010386724025011063, 
                    0.006544963456690311, 
                    0.03351549804210663, 
                    0.008088639937341213, 
                    0.008846676908433437, 
                    0.0007259536068886518, 
                    0.005956656765192747, 
                    -0.0278194397687912, 
                    -0.007149866316467524, 
                    -0.01423228345811367, 
                    0.011360601522028446, 
                    -0.015701163560152054, 
                    0.0005853303009644151, 
                    -0.010784555226564407, 
                    -0.002477831207215786, 
                    0.01220022700726986, 
                    -0.009116117842495441, 
                    -0.02636565826833248, 
                    0.009806361980736256, 
                    8.47614646772854e-05, 
                    -0.023935290053486824, 
                    0.008249279111623764, 
                    0.011067506857216358, 
                    -0.026121104136109352
                ], 
                [
                    0.045823320746421814, 
                    0.01928042806684971, 
                    -0.004803017247468233, 
                    0.014271341264247894, 
                    -0.02985805831849575, 
                    -0.22914962470531464, 
                    0.046013880521059036, 
                    -0.00016060516645666212, 
                    0.014003228396177292, 
                    0.01737862639129162, 
                    0.005857553333044052, 
                    -0.008135203272104263, 
                    0.02123105525970459, 
                    0.0224172230809927, 
                    -0.018035657703876495, 
                    0.032618191093206406, 
                    -0.07396267354488373, 
                    0.06738092005252838, 
                    -0.021807273849844933, 
                    0.023253271356225014, 
                    -0.004469503182917833, 
                    0.009107697755098343, 
                    0.02741144597530365, 
                    0.00974462553858757, 
                    -0.025317125022411346, 
                    0.02030283771455288, 
                    0.04680408537387848, 
                    0.010347196832299232, 
                    -0.02715071476995945, 
                    0.009740974754095078, 
                    0.007850724272429943, 
                    0.016642078757286072, 
                    -0.02638976462185383, 
                    0.004284597467631102, 
                    -0.03426322340965271, 
                    0.019652217626571655, 
                    -0.01721029542386532, 
                    0.0023646443150937557, 
                    -0.004931130912154913, 
                    0.03596271947026253, 
                    -0.014422056265175343, 
                    0.010650118812918663, 
                    -0.005665472708642483, 
                    0.0076957400888204575, 
                    0.0032964565325528383, 
                    -0.02010117843747139, 
                    0.0026931501924991608, 
                    -0.01828332431614399, 
                    -0.005198981612920761, 
                    0.014462627470493317, 
                    -0.0032061580568552017, 
                    0.009755254723131657, 
                    0.0013251473428681493, 
                    0.00743906432762742, 
                    -0.0037552129942923784, 
                    0.013048437424004078, 
                    0.03293265029788017, 
                    0.01377274189144373, 
                    0.00957395974546671, 
                    -0.0515715517103672, 
                    -0.003948938101530075, 
                    -0.07178109139204025, 
                    0.03047172911465168, 
                    -0.01912813074886799, 
                    0.030114671215415, 
                    -0.010601268149912357, 
                    -0.004907424096018076, 
                    -0.01789877936244011, 
                    0.004373918753117323, 
                    -0.000580560474190861, 
                    0.010994178242981434, 
                    -0.009891264140605927, 
                    -0.000704432197380811, 
                    -0.013099276460707188, 
                    -0.002167299622669816, 
                    0.024619359523057938, 
                    0.020954973995685577, 
                    0.010132371447980404, 
                    0.04431391879916191, 
                    -0.011253250762820244, 
                    0.02717411331832409, 
                    0.022335385903716087, 
                    0.020000938326120377, 
                    -0.02158801257610321
                ], 
                [
                    -0.05598326399922371, 
                    0.004226522520184517, 
                    -0.05118440091609955, 
                    0.016025783494114876, 
                    -0.06984802335500717, 
                    -0.14469626545906067, 
                    0.09118498116731644, 
                    0.021441396325826645, 
                    0.08044792711734772, 
                    0.08223883807659149, 
                    0.018845384940505028, 
                    0.013113276101648808, 
                    0.01989392191171646, 
                    -0.010004602372646332, 
                    0.07450611144304276, 
                    -0.020692044869065285, 
                    -0.021932821720838547, 
                    -0.02493465133011341, 
                    -0.01680680178105831, 
                    0.005934228654950857, 
                    0.029018301516771317, 
                    0.0345611535012722, 
                    -0.016869770362973213, 
                    0.044014062732458115, 
                    -0.0739251971244812, 
                    -0.025626275688409805, 
                    -0.01849847473204136, 
                    -0.013609535060822964, 
                    0.017659230157732964, 
                    -0.020776521414518356, 
                    0.03833461180329323, 
                    -0.05280028283596039, 
                    -0.043386299163103104, 
                    0.006383003666996956, 
                    0.010507391765713692, 
                    0.008823432959616184, 
                    0.004311084747314453, 
                    0.04897995665669441, 
                    0.06321576237678528, 
                    0.047817666083574295, 
                    -0.05691973492503166, 
                    -0.03686019778251648, 
                    -0.057910334318876266, 
                    -0.01735966093838215, 
                    -0.015145893208682537, 
                    0.009989994578063488, 
                    0.006388739682734013, 
                    0.007630494888871908, 
                    0.048631712794303894, 
                    -0.030666688457131386, 
                    -0.025934547185897827, 
                    -0.012583261355757713, 
                    0.043150752782821655, 
                    -0.009371533989906311, 
                    0.0036974360700696707, 
                    0.06571584194898605, 
                    0.01799222081899643, 
                    0.0025457534939050674, 
                    0.07399701327085495, 
                    0.03445025533437729, 
                    -0.015147177502512932, 
                    0.057448845356702805, 
                    0.01875784434378147, 
                    -0.027328653261065483, 
                    -0.013083700090646744, 
                    -0.02975793369114399, 
                    -0.008560470305383205, 
                    0.004035619553178549, 
                    -0.05248912423849106, 
                    0.0027044727467000484, 
                    -0.01105658058077097, 
                    0.021080128848552704, 
                    0.0014930804027244449, 
                    0.0022492995485663414, 
                    -0.01528899371623993, 
                    -0.026850298047065735, 
                    0.013097979128360748, 
                    0.026378648355603218, 
                    0.026236088946461678, 
                    0.06575949490070343, 
                    0.009113507345318794, 
                    0.0035717226564884186, 
                    -0.018033981323242188, 
                    -0.007683935109525919
                ], 
                [
                    0.04490313306450844, 
                    -0.009179651737213135, 
                    0.018640998750925064, 
                    0.01113486010581255, 
                    0.01335318572819233, 
                    -0.224756121635437, 
                    -0.012186771258711815, 
                    -0.0014184749452397227, 
                    -0.008023306727409363, 
                    -0.004604169633239508, 
                    0.024136178195476532, 
                    -0.006392135750502348, 
                    0.009072387591004372, 
                    0.027210896834731102, 
                    0.008274187333881855, 
                    0.004691350739449263, 
                    -0.05710364878177643, 
                    0.04751721769571304, 
                    0.022602738812565804, 
                    0.0450252965092659, 
                    0.01459448877722025, 
                    0.026465723291039467, 
                    -0.0058264718391001225, 
                    0.022998545318841934, 
                    -0.006265840958803892, 
                    0.025412721559405327, 
                    0.016698380932211876, 
                    -0.006437601987272501, 
                    0.0027129254303872585, 
                    -0.0066581424325704575, 
                    0.007742874324321747, 
                    -0.01434252317994833, 
                    0.0005580742144957185, 
                    0.017638349905610085, 
                    -0.03078911267220974, 
                    0.004789422731846571, 
                    -0.02452676184475422, 
                    0.02063167467713356, 
                    0.01670706830918789, 
                    -0.0007530985167250037, 
                    -0.004949437920004129, 
                    -0.02182169072329998, 
                    -0.007187374867498875, 
                    0.005032827146351337, 
                    0.007234105374664068, 
                    0.0007398881716653705, 
                    0.010089387185871601, 
                    -0.012358613312244415, 
                    0.022014031186699867, 
                    0.024668196216225624, 
                    -0.015445266850292683, 
                    -0.0014952861238270998, 
                    -0.007756737992167473, 
                    0.006008828524500132, 
                    -0.0006555975996889174, 
                    0.0008992435759864748, 
                    0.012415887787938118, 
                    0.005828510504215956, 
                    0.011652562767267227, 
                    -0.021758664399385452, 
                    0.0006014903774484992, 
                    -0.03134384751319885, 
                    0.012512157671153545, 
                    -0.014241467230021954, 
                    -0.0063628582283854485, 
                    0.014581789262592793, 
                    -0.013961920514702797, 
                    -0.012937881052494049, 
                    -0.02247026562690735, 
                    0.002735141199082136, 
                    -0.02293371595442295, 
                    0.003809711430221796, 
                    0.002436380134895444, 
                    -0.024527033790946007, 
                    -0.006493452936410904, 
                    0.006023121532052755, 
                    0.01993688941001892, 
                    -0.01829248107969761, 
                    0.05366261675953865, 
                    0.006509734783321619, 
                    -0.019552337005734444, 
                    -0.005356690846383572, 
                    -0.027535054832696915, 
                    -0.006923515349626541
                ], 
                [
                    0.03063913621008396, 
                    -0.01619076356291771, 
                    0.02437032200396061, 
                    0.017423788085579872, 
                    -0.0843132883310318, 
                    -0.2426297813653946, 
                    0.18842729926109314, 
                    -0.04355122894048691, 
                    0.04513222351670265, 
                    0.04935136437416077, 
                    0.00765871349722147, 
                    -0.007316648960113525, 
                    0.0362413227558136, 
                    -0.0006512852851301432, 
                    0.023605339229106903, 
                    0.012327635660767555, 
                    -0.10455337166786194, 
                    0.005598885472863913, 
                    0.03754108399152756, 
                    -0.02103942446410656, 
                    0.012917212210595608, 
                    0.026860220357775688, 
                    0.002368832938373089, 
                    0.008003835566341877, 
                    0.033255044370889664, 
                    -0.019791990518569946, 
                    0.0063387625850737095, 
                    0.015473833307623863, 
                    -0.021356087177991867, 
                    -0.011629760265350342, 
                    0.013807473704218864, 
                    -0.0018940444570034742, 
                    0.01030030008405447, 
                    0.0014005096163600683, 
                    -0.04955171048641205, 
                    0.006507900543510914, 
                    0.004986518993973732, 
                    0.008552942425012589, 
                    -0.0019934396259486675, 
                    -0.002636088291183114, 
                    -0.014312611892819405, 
                    0.00477552879601717, 
                    0.01608879864215851, 
                    -0.010237767361104488, 
                    -0.014003953896462917, 
                    -0.02579273097217083, 
                    0.0017982461722567677, 
                    -0.020854609087109566, 
                    0.029120568186044693, 
                    0.0226378683000803, 
                    0.00878379587084055, 
                    0.026321347802877426, 
                    -0.010235126130282879, 
                    0.009678362868726254, 
                    -0.004935423843562603, 
                    -0.011381012387573719, 
                    0.01814045011997223, 
                    0.019246362149715424, 
                    -0.010276488028466702, 
                    -0.008755026385188103, 
                    -0.012297743000090122, 
                    -0.0254631619900465, 
                    0.007629804313182831, 
                    0.01906292699277401, 
                    -0.003035661531612277, 
                    -0.0002662053448148072, 
                    0.011190470308065414, 
                    0.00799600500613451, 
                    0.0011181712616235018, 
                    0.020860448479652405, 
                    -0.00732511468231678, 
                    0.020979685708880424, 
                    0.014738879166543484, 
                    0.015711525455117226, 
                    -0.03611765801906586, 
                    0.022022748365998268, 
                    -0.016835028305649757, 
                    -0.012735535390675068, 
                    0.026458801701664925, 
                    -0.039392679929733276, 
                    0.009983803145587444, 
                    -0.0017920945538207889, 
                    0.022205175831913948, 
                    -0.04046635702252388
                ], 
                [
                    0.022089844569563866, 
                    0.026512421667575836, 
                    0.03770570829510689, 
                    0.037219054996967316, 
                    -0.03855143487453461, 
                    -0.21329717338085175, 
                    0.08629132062196732, 
                    -0.051210079342126846, 
                    0.024010440334677696, 
                    0.014066637493669987, 
                    -0.0038268493954092264, 
                    0.010570795275270939, 
                    0.024325022473931313, 
                    -0.058676183223724365, 
                    0.009067030623555183, 
                    0.008363567292690277, 
                    -0.07841774821281433, 
                    -0.012407003901898861, 
                    0.02029370702803135, 
                    -0.013203831389546394, 
                    -0.02393418364226818, 
                    0.0065080272033810616, 
                    -0.0011405778350308537, 
                    -0.00720880227163434, 
                    0.0003231726586818695, 
                    -0.008991071954369545, 
                    -0.03381400927901268, 
                    0.029201330617070198, 
                    0.0007421250338666141, 
                    -0.030308865010738373, 
                    -0.01255900040268898, 
                    -0.0162088330835104, 
                    0.025984307751059532, 
                    0.02102857083082199, 
                    -0.028330115601420403, 
                    0.030375903472304344, 
                    0.022342853248119354, 
                    0.04135575145483017, 
                    -0.031177613884210587, 
                    -0.0031184032559394836, 
                    -0.022863421589136124, 
                    -0.0035267099738121033, 
                    -0.024563206359744072, 
                    0.03129342943429947, 
                    0.01593429036438465, 
                    -0.009960263036191463, 
                    -0.00534568028524518, 
                    0.029827024787664413, 
                    -0.019712291657924652, 
                    0.002171357162296772, 
                    0.005249479785561562, 
                    0.01936545968055725, 
                    0.014791491441428661, 
                    0.0008874880149960518, 
                    -0.01602092571556568, 
                    -0.017001202329993248, 
                    0.002094704657793045, 
                    0.013921018689870834, 
                    0.003829076187685132, 
                    0.00959695503115654, 
                    0.0029571938794106245, 
                    -0.02917526662349701, 
                    -0.001880967291072011, 
                    -0.00937280897051096, 
                    0.0030513438396155834, 
                    0.02992514707148075, 
                    0.01778159849345684, 
                    0.0032903850078582764, 
                    -0.01665874756872654, 
                    -0.019643619656562805, 
                    0.013322005979716778, 
                    0.006663437467068434, 
                    0.010177252814173698, 
                    -0.0023606065660715103, 
                    -0.025695238262414932, 
                    -0.012811762280762196, 
                    -0.023645129054784775, 
                    0.0005965368472971022, 
                    0.019214870408177376, 
                    -0.014348012395203114, 
                    -0.01342214085161686, 
                    -0.018396582454442978, 
                    -0.022576352581381798, 
                    0.005425738170742989
                ], 
                [
                    0.04048430174589157, 
                    -0.001446706592105329, 
                    0.0232219435274601, 
                    -0.00368796125985682, 
                    -0.08009681850671768, 
                    -0.19588877260684967, 
                    0.1474563479423523, 
                    0.009719663299620152, 
                    -0.00019807151693385094, 
                    -0.0225117988884449, 
                    0.019245963543653488, 
                    0.039926886558532715, 
                    0.03392135724425316, 
                    -0.06345319002866745, 
                    -0.05834253132343292, 
                    0.04196289926767349, 
                    -0.04921494424343109, 
                    -0.0005909851170144975, 
                    -0.012694306671619415, 
                    0.011493303813040257, 
                    0.0560297928750515, 
                    0.03841909393668175, 
                    -0.012801147997379303, 
                    -0.03540201857686043, 
                    0.05241277813911438, 
                    -0.040246617048978806, 
                    -0.008514792658388615, 
                    -0.021519433706998825, 
                    0.027432911098003387, 
                    -0.010382994078099728, 
                    0.015102005563676357, 
                    0.04656440019607544, 
                    0.028732335194945335, 
                    -0.021867480129003525, 
                    -0.030833503231406212, 
                    0.020048756152391434, 
                    -0.012363094836473465, 
                    -0.024053987115621567, 
                    -0.012785212136805058, 
                    0.023955265060067177, 
                    0.0019493461586534977, 
                    -0.0011822279775515199, 
                    -0.01013309694826603, 
                    0.008699527010321617, 
                    -0.01567169651389122, 
                    -0.0024272585287690163, 
                    -0.009792388416826725, 
                    -0.012264732271432877, 
                    -0.0008279880858026445, 
                    -0.0164179727435112, 
                    0.007795069366693497, 
                    0.06306610256433487, 
                    0.020292026922106743, 
                    -0.012124775908887386, 
                    -0.01843363605439663, 
                    -0.021834760904312134, 
                    -0.010778640396893024, 
                    0.048908066004514694, 
                    -0.06221086531877518, 
                    -0.0019166709389537573, 
                    -0.0009763839771039784, 
                    -0.00908433273434639, 
                    0.005634692031890154, 
                    0.02060563489794731, 
                    0.05270634591579437, 
                    0.021160956472158432, 
                    -0.00935101043432951, 
                    -0.01288537122309208, 
                    -0.04119314253330231, 
                    0.0326872318983078, 
                    -0.0004958008648827672, 
                    0.011404242366552353, 
                    0.011444572359323502, 
                    0.003394701052457094, 
                    0.009491682052612305, 
                    0.031539831310510635, 
                    -0.03185534104704857, 
                    -0.03341449424624443, 
                    0.030529426410794258, 
                    -0.06886660307645798, 
                    0.008310855366289616, 
                    -0.006242356263101101, 
                    -0.027868248522281647, 
                    0.016871929168701172
                ], 
                [
                    0.059533409774303436, 
                    -0.024809593334794044, 
                    -0.04766613990068436, 
                    -0.018306344747543335, 
                    0.056226570159196854, 
                    -0.12651154398918152, 
                    -0.05722997337579727, 
                    0.0411621630191803, 
                    0.04575217142701149, 
                    0.0045392862521111965, 
                    0.021090729162096977, 
                    -0.01581333391368389, 
                    0.017005665227770805, 
                    -0.10974400490522385, 
                    0.043001413345336914, 
                    -0.09193596988916397, 
                    -0.20657987892627716, 
                    0.01326740998774767, 
                    0.0054825469851493835, 
                    0.0019264663569629192, 
                    -0.005476080812513828, 
                    -0.013604962266981602, 
                    0.0009406402241438627, 
                    -0.005237251054495573, 
                    -0.019525041803717613, 
                    -0.034034788608551025, 
                    -0.05006592348217964, 
                    0.0063592661172151566, 
                    0.015025131404399872, 
                    0.006745733320713043, 
                    -0.0015237117186188698, 
                    0.00918491743505001, 
                    0.026881270110607147, 
                    0.02508239634335041, 
                    -0.006250295322388411, 
                    -0.01656855270266533, 
                    0.03274095058441162, 
                    0.0029181125573813915, 
                    -0.01991829089820385, 
                    -0.001374902087263763, 
                    0.004531862214207649, 
                    0.017027411609888077, 
                    -0.04130268096923828, 
                    0.006243445910513401, 
                    -0.0006169365369714797, 
                    -0.006248678080737591, 
                    0.0014666395727545023, 
                    0.01097804494202137, 
                    -0.011297998949885368, 
                    -0.0028672791086137295, 
                    0.01904214732348919, 
                    0.031138669699430466, 
                    -0.031004464253783226, 
                    -0.013209382072091103, 
                    -0.019610006362199783, 
                    -0.010023972950875759, 
                    0.0046479064039886, 
                    0.00984402745962143, 
                    -0.005105401389300823, 
                    -0.009081987664103508, 
                    -0.0008021029643714428, 
                    -0.03272809460759163, 
                    0.02009476162493229, 
                    0.006850397679954767, 
                    0.018806908279657364, 
                    0.011882232502102852, 
                    0.0018488173373043537, 
                    0.0303364060819149, 
                    -0.00831209309399128, 
                    0.010135586373507977, 
                    0.0012040343135595322, 
                    0.007659486494958401, 
                    -0.011353502050042152, 
                    -0.006932630203664303, 
                    -0.028120411559939384, 
                    -0.01664087548851967, 
                    0.023536361753940582, 
                    0.020586296916007996, 
                    0.010791194625198841, 
                    0.00265188654884696, 
                    -0.004495655652135611, 
                    -0.041776467114686966, 
                    0.003868643892928958, 
                    0.009182476438581944
                ], 
                [
                    0.002138470532372594, 
                    0.01494885515421629, 
                    -0.025790996849536896, 
                    0.012682437896728516, 
                    -0.07050793617963791, 
                    -0.20081187784671783, 
                    0.1186838373541832, 
                    0.012989006005227566, 
                    -0.0032601787243038416, 
                    0.0342102125287056, 
                    0.0045393831096589565, 
                    0.03185873478651047, 
                    0.035829927772283554, 
                    -0.014268548227846622, 
                    0.05073355510830879, 
                    -0.02410944178700447, 
                    -0.0825931504368782, 
                    0.005701757036149502, 
                    0.005518653430044651, 
                    0.0012500205775722861, 
                    0.007634160108864307, 
                    0.05321754887700081, 
                    -0.01294424943625927, 
                    0.0013263222062960267, 
                    -0.018625779077410698, 
                    -0.0024165103677660227, 
                    -0.0074311792850494385, 
                    0.003638508031144738, 
                    -0.012102879583835602, 
                    0.0072786142118275166, 
                    0.027989676222205162, 
                    0.034907955676317215, 
                    0.026108600199222565, 
                    0.00811956450343132, 
                    -0.017196938395500183, 
                    0.012305780313909054, 
                    -0.0031958683393895626, 
                    -0.028262531384825706, 
                    0.009322353638708591, 
                    0.024006806313991547, 
                    -0.019306758418679237, 
                    0.004285705275833607, 
                    -0.021791324019432068, 
                    -0.01005836296826601, 
                    -0.004991486202925444, 
                    -0.014604988507926464, 
                    0.01036901492625475, 
                    -0.01470525935292244, 
                    0.04265308007597923, 
                    0.032971493899822235, 
                    0.0433051623404026, 
                    0.02927592024207115, 
                    -0.0034721579868346453, 
                    -0.02143234573304653, 
                    0.003088196273893118, 
                    0.012384179048240185, 
                    -0.024828508496284485, 
                    0.043226972222328186, 
                    -0.014834294095635414, 
                    0.0031688997987657785, 
                    -0.002888267394155264, 
                    -0.046004652976989746, 
                    -0.0057720583863556385, 
                    0.011644350364804268, 
                    0.011482886038720608, 
                    -0.013234304264187813, 
                    0.02226761355996132, 
                    -0.01511112879961729, 
                    -0.013488824479281902, 
                    -0.0006037664134055376, 
                    0.004259645473212004, 
                    0.00448522437363863, 
                    -0.027787497267127037, 
                    -0.0037298433016985655, 
                    -0.048209384083747864, 
                    -0.023462442681193352, 
                    -0.0009629954001866281, 
                    -0.005647313315421343, 
                    0.009911956265568733, 
                    -0.033824414014816284, 
                    -0.0029307773802429438, 
                    -0.024111459031701088, 
                    0.018755221739411354, 
                    0.0015326057327911258
                ], 
                [
                    -0.014116065576672554, 
                    0.012463674880564213, 
                    -0.021905802190303802, 
                    -0.015274527482688427, 
                    0.005664469208568335, 
                    0.011982656084001064, 
                    -0.006629292853176594, 
                    -0.014031478203833103, 
                    -0.016083072870969772, 
                    -0.032619208097457886, 
                    -0.007717607077211142, 
                    -0.014787059277296066, 
                    -0.002217607107013464, 
                    -0.013139286078512669, 
                    -0.008223660290241241, 
                    -0.015365085564553738, 
                    -0.010862302966415882, 
                    -0.0293398667126894, 
                    -0.03543618321418762, 
                    0.030520623549818993, 
                    -0.023355234414339066, 
                    0.012658054009079933, 
                    0.006953445728868246, 
                    -0.016714157536625862, 
                    -0.020547062158584595, 
                    0.017401590943336487, 
                    -0.005860998295247555, 
                    0.015681879594922066, 
                    -0.009521014988422394, 
                    -0.028505688533186913, 
                    0.004201503470540047, 
                    -0.0024510445073246956, 
                    -0.01691412925720215, 
                    0.027957912534475327, 
                    -0.018928363919258118, 
                    0.005122888833284378, 
                    0.011951453052461147, 
                    -0.0298782866448164, 
                    0.004600681830197573, 
                    0.01885319873690605, 
                    0.010285130701959133, 
                    -0.0025368130300194025, 
                    -0.0013742061564698815, 
                    -0.005437980405986309, 
                    -0.019570736214518547, 
                    -0.012821542099118233, 
                    0.0017577436519786716, 
                    -0.003455324796959758, 
                    -0.023947464302182198, 
                    -0.013775050640106201, 
                    -0.007870114408433437, 
                    0.009523974731564522, 
                    -0.004287546034902334, 
                    0.002978055737912655, 
                    -0.0024264354724437, 
                    -0.0008459039381705225, 
                    -0.016923027113080025, 
                    -0.011912720277905464, 
                    0.02800687961280346, 
                    -0.023134075105190277, 
                    0.0030240549240261316, 
                    -0.00491508049890399, 
                    -0.019814832136034966, 
                    -0.02130439691245556, 
                    -0.0010600513778626919, 
                    0.012218018993735313, 
                    -0.026043104007840157, 
                    0.013845977373421192, 
                    -0.0372663252055645, 
                    -0.004511416889727116, 
                    0.019945239648222923, 
                    -0.015208599157631397, 
                    0.017485376447439194, 
                    -0.015809381380677223, 
                    0.0029407127294689417, 
                    -9.160660556517541e-05, 
                    -0.024403143674135208, 
                    -0.0012898333370685577, 
                    0.017722399905323982, 
                    -0.018414117395877838, 
                    -0.012863997370004654, 
                    0.012318670749664307, 
                    -0.02146117016673088, 
                    -0.030505413189530373
                ], 
                [
                    0.01102245319634676, 
                    0.0025684533175081015, 
                    0.01009149570018053, 
                    0.006530555430799723, 
                    -0.05360998585820198, 
                    0.12936994433403015, 
                    0.26983949542045593, 
                    0.007881960831582546, 
                    0.02215062454342842, 
                    -0.010960599407553673, 
                    0.024071471765637398, 
                    0.016419848427176476, 
                    -0.017043806612491608, 
                    -0.011240006424486637, 
                    0.0058036851696670055, 
                    -0.0157160647213459, 
                    -0.10113459080457687, 
                    0.002474601613357663, 
                    -0.01835927553474903, 
                    0.01627609133720398, 
                    0.02138274349272251, 
                    -0.0022368007339537144, 
                    0.013839955441653728, 
                    -0.02187545970082283, 
                    0.007648201193660498, 
                    0.004136723466217518, 
                    -0.0051449863240122795, 
                    0.004105646163225174, 
                    0.0067743705585598946, 
                    -0.0034915772266685963, 
                    -0.004168478772044182, 
                    0.007739170920103788, 
                    0.005340941715985537, 
                    0.008229064755141735, 
                    -0.005217581056058407, 
                    -0.01154764648526907, 
                    0.0010916116880252957, 
                    0.012178831733763218, 
                    0.0005066910525783896, 
                    -0.004270693752914667, 
                    0.005541231948882341, 
                    -0.022751331329345703, 
                    -0.005067645572125912, 
                    0.005787861533463001, 
                    -0.006584016140550375, 
                    -0.0022371243685483932, 
                    -0.015355987474322319, 
                    -0.003271962283179164, 
                    0.0017746385419741273, 
                    -0.019680561497807503, 
                    0.0025401534512639046, 
                    -0.04272409901022911, 
                    0.02328183874487877, 
                    0.001903182128444314, 
                    -0.0018973652040585876, 
                    0.0044761523604393005, 
                    -0.00524727301672101, 
                    -0.010122068226337433, 
                    0.024079564958810806, 
                    -0.019197581335902214, 
                    0.010261250659823418, 
                    -0.03403399512171745, 
                    -0.0017975304508581758, 
                    -0.001080000540241599, 
                    0.00010985504923155531, 
                    -0.0014041769318282604, 
                    -0.0017562934663146734, 
                    0.0175007414072752, 
                    -0.01415811013430357, 
                    0.003100197995081544, 
                    -0.0063254451379179955, 
                    -0.00041487562702968717, 
                    0.0045947059988975525, 
                    0.009742422960698605, 
                    -0.011492429301142693, 
                    0.009270216338336468, 
                    -0.0063859568908810616, 
                    -0.0014550890773534775, 
                    0.009545487351715565, 
                    -0.004157843999564648, 
                    0.003832107177004218, 
                    0.006589093711227179, 
                    -0.00987884122878313, 
                    -0.025884544476866722
                ], 
                [
                    0.000534714141394943, 
                    0.01239467691630125, 
                    0.023401981219649315, 
                    -0.012003528885543346, 
                    0.002252038102596998, 
                    -0.16325631737709045, 
                    0.06834764778614044, 
                    0.04359317943453789, 
                    0.04122844710946083, 
                    0.023647302761673927, 
                    -0.006590564269572496, 
                    0.05327289178967476, 
                    0.053707826882600784, 
                    0.03391619026660919, 
                    0.022947438061237335, 
                    -0.011340579949319363, 
                    -0.07615257799625397, 
                    -0.05296497046947479, 
                    0.014071205630898476, 
                    0.007942845113575459, 
                    0.02389587089419365, 
                    0.03811843320727348, 
                    -0.0011428585276007652, 
                    0.03361350670456886, 
                    0.02365732006728649, 
                    -0.025007279589772224, 
                    -0.018659653142094612, 
                    0.0004701137077063322, 
                    0.015009946189820766, 
                    0.030611347407102585, 
                    0.02723173424601555, 
                    0.044125255197286606, 
                    0.01410500518977642, 
                    -0.05059488117694855, 
                    -0.035961758345365524, 
                    -0.003202916355803609, 
                    -0.029558012261986732, 
                    0.006388476584106684, 
                    0.004952593240886927, 
                    0.003753878641873598, 
                    -0.025583650916814804, 
                    0.012742447666823864, 
                    -0.012099739164113998, 
                    -0.0020149003248661757, 
                    0.0119608910754323, 
                    -0.03976217284798622, 
                    -0.03584480285644531, 
                    -0.00935925543308258, 
                    0.04624863713979721, 
                    0.023744629696011543, 
                    0.03774579241871834, 
                    0.014174929820001125, 
                    -0.0072161066345870495, 
                    -0.01300409622490406, 
                    0.004837112966924906, 
                    0.002775185974314809, 
                    5.4548603657167405e-05, 
                    0.01481607649475336, 
                    0.04401624947786331, 
                    -0.007433121092617512, 
                    -0.019434476271271706, 
                    -0.07055582851171494, 
                    -0.022041628137230873, 
                    0.024885054677724838, 
                    0.041356705129146576, 
                    -0.008361625485122204, 
                    -0.008803565986454487, 
                    0.018449783325195312, 
                    -0.03936265781521797, 
                    0.0128704234957695, 
                    -0.014132479205727577, 
                    0.0018582631601020694, 
                    -0.007504519075155258, 
                    -0.03843854367733002, 
                    -0.055727019906044006, 
                    0.03158758208155632, 
                    -0.04115787521004677, 
                    0.007385877892374992, 
                    0.0049164812080562115, 
                    -0.0027799189556390047, 
                    -0.004472630098462105, 
                    0.0029213568195700645, 
                    -0.022693492472171783, 
                    -0.037767793983221054
                ], 
                [
                    -0.01838720589876175, 
                    -0.0015199576737359166, 
                    0.033813636749982834, 
                    0.01874322071671486, 
                    -0.02894485928118229, 
                    -0.2033144235610962, 
                    0.09333326667547226, 
                    -0.04410303756594658, 
                    0.006152591668069363, 
                    0.00770896440371871, 
                    0.012729502283036709, 
                    -0.005693844053894281, 
                    0.027990303933620453, 
                    -0.04440080747008324, 
                    0.055299900472164154, 
                    -0.01424898486584425, 
                    -0.05377446115016937, 
                    -0.0014806006802245975, 
                    -0.01952481083571911, 
                    0.004610185045748949, 
                    0.031945157796144485, 
                    0.01634557545185089, 
                    -0.019100625067949295, 
                    -0.004547607619315386, 
                    -0.04280279949307442, 
                    0.0005143711459822953, 
                    -0.01852475106716156, 
                    0.023587772622704506, 
                    0.013742039911448956, 
                    -0.0018309795996174216, 
                    -0.01679966412484646, 
                    -0.01145118847489357, 
                    -0.00741221709176898, 
                    0.01559489592909813, 
                    0.003543197875842452, 
                    0.02421233244240284, 
                    0.0025677774101495743, 
                    0.0026962861884385347, 
                    -0.019880173727869987, 
                    0.004473445005714893, 
                    -0.0035275714471936226, 
                    0.0009334827773272991, 
                    -0.018432164564728737, 
                    0.006755565293133259, 
                    -0.014535562135279179, 
                    0.016996236518025398, 
                    0.01399187557399273, 
                    -0.0043449969962239265, 
                    0.006774425506591797, 
                    0.005517764016985893, 
                    0.0022719022817909718, 
                    0.03492800146341324, 
                    0.00010795005800900981, 
                    0.009520369581878185, 
                    0.017615804448723793, 
                    -0.0008576469263061881, 
                    0.00555007578805089, 
                    0.005056918133050203, 
                    0.013194059021770954, 
                    -0.008777794428169727, 
                    -0.01135505735874176, 
                    -0.01847689226269722, 
                    -0.02900552749633789, 
                    -0.01000587735325098, 
                    0.02084340900182724, 
                    -0.008731884881854057, 
                    0.0014059987151995301, 
                    0.004998135846108198, 
                    -0.03358584642410278, 
                    -0.02060210518538952, 
                    0.008889451622962952, 
                    0.014200487174093723, 
                    0.006561055313795805, 
                    -0.004060839768499136, 
                    -0.012343919835984707, 
                    0.018162759020924568, 
                    -0.041285812854766846, 
                    0.005307426676154137, 
                    -0.001752767595462501, 
                    0.006477738730609417, 
                    0.00020050704188179225, 
                    -0.007242104969918728, 
                    -0.036475859582424164, 
                    -0.030953040346503258
                ], 
                [
                    0.006346845533698797, 
                    -0.002791403094306588, 
                    -0.03272021934390068, 
                    0.005445083603262901, 
                    0.10369524359703064, 
                    -0.1962757706642151, 
                    0.19220171868801117, 
                    0.011308282613754272, 
                    0.011555640026926994, 
                    0.016256682574748993, 
                    0.00611465098336339, 
                    -0.026141967624425888, 
                    0.015928687527775764, 
                    0.012301832437515259, 
                    0.014023033902049065, 
                    -0.013986802659928799, 
                    0.018627597019076347, 
                    -0.06380005925893784, 
                    0.0033805465791374445, 
                    0.0024997354485094547, 
                    -0.009127872064709663, 
                    -0.007989334873855114, 
                    -0.01232121977955103, 
                    -0.014795760624110699, 
                    -0.024643469601869583, 
                    -0.02289644442498684, 
                    -0.01027282141149044, 
                    0.005898602306842804, 
                    -0.004234708845615387, 
                    -0.005565274972468615, 
                    -0.01875888928771019, 
                    -0.014438671059906483, 
                    0.011069992557168007, 
                    0.024249786511063576, 
                    -0.03048323094844818, 
                    -0.006441021338105202, 
                    0.0007302207523025572, 
                    -0.005560980644077063, 
                    0.013048864901065826, 
                    0.005295397248119116, 
                    0.031675033271312714, 
                    -0.023067234084010124, 
                    -0.014024375006556511, 
                    0.0180225670337677, 
                    -0.0006903460598550737, 
                    0.007774969097226858, 
                    -0.003179229097440839, 
                    -0.00016150737064890563, 
                    0.008338317275047302, 
                    -0.03340272232890129, 
                    0.012471870519220829, 
                    0.010079840198159218, 
                    -0.024856116622686386, 
                    -0.004023016430437565, 
                    -0.0002488359168637544, 
                    -0.009852230548858643, 
                    -0.029698055237531662, 
                    -0.02268635854125023, 
                    0.023031504824757576, 
                    -0.02447659522294998, 
                    -0.01273278146982193, 
                    0.024423718452453613, 
                    -0.001469457522034645, 
                    -0.006531519815325737, 
                    0.008385793305933475, 
                    -0.014099124819040298, 
                    -0.0026232991367578506, 
                    -0.04090442135930061, 
                    -0.0036864555440843105, 
                    -0.0029126983135938644, 
                    0.0034027667716145515, 
                    0.02013130486011505, 
                    -0.005518788937479258, 
                    0.0019258500542491674, 
                    -0.016041314229369164, 
                    -0.0045106178149580956, 
                    0.016896426677703857, 
                    -0.015522035770118237, 
                    -0.016695015132427216, 
                    0.024923941120505333, 
                    -0.015176884829998016, 
                    -0.005573651287704706, 
                    0.013277997262775898, 
                    -0.01202607061713934
                ], 
                [
                    0.049067869782447815, 
                    0.01803980953991413, 
                    0.014368999749422073, 
                    0.012187049724161625, 
                    -0.12319573014974594, 
                    -0.14451541006565094, 
                    -0.20452053844928741, 
                    -0.021721983328461647, 
                    -0.0019684922881424427, 
                    -0.02328837290406227, 
                    -0.00985325314104557, 
                    0.03084944374859333, 
                    -0.0166625939309597, 
                    0.027331992983818054, 
                    -0.018114129081368446, 
                    0.028608238324522972, 
                    0.04364726319909096, 
                    -0.04747173935174942, 
                    -0.003916650079190731, 
                    -0.012318476103246212, 
                    -0.01407651137560606, 
                    -0.04869303107261658, 
                    -0.02151688188314438, 
                    -0.05879181995987892, 
                    -0.013151307590305805, 
                    -0.03310341387987137, 
                    -0.03311187028884888, 
                    -0.006425268016755581, 
                    0.01529835443943739, 
                    -0.014631249010562897, 
                    0.0153263621032238, 
                    0.025311056524515152, 
                    -0.015113464556634426, 
                    0.015225182287395, 
                    -0.020415736362338066, 
                    0.0034015283454209566, 
                    0.0007003301288932562, 
                    -0.003122247289866209, 
                    -0.002305184490978718, 
                    -0.009975364431738853, 
                    -0.023940203711390495, 
                    -0.004544627387076616, 
                    -0.006683564279228449, 
                    -0.01810133084654808, 
                    0.011746480129659176, 
                    -0.024761538952589035, 
                    0.002117268508300185, 
                    0.041968584060668945, 
                    -0.017294157296419144, 
                    0.026890894398093224, 
                    -0.01629289984703064, 
                    0.020554108545184135, 
                    0.01711783930659294, 
                    -0.024390211328864098, 
                    -0.00678066024556756, 
                    -0.00819923635572195, 
                    0.0251518115401268, 
                    -0.027626561000943184, 
                    0.0020133270882070065, 
                    -0.03588375449180603, 
                    -0.025578653439879417, 
                    0.03020094335079193, 
                    -0.018990598618984222, 
                    0.01116529107093811, 
                    -0.0033219901379197836, 
                    -0.02610941231250763, 
                    -0.0328613705933094, 
                    0.013645383529365063, 
                    0.0007388381054624915, 
                    -0.0012710251612588763, 
                    0.00578722171485424, 
                    -0.011278270743787289, 
                    -1.5924550098134205e-05, 
                    -0.013126327656209469, 
                    0.032322295010089874, 
                    -0.02418852597475052, 
                    -0.027146359905600548, 
                    0.007048414554446936, 
                    -0.020472727715969086, 
                    0.002311401767656207, 
                    0.001808111323043704, 
                    0.002838742919266224, 
                    0.007790753617882729, 
                    0.015370349399745464
                ], 
                [
                    0.05614631250500679, 
                    -0.02224326692521572, 
                    -0.013152845203876495, 
                    -0.02760378085076809, 
                    0.0043519423343241215, 
                    -0.03331628441810608, 
                    -0.022942421957850456, 
                    -0.0065003358758986, 
                    0.04460594058036804, 
                    0.004116509109735489, 
                    -0.016729045659303665, 
                    -0.007017032243311405, 
                    0.006294782739132643, 
                    -0.29140788316726685, 
                    0.08449465781450272, 
                    -0.0973963513970375, 
                    -0.20566877722740173, 
                    0.027524353936314583, 
                    0.013007910922169685, 
                    0.00027330737793818116, 
                    0.023046676069498062, 
                    0.021372178569436073, 
                    -0.0009088954539038241, 
                    -0.03390316292643547, 
                    -0.010718575678765774, 
                    -0.08111951500177383, 
                    -0.026687394827604294, 
                    -0.007754579186439514, 
                    -0.005625943187624216, 
                    -0.022926708683371544, 
                    -0.011246584355831146, 
                    0.011937852948904037, 
                    -0.01561835315078497, 
                    0.03954429179430008, 
                    -0.030971722677350044, 
                    0.007154822815209627, 
                    0.009251098148524761, 
                    -0.021450785920023918, 
                    0.0010661015985533595, 
                    0.0027313511818647385, 
                    0.004962053615599871, 
                    0.009478369727730751, 
                    -0.006043606903403997, 
                    0.00761500746011734, 
                    -0.01505298912525177, 
                    -0.006526660639792681, 
                    -0.005476233549416065, 
                    0.0026839454658329487, 
                    -0.03982565179467201, 
                    0.0004795069107785821, 
                    0.023128001019358635, 
                    0.04189927503466606, 
                    -0.04980131983757019, 
                    -0.012520484626293182, 
                    -0.03178759664297104, 
                    -0.004922589752823114, 
                    0.004131296183913946, 
                    0.038564689457416534, 
                    0.019996264949440956, 
                    -0.0137813501060009, 
                    0.02868749387562275, 
                    -0.026338402181863785, 
                    -0.008733604103326797, 
                    0.011362581513822079, 
                    0.015173143707215786, 
                    -0.011932183988392353, 
                    0.004126088228076696, 
                    0.03499521687626839, 
                    0.009908410720527172, 
                    0.0372341051697731, 
                    -0.014458351768553257, 
                    -0.011715337634086609, 
                    -0.023608572781085968, 
                    -0.0014667956857010722, 
                    -0.0026939711533486843, 
                    -0.0359526202082634, 
                    -0.024613497778773308, 
                    0.008240151219069958, 
                    0.01750471629202366, 
                    -0.020924607291817665, 
                    0.0034065498039126396, 
                    -0.030638588592410088, 
                    -0.007542557083070278, 
                    0.0004825558280572295
                ], 
                [
                    0.022372227162122726, 
                    -0.0016246845480054617, 
                    0.02850293181836605, 
                    0.012501477263867855, 
                    -0.06317077577114105, 
                    -0.19652940332889557, 
                    0.15775111317634583, 
                    -0.029088782146573067, 
                    -0.005010946188122034, 
                    0.02830887772142887, 
                    -0.01868165284395218, 
                    0.025841163471341133, 
                    0.028816958889365196, 
                    -0.006500920746475458, 
                    0.023788370192050934, 
                    0.04003320634365082, 
                    -0.08654353022575378, 
                    0.029035845771431923, 
                    -0.009480037726461887, 
                    -0.006871558725833893, 
                    0.0057248868979513645, 
                    0.03478390723466873, 
                    -0.00581247266381979, 
                    -0.00635167770087719, 
                    0.01681535504758358, 
                    -0.043449196964502335, 
                    -0.014318620786070824, 
                    0.006617982406169176, 
                    -0.013419278897345066, 
                    -0.00825731735676527, 
                    0.0451664961874485, 
                    0.024647759273648262, 
                    0.014453847892582417, 
                    0.0010613460326567292, 
                    -0.011469386518001556, 
                    -0.009093495085835457, 
                    -0.010434212163090706, 
                    0.0026557589881122112, 
                    0.010500715114176273, 
                    0.022353410720825195, 
                    -0.021914998069405556, 
                    0.01735030673444271, 
                    -0.015091422013938427, 
                    0.023062555119395256, 
                    0.005203276872634888, 
                    0.021634560078382492, 
                    -0.00022234025527723134, 
                    -0.028454788029193878, 
                    0.010807769373059273, 
                    0.015698522329330444, 
                    -0.011508149094879627, 
                    0.03894621133804321, 
                    0.009759139269590378, 
                    0.003753070719540119, 
                    -0.0018546998035162687, 
                    -0.03272494673728943, 
                    0.002421889454126358, 
                    0.06407865881919861, 
                    -0.02605694904923439, 
                    -0.01810932718217373, 
                    -0.03110354393720627, 
                    -0.009668073616921902, 
                    -0.024885984137654305, 
                    -0.02558083087205887, 
                    -0.006366665940731764, 
                    -0.01417140569537878, 
                    0.03873471915721893, 
                    0.01729176938533783, 
                    0.0021763623226433992, 
                    -0.032447412610054016, 
                    0.021022535860538483, 
                    -0.02954864874482155, 
                    -0.004781689029186964, 
                    -0.005671344697475433, 
                    -0.027222897857427597, 
                    0.0011577521217986941, 
                    -0.013783019036054611, 
                    0.03018922172486782, 
                    0.02083619497716427, 
                    -0.010497795417904854, 
                    0.004507831297814846, 
                    0.005187982693314552, 
                    -0.022572094574570656, 
                    -0.008040308952331543
                ], 
                [
                    -0.02394923008978367, 
                    0.04357007145881653, 
                    0.0042015486396849155, 
                    0.03882478550076485, 
                    -0.037920862436294556, 
                    -0.11567720770835876, 
                    0.08717812597751617, 
                    0.017073113471269608, 
                    -0.007232924457639456, 
                    0.04960644245147705, 
                    0.04820076748728752, 
                    0.0566336028277874, 
                    0.05812880024313927, 
                    -0.008320901542901993, 
                    0.06324875354766846, 
                    -0.04098448529839516, 
                    -0.005263782572001219, 
                    -0.015701184049248695, 
                    -0.014737232588231564, 
                    -0.006283933762460947, 
                    0.01735164411365986, 
                    0.03848806396126747, 
                    -0.04709107056260109, 
                    0.0074444240890443325, 
                    -0.020106514915823936, 
                    -0.023657528683543205, 
                    -0.013918748125433922, 
                    -0.004428273532539606, 
                    0.030326424166560173, 
                    0.003720504231750965, 
                    0.04058966040611267, 
                    0.03606226667761803, 
                    0.024894477799534798, 
                    -0.012967590242624283, 
                    0.016828404739499092, 
                    -0.018993327394127846, 
                    -0.002608813811093569, 
                    0.015134776942431927, 
                    0.02329154871404171, 
                    0.024047479033470154, 
                    -0.020618604496121407, 
                    0.012873195111751556, 
                    -0.03056851215660572, 
                    -0.005575118120759726, 
                    0.007259049918502569, 
                    -0.04339179769158363, 
                    0.010915578342974186, 
                    -0.04950276389718056, 
                    0.027609245851635933, 
                    0.028421523049473763, 
                    0.056500017642974854, 
                    0.01808527484536171, 
                    -0.0067318701185286045, 
                    -0.01659296452999115, 
                    0.00583246536552906, 
                    -0.003234108444303274, 
                    0.032595258206129074, 
                    0.05109391734004021, 
                    -0.03606463596224785, 
                    0.00305427354760468, 
                    0.004730136599391699, 
                    -0.04583048075437546, 
                    -0.0007825996726751328, 
                    6.41021688352339e-05, 
                    0.061434805393218994, 
                    0.017603272572159767, 
                    0.004513285588473082, 
                    -0.02950773946940899, 
                    -0.0208822600543499, 
                    -0.017267052084207535, 
                    -0.01978772133588791, 
                    0.006442240905016661, 
                    0.013400819152593613, 
                    0.03412355110049248, 
                    0.007987864315509796, 
                    0.02199431322515011, 
                    -0.014495374634861946, 
                    -0.005685137119144201, 
                    0.011855619959533215, 
                    -0.04250076413154602, 
                    -0.027191946282982826, 
                    0.0076517765410244465, 
                    0.03601513057947159, 
                    0.01222104113548994
                ], 
                [
                    0.029571477323770523, 
                    0.010216970928013325, 
                    0.029320528730750084, 
                    -0.025036627426743507, 
                    -0.06558598577976227, 
                    -0.16690532863140106, 
                    0.023678667843341827, 
                    0.0006335452198982239, 
                    0.011267020367085934, 
                    0.02210428938269615, 
                    0.037702109664678574, 
                    0.02963559702038765, 
                    0.0016684532165527344, 
                    -0.18656881153583527, 
                    0.12433754652738571, 
                    -0.107626773416996, 
                    -0.1428268551826477, 
                    0.029519233852624893, 
                    0.019266925752162933, 
                    -0.03363967314362526, 
                    -0.04070551320910454, 
                    0.025521129369735718, 
                    -0.012487262487411499, 
                    0.019965307787060738, 
                    -0.00719433231279254, 
                    -0.023843130096793175, 
                    0.030932890251278877, 
                    0.0019435423891991377, 
                    -0.010482897982001305, 
                    -0.010708899237215519, 
                    -0.00979762151837349, 
                    -0.02036791667342186, 
                    -0.032298795878887177, 
                    0.025987064465880394, 
                    0.028372857719659805, 
                    -0.0030588386580348015, 
                    -0.0019960568752139807, 
                    0.007081877905875444, 
                    0.0014138108817860484, 
                    -0.01595412567257881, 
                    -0.007975604385137558, 
                    -0.013049724511802197, 
                    -0.004259335342794657, 
                    -0.017965219914913177, 
                    0.011624904349446297, 
                    0.01743611879646778, 
                    0.005743751768022776, 
                    -0.0018921178998425603, 
                    -0.0035437175538390875, 
                    -0.0021265738178044558, 
                    -0.019922306761145592, 
                    0.018592776730656624, 
                    0.028357600793242455, 
                    0.017296167090535164, 
                    0.003139050677418709, 
                    0.009013624861836433, 
                    0.016494184732437134, 
                    0.03168046101927757, 
                    -0.024217434227466583, 
                    0.020210184156894684, 
                    -0.060990117490291595, 
                    0.009922895580530167, 
                    0.016783205792307854, 
                    0.010405459441244602, 
                    0.005668650381267071, 
                    -0.04032870754599571, 
                    -0.005401892121881247, 
                    0.025610612705349922, 
                    -0.009055661968886852, 
                    -0.0061678155325353146, 
                    0.01746062934398651, 
                    0.010158265940845013, 
                    0.0229837354272604, 
                    0.03918803483247757, 
                    -0.012134942226111889, 
                    0.013332017697393894, 
                    -0.02194357104599476, 
                    0.02461293898522854, 
                    -0.0006555471336469054, 
                    -0.009159021079540253, 
                    -0.004799076821655035, 
                    0.020672032609581947, 
                    -0.009301316924393177, 
                    0.018005531281232834
                ], 
                [
                    0.028366854414343834, 
                    0.044136930257081985, 
                    -0.015559985302388668, 
                    -0.00852968543767929, 
                    0.01945657655596733, 
                    -0.1389143466949463, 
                    0.011393418535590172, 
                    0.045439619570970535, 
                    0.04353410750627518, 
                    0.04316312447190285, 
                    0.026803765445947647, 
                    0.009146164171397686, 
                    0.04084943234920502, 
                    0.006185371894389391, 
                    0.030197517946362495, 
                    -0.01867256499826908, 
                    -0.019994186237454414, 
                    -0.03109627589583397, 
                    -0.02500842697918415, 
                    0.03989329934120178, 
                    0.017362836748361588, 
                    0.023556865751743317, 
                    -0.022585034370422363, 
                    0.028348982334136963, 
                    -0.020738298073410988, 
                    -0.04970693215727806, 
                    0.025982854887843132, 
                    -0.013933626003563404, 
                    0.004036894533783197, 
                    0.000607720750849694, 
                    0.011983495205640793, 
                    -0.023765483871102333, 
                    0.045350026339292526, 
                    -0.036379773169755936, 
                    -0.0020365016534924507, 
                    -0.01929883472621441, 
                    0.009737755171954632, 
                    0.015814563259482384, 
                    -0.014971982687711716, 
                    0.00376213644631207, 
                    -0.027718540281057358, 
                    -0.014301548711955547, 
                    -0.011227904818952084, 
                    -0.02769523859024048, 
                    0.030946796759963036, 
                    -0.012720358557999134, 
                    -0.03921890631318092, 
                    -0.014046690426766872, 
                    0.006245682016015053, 
                    0.006921831984072924, 
                    0.007325008045881987, 
                    0.004167110659182072, 
                    0.025456981733441353, 
                    -0.023954544216394424, 
                    -0.007594376802444458, 
                    -0.0052022202871739864, 
                    0.0019047365058213472, 
                    -0.0020771499257534742, 
                    -0.005782455205917358, 
                    -0.007963213138282299, 
                    -0.037660155445337296, 
                    -0.02168981544673443, 
                    0.008544763550162315, 
                    -0.013263564556837082, 
                    0.0352303683757782, 
                    0.000943535182159394, 
                    0.010198965668678284, 
                    0.016569599509239197, 
                    0.012532212771475315, 
                    0.007572817616164684, 
                    -0.002686792518943548, 
                    0.02558249793946743, 
                    -0.0073987264186143875, 
                    -0.03655313700437546, 
                    -0.05118471756577492, 
                    0.014946718700230122, 
                    0.00907065812498331, 
                    0.012124008499085903, 
                    -0.008098226971924305, 
                    -0.020510360598564148, 
                    -0.02229216694831848, 
                    -0.016165414825081825, 
                    -0.007436436600983143, 
                    -0.0060422904789447784
                ], 
                [
                    0.010445808991789818, 
                    0.004169075284153223, 
                    0.03637843579053879, 
                    -0.009465870447456837, 
                    -0.09397821873426437, 
                    -0.1916671246290207, 
                    0.15417131781578064, 
                    -0.008132051676511765, 
                    0.00836335401982069, 
                    -0.015501299872994423, 
                    0.002462790347635746, 
                    -0.0016915035666897893, 
                    0.04995925724506378, 
                    -0.026113616302609444, 
                    0.016352839767932892, 
                    0.050314415246248245, 
                    -0.11329787969589233, 
                    0.03977810591459274, 
                    0.008569566532969475, 
                    -0.003091658465564251, 
                    -0.005673657637089491, 
                    0.02372691035270691, 
                    0.01569892093539238, 
                    0.0245877206325531, 
                    0.0357355996966362, 
                    -0.019232425838708878, 
                    0.026535896584391594, 
                    -0.00464805169031024, 
                    -0.009332778863608837, 
                    0.008075989782810211, 
                    0.01485084742307663, 
                    0.007049663923680782, 
                    0.045630913227796555, 
                    -0.0009037828422151506, 
                    -0.018318096175789833, 
                    0.0054401312954723835, 
                    -0.005532786715775728, 
                    0.002833768492564559, 
                    0.02097397856414318, 
                    0.03274734690785408, 
                    -0.01136852242052555, 
                    -0.0016083907103165984, 
                    -0.011492757126688957, 
                    -0.013598691672086716, 
                    0.0011970939813181758, 
                    -0.010710380971431732, 
                    -0.014915728941559792, 
                    -0.03453115373849869, 
                    0.03398268669843674, 
                    0.04994354769587517, 
                    0.0284421443939209, 
                    0.016145404428243637, 
                    -0.03510836884379387, 
                    0.00451271329075098, 
                    -0.011445483192801476, 
                    0.021877355873584747, 
                    0.013930815272033215, 
                    0.041156940162181854, 
                    -0.012805327773094177, 
                    0.007367938291281462, 
                    -0.03420162573456764, 
                    -0.023723240941762924, 
                    0.019411098212003708, 
                    -0.00735397869721055, 
                    -0.021212223917245865, 
                    0.0005408345023170114, 
                    -0.006337637547403574, 
                    0.013455335050821304, 
                    0.00319849606603384, 
                    0.013203823007643223, 
                    -0.03567860648036003, 
                    -0.027635419741272926, 
                    0.011120287701487541, 
                    -0.0012812498025596142, 
                    -0.012700351886451244, 
                    0.032850686460733414, 
                    -0.00806393288075924, 
                    -0.027706533670425415, 
                    0.03852005675435066, 
                    -0.05187917873263359, 
                    -0.003375477157533169, 
                    0.003639188362285495, 
                    0.01567094773054123, 
                    -0.0005904476856812835
                ], 
                [
                    0.007556553930044174, 
                    -0.003736716927960515, 
                    -0.011381831020116806, 
                    0.0014887332217767835, 
                    -0.01892068237066269, 
                    -0.168320432305336, 
                    0.08259391039609909, 
                    0.01172702293843031, 
                    0.021653547883033752, 
                    0.017874088138341904, 
                    -0.0005827575805597007, 
                    0.019997715950012207, 
                    0.03991193324327469, 
                    -0.044159844517707825, 
                    0.03559139370918274, 
                    -0.05368318036198616, 
                    -0.032560449093580246, 
                    -0.015901649370789528, 
                    -0.017056401818990707, 
                    0.007378505542874336, 
                    -0.02716651000082493, 
                    0.015486091375350952, 
                    -0.000172334723174572, 
                    -0.005886607337743044, 
                    -0.03483639657497406, 
                    -0.02396313287317753, 
                    -0.00014490765170194209, 
                    -0.01938558742403984, 
                    0.040103573352098465, 
                    -0.0040091960690915585, 
                    0.01586780697107315, 
                    0.061736345291137695, 
                    0.03772670403122902, 
                    -0.02611609548330307, 
                    -0.018499037250876427, 
                    -0.02120036818087101, 
                    -0.0016181047540158033, 
                    0.003962214104831219, 
                    -0.014471675269305706, 
                    0.006832790561020374, 
                    -0.023795394226908684, 
                    0.02193688042461872, 
                    -0.012828348204493523, 
                    0.003427113639190793, 
                    0.03262674808502197, 
                    0.0026417227927595377, 
                    -0.0019978804048150778, 
                    -0.021898578852415085, 
                    0.0006010291399434209, 
                    0.03056775964796543, 
                    0.03947025164961815, 
                    0.0010348266223445535, 
                    0.04136508330702782, 
                    -7.962856034282595e-05, 
                    -0.002982961479574442, 
                    0.02748197503387928, 
                    -0.0189457256346941, 
                    0.01717717945575714, 
                    -0.049654167145490646, 
                    0.0063391695730388165, 
                    -0.01967199519276619, 
                    -0.02929644286632538, 
                    -0.04128536581993103, 
                    0.023673810064792633, 
                    0.03681011497974396, 
                    0.01927827298641205, 
                    0.015124762430787086, 
                    -0.00826371181756258, 
                    -0.0179268941283226, 
                    0.008326997049152851, 
                    -0.009879116900265217, 
                    0.002099237171933055, 
                    -0.0072121270932257175, 
                    0.02173067443072796, 
                    -0.03770730644464493, 
                    -0.003761492669582367, 
                    0.00122576835565269, 
                    0.009941387921571732, 
                    0.03540226072072983, 
                    -0.01976737566292286, 
                    -0.00012235021858941764, 
                    0.007033549249172211, 
                    -0.010337833315134048, 
                    -0.02921934239566326
                ], 
                [
                    -0.0018501647282391787, 
                    0.01921774074435234, 
                    -0.0031859397422522306, 
                    0.056227944791316986, 
                    -0.011241908185184002, 
                    -0.15929555892944336, 
                    0.016828017309308052, 
                    0.06393676996231079, 
                    0.004781296942383051, 
                    -0.005799548234790564, 
                    -0.0031952376011759043, 
                    0.011475912295281887, 
                    0.042350009083747864, 
                    0.0033514630049467087, 
                    0.0345413014292717, 
                    0.00482398085296154, 
                    -0.05948130786418915, 
                    -0.04294821247458458, 
                    -0.029644060879945755, 
                    0.023412801325321198, 
                    0.0026462010573595762, 
                    0.043053995817899704, 
                    0.006109913811087608, 
                    -0.022864658385515213, 
                    0.0070954435504972935, 
                    -0.04278558865189552, 
                    -0.030584275722503662, 
                    -0.014719708822667599, 
                    0.03725980594754219, 
                    0.0048515088856220245, 
                    0.026309682056307793, 
                    0.016221532598137856, 
                    0.012959087267518044, 
                    0.0004988577566109598, 
                    0.013870005495846272, 
                    -0.006156041286885738, 
                    0.015413514338433743, 
                    0.024592619389295578, 
                    -0.01250414177775383, 
                    0.04691452905535698, 
                    -0.021418685093522072, 
                    -0.021765820682048798, 
                    -0.018840935081243515, 
                    -0.0034930550027638674, 
                    0.00433044508099556, 
                    -0.015950804576277733, 
                    0.0353710800409317, 
                    0.019897112622857094, 
                    -0.022268012166023254, 
                    0.010099348612129688, 
                    0.0022394140250980854, 
                    0.023681756108999252, 
                    0.0027641351334750652, 
                    -0.02987649291753769, 
                    -0.0022690349724143744, 
                    -0.0038450192660093307, 
                    -0.018588921055197716, 
                    0.011463724076747894, 
                    -0.01838253252208233, 
                    -0.035809215158224106, 
                    -0.015837086364626884, 
                    -0.01714116893708706, 
                    0.007678498979657888, 
                    0.016214566305279732, 
                    0.031325310468673706, 
                    -0.04035232588648796, 
                    0.011471693404018879, 
                    -0.015758385881781578, 
                    -0.04056508466601372, 
                    -0.005108500365167856, 
                    0.03281436860561371, 
                    -0.024686262011528015, 
                    -7.43638738640584e-05, 
                    0.03455253317952156, 
                    -0.002532568061724305, 
                    -0.022653164342045784, 
                    0.02008863538503647, 
                    0.02581217885017395, 
                    0.027937086299061775, 
                    -0.01756296120584011, 
                    -0.021457593888044357, 
                    -0.022108398377895355, 
                    0.014678341336548328, 
                    -0.009209923446178436
                ], 
                [
                    0.04528120532631874, 
                    0.027568144723773003, 
                    -0.001269918866455555, 
                    0.03611680120229721, 
                    -0.008677546866238117, 
                    -0.14233605563640594, 
                    0.06023825332522392, 
                    0.05888497829437256, 
                    0.01772458665072918, 
                    0.01591966487467289, 
                    0.01109260506927967, 
                    0.022149205207824707, 
                    0.07095544040203094, 
                    0.029388174414634705, 
                    0.009681292809545994, 
                    -0.022595329210162163, 
                    -0.03299274295568466, 
                    -0.03802882134914398, 
                    -0.0157540962100029, 
                    0.03865036368370056, 
                    0.017379259690642357, 
                    0.04236914590001106, 
                    -0.0359322652220726, 
                    -0.008955440483987331, 
                    -0.027248788625001907, 
                    -0.062155161052942276, 
                    -0.05067538470029831, 
                    0.0302041657269001, 
                    -0.003993298392742872, 
                    -4.116344280191697e-05, 
                    0.0168787632137537, 
                    0.014765647239983082, 
                    0.03434086591005325, 
                    -0.01327469851821661, 
                    -0.009100536815822124, 
                    -0.02479775808751583, 
                    0.020826315507292747, 
                    0.003089949721470475, 
                    -0.037847552448511124, 
                    0.003032723208889365, 
                    -0.0029703560285270214, 
                    0.019872106611728668, 
                    -0.04907587915658951, 
                    -0.020954420790076256, 
                    0.02962367981672287, 
                    -0.04284015670418739, 
                    0.024430042132735252, 
                    -0.006421021651476622, 
                    -0.010811506770551205, 
                    0.020653799176216125, 
                    -0.011648905463516712, 
                    -0.0027594405692070723, 
                    -0.0015924356412142515, 
                    -0.023712556809186935, 
                    -0.016254860907793045, 
                    0.0012787905288860202, 
                    -0.008069352246820927, 
                    0.06411325931549072, 
                    0.03413564711809158, 
                    -0.03481152281165123, 
                    -0.014792680740356445, 
                    -0.04366522282361984, 
                    -0.02553153596818447, 
                    0.019556624814867973, 
                    0.049556881189346313, 
                    -0.002417028648778796, 
                    0.013625609688460827, 
                    0.0019651830662041903, 
                    -0.002715888898819685, 
                    -0.025103729218244553, 
                    -0.018580541014671326, 
                    0.027765000239014626, 
                    -0.02073219232261181, 
                    -0.03222115337848663, 
                    -0.051443956792354584, 
                    0.028893832117319107, 
                    -0.027204519137740135, 
                    0.012880872003734112, 
                    0.021823983639478683, 
                    -0.00999259203672409, 
                    -0.02753756195306778, 
                    0.013444512151181698, 
                    0.023595590144395828, 
                    -0.016458498314023018
                ], 
                [
                    0.029892344027757645, 
                    0.010814736597239971, 
                    0.00469041196629405, 
                    0.014050520025193691, 
                    0.009703676216304302, 
                    -0.22823314368724823, 
                    0.06575170904397964, 
                    -0.007911337539553642, 
                    -0.011064828373491764, 
                    -0.01943882741034031, 
                    0.007845629937946796, 
                    -0.0010770667577162385, 
                    0.008271593600511551, 
                    -0.055189721286296844, 
                    0.040360938757658005, 
                    -0.007364142220467329, 
                    -0.09182173013687134, 
                    -0.0183518398553133, 
                    -0.025376293808221817, 
                    0.017027942463755608, 
                    0.017282769083976746, 
                    0.0001364473719149828, 
                    -0.009226607158780098, 
                    -0.006729741580784321, 
                    -0.005448380950838327, 
                    -0.0010739233111962676, 
                    -0.008013944141566753, 
                    -0.0076746344566345215, 
                    0.021604618057608604, 
                    -0.017082607373595238, 
                    0.01065092720091343, 
                    0.03185167908668518, 
                    -0.015572876669466496, 
                    -0.019139712676405907, 
                    0.0002167195634683594, 
                    -0.011819351464509964, 
                    -0.0018949109362438321, 
                    -0.03408452868461609, 
                    0.004093461204320192, 
                    -0.0008123691659420729, 
                    -0.028111768886446953, 
                    0.010084974579513073, 
                    -0.03686673194169998, 
                    -0.007683600299060345, 
                    -0.003907873295247555, 
                    0.0063007427379488945, 
                    -0.015188402496278286, 
                    -0.010983051732182503, 
                    0.000894652446731925, 
                    0.020724020898342133, 
                    0.02250850573182106, 
                    0.05323806405067444, 
                    -0.01461248192936182, 
                    0.00454358384013176, 
                    -0.014378847554326057, 
                    0.006533305160701275, 
                    -0.0061025917530059814, 
                    0.014899450354278088, 
                    0.01149118784815073, 
                    -0.034658756107091904, 
                    -0.012896222062408924, 
                    0.0006407720502465963, 
                    0.0019523163791745901, 
                    -0.013045868836343288, 
                    0.04222702980041504, 
                    -0.011769949458539486, 
                    0.0017773238942027092, 
                    0.004576456267386675, 
                    0.029030226171016693, 
                    -0.016320209950208664, 
                    0.0022611035965383053, 
                    0.0008523790165781975, 
                    0.007246143184602261, 
                    -0.018549365922808647, 
                    -0.007480595726519823, 
                    0.01826823130249977, 
                    -0.03346234932541847, 
                    -0.016443908214569092, 
                    0.02255280315876007, 
                    0.0067334044724702835, 
                    -0.006876843981444836, 
                    0.008615825325250626, 
                    -0.0061136335134506226, 
                    -0.029861262068152428
                ], 
                [
                    0.027676928788423538, 
                    0.014270375482738018, 
                    0.018156936392188072, 
                    -0.010211482644081116, 
                    -0.042437486350536346, 
                    -0.17604601383209229, 
                    0.1400868445634842, 
                    -0.008953754790127277, 
                    0.009028819389641285, 
                    -0.02610817551612854, 
                    -0.006089511327445507, 
                    0.03252095729112625, 
                    0.017511993646621704, 
                    -0.015544946305453777, 
                    0.07179608196020126, 
                    -0.02324533648788929, 
                    -0.03514997661113739, 
                    0.015435058623552322, 
                    -0.007284109480679035, 
                    0.022319354116916656, 
                    0.0008621785091236234, 
                    0.04151708260178566, 
                    -0.007449069060385227, 
                    0.026302477344870567, 
                    0.007522847503423691, 
                    -0.01929531991481781, 
                    0.012611699290573597, 
                    -0.0036033440846949816, 
                    0.026383396238088608, 
                    -0.00029301008908078074, 
                    0.03575208783149719, 
                    -0.026452889665961266, 
                    0.01587841846048832, 
                    0.01717512123286724, 
                    0.006944599561393261, 
                    -0.009963184595108032, 
                    -0.01615806668996811, 
                    -0.0005841564270667732, 
                    -0.0015838302206248045, 
                    0.005369612947106361, 
                    -0.0053878892213106155, 
                    0.005028179846704006, 
                    -0.03255276009440422, 
                    -0.027441183105111122, 
                    0.017696814611554146, 
                    -0.03202032297849655, 
                    0.0029150366317480803, 
                    0.009595696814358234, 
                    0.013110592029988766, 
                    0.023747649043798447, 
                    0.006625056732445955, 
                    0.01705554872751236, 
                    0.02910357527434826, 
                    0.008080799132585526, 
                    -0.03622579202055931, 
                    0.004665162414312363, 
                    0.012185844592750072, 
                    0.014439936727285385, 
                    0.018764851614832878, 
                    0.029940705746412277, 
                    -0.006534350570291281, 
                    -0.043520525097846985, 
                    -0.019820107147097588, 
                    0.009582027792930603, 
                    0.04669862613081932, 
                    -0.012980029918253422, 
                    0.00652265315875411, 
                    0.02496292069554329, 
                    -0.01617864891886711, 
                    -0.026294376701116562, 
                    0.015151899307966232, 
                    0.011385937221348286, 
                    -0.02693479135632515, 
                    0.020279426127672195, 
                    -0.05475848540663719, 
                    0.02373175509274006, 
                    -0.0543990433216095, 
                    0.005526984576135874, 
                    0.019699327647686005, 
                    0.005807036999613047, 
                    -0.009782014414668083, 
                    -0.0028540329076349735, 
                    -0.016314752399921417, 
                    -0.0012232743902131915
                ], 
                [
                    -0.008723919279873371, 
                    -0.006040091626346111, 
                    -0.0177161805331707, 
                    -0.004077301826328039, 
                    -0.06559176743030548, 
                    -0.17348459362983704, 
                    0.13847950100898743, 
                    -0.05380375683307648, 
                    0.05471622198820114, 
                    0.007416173815727234, 
                    -0.023607343435287476, 
                    0.004915524274110794, 
                    0.005690562538802624, 
                    0.045283399522304535, 
                    0.06470536440610886, 
                    -0.03186853229999542, 
                    -0.08856789022684097, 
                    0.07310140877962112, 
                    0.009390823543071747, 
                    -0.01388835534453392, 
                    -0.03366103395819664, 
                    0.02999686263501644, 
                    -0.0302569717168808, 
                    0.01904277130961418, 
                    0.019651370123028755, 
                    -0.025286618620157242, 
                    -0.024569056928157806, 
                    -0.0003725060960277915, 
                    0.0032956625800579786, 
                    0.023353395983576775, 
                    0.03317446634173393, 
                    -0.06477886438369751, 
                    -0.049720000475645065, 
                    0.02998736873269081, 
                    -0.005896219052374363, 
                    -0.025216426700353622, 
                    0.004738624673336744, 
                    0.030281824991106987, 
                    0.06438916176557541, 
                    0.0439225435256958, 
                    -0.025691242888569832, 
                    -0.03273213654756546, 
                    -0.042591650038957596, 
                    -0.02115049585700035, 
                    0.005826289299875498, 
                    0.012360883876681328, 
                    0.0015834846999496222, 
                    -0.03129076957702637, 
                    0.04805295541882515, 
                    0.016252946108579636, 
                    -0.04046978801488876, 
                    -0.013595230877399445, 
                    -0.03774183616042137, 
                    -0.018015792593359947, 
                    0.037733934819698334, 
                    0.03139232471585274, 
                    0.04434618353843689, 
                    0.007022762671113014, 
                    0.02855912782251835, 
                    -0.005225717090070248, 
                    -0.029207458719611168, 
                    -0.010246270336210728, 
                    0.019145632162690163, 
                    -0.0076192705892026424, 
                    0.020294420421123505, 
                    -0.06667052209377289, 
                    0.008787458762526512, 
                    -0.010403063148260117, 
                    -0.02996912971138954, 
                    0.003177574835717678, 
                    -0.002859909785911441, 
                    0.007899032905697823, 
                    -0.009753447026014328, 
                    -0.01274923887103796, 
                    -0.03209929168224335, 
                    0.03159995377063751, 
                    -0.04675108566880226, 
                    -0.015607601031661034, 
                    0.0216663870960474, 
                    -0.03507475554943085, 
                    -0.03428031876683235, 
                    -0.01027605403214693, 
                    -0.0018827801104635, 
                    -0.033621639013290405
                ], 
                [
                    0.026948021724820137, 
                    -0.01253617461770773, 
                    0.014391290955245495, 
                    -0.011832823045551777, 
                    0.008785340003669262, 
                    0.008393308147788048, 
                    -0.029700031504034996, 
                    -0.0026556639932096004, 
                    -0.03412054106593132, 
                    0.0053774286061525345, 
                    -0.005024428013712168, 
                    -0.03264349699020386, 
                    -0.03249354660511017, 
                    -0.009084288962185383, 
                    0.008397364988923073, 
                    -0.013554968871176243, 
                    0.004779922775924206, 
                    -0.013698475435376167, 
                    -0.000660170626360923, 
                    0.010263699106872082, 
                    0.005644544027745724, 
                    0.00395449623465538, 
                    0.009266573004424572, 
                    0.012251502834260464, 
                    -0.031459055840969086, 
                    0.03272411972284317, 
                    -0.015754343941807747, 
                    0.00251883827149868, 
                    -0.00532063702121377, 
                    -0.014174123294651508, 
                    -0.026180913671851158, 
                    -0.023217009380459785, 
                    0.017916589975357056, 
                    0.006799865048378706, 
                    0.026663191616535187, 
                    0.024008627980947495, 
                    -0.015133263543248177, 
                    -0.009968801401555538, 
                    -0.012346169911324978, 
                    0.02575194090604782, 
                    -0.02287639118731022, 
                    -0.006454007234424353, 
                    -0.004122336860746145, 
                    -0.01425421703606844, 
                    0.011288720183074474, 
                    0.02658490464091301, 
                    0.02756436914205551, 
                    -0.004640177357941866, 
                    0.01846826821565628, 
                    -0.003549631219357252, 
                    -0.007790868636220694, 
                    0.028874734416604042, 
                    0.010593683458864689, 
                    0.010693726129829884, 
                    -0.013531621545553207, 
                    -0.0010704835876822472, 
                    -0.013655515387654305, 
                    0.008076288737356663, 
                    -0.009316076524555683, 
                    -0.012781897559762001, 
                    0.007056279573589563, 
                    0.006694873794913292, 
                    0.03342866152524948, 
                    0.010483811609447002, 
                    0.022225268185138702, 
                    -0.0343913659453392, 
                    0.02206454984843731, 
                    -0.008773259818553925, 
                    0.012814645655453205, 
                    -0.009349147789180279, 
                    0.0193000640720129, 
                    -0.029128452762961388, 
                    0.01892361044883728, 
                    -0.01734023541212082, 
                    0.00975874438881874, 
                    -0.017135394737124443, 
                    -0.002503834431990981, 
                    -0.015883581712841988, 
                    0.011028645560145378, 
                    0.0075153387151658535, 
                    0.012805119156837463, 
                    -0.0005757994367741048, 
                    0.0016400692984461784, 
                    0.021187525242567062
                ], 
                [
                    0.002696339739486575, 
                    0.0001748448848957196, 
                    -0.02006341703236103, 
                    0.04066472128033638, 
                    -0.02851194515824318, 
                    -0.20063845813274384, 
                    0.008347800001502037, 
                    0.017734181135892868, 
                    0.04624934494495392, 
                    0.03246542438864708, 
                    0.008713950403034687, 
                    0.002255088649690151, 
                    0.02846173755824566, 
                    0.018146859481930733, 
                    0.040353208780288696, 
                    0.006725055165588856, 
                    -0.06777869164943695, 
                    -0.022189898416399956, 
                    0.0342073068022728, 
                    0.025540217757225037, 
                    0.008109334856271744, 
                    0.04894980788230896, 
                    -0.0022259196266531944, 
                    0.039301104843616486, 
                    0.010383272543549538, 
                    0.002050697570666671, 
                    -0.006611095741391182, 
                    0.029358532279729843, 
                    0.009749718941748142, 
                    0.001512211631052196, 
                    0.0004948285641148686, 
                    0.01407561730593443, 
                    0.00981104839593172, 
                    -0.02085164003074169, 
                    -0.026231320574879646, 
                    -0.0065091634169220924, 
                    -0.0008310020202770829, 
                    0.007399442605674267, 
                    -0.0021289263386279345, 
                    0.006027962081134319, 
                    -0.03698870539665222, 
                    0.03621561825275421, 
                    -0.024420306086540222, 
                    0.011674790643155575, 
                    0.019227802753448486, 
                    8.752742724027485e-05, 
                    -0.03515384718775749, 
                    -0.006193918641656637, 
                    0.039158038794994354, 
                    -0.006440487690269947, 
                    0.01811933144927025, 
                    0.02250875160098076, 
                    0.012922307476401329, 
                    -0.0189033355563879, 
                    -0.005732678342610598, 
                    -0.02054576762020588, 
                    -0.017089007422327995, 
                    0.044613052159547806, 
                    0.009106003679335117, 
                    0.010830972343683243, 
                    0.03093891218304634, 
                    -0.03924400359392166, 
                    0.006638417486101389, 
                    -0.011497877538204193, 
                    0.010528682731091976, 
                    -0.02591913565993309, 
                    0.012905237264931202, 
                    0.002862684428691864, 
                    -0.023585105314850807, 
                    0.014963299036026001, 
                    0.007378145586699247, 
                    0.006258867681026459, 
                    0.011193819344043732, 
                    -0.01904817670583725, 
                    -0.04630428925156593, 
                    0.02264256775379181, 
                    -0.006956420373171568, 
                    -0.00697426637634635, 
                    -0.009654873050749302, 
                    -0.020300056785345078, 
                    -0.0074936687014997005, 
                    -0.003058682894334197, 
                    -0.03163355961441994, 
                    -0.0227207038551569
                ], 
                [
                    0.017469726502895355, 
                    0.013699942268431187, 
                    -0.01305967103689909, 
                    -0.0025151949375867844, 
                    -0.00761229544878006, 
                    -0.24387961626052856, 
                    -0.039068207144737244, 
                    0.013333491049706936, 
                    0.03790513426065445, 
                    0.021137641742825508, 
                    0.03422638028860092, 
                    -0.006199747323989868, 
                    -0.008615861646831036, 
                    0.048193756490945816, 
                    -0.00565166212618351, 
                    0.018460402265191078, 
                    -0.08190402388572693, 
                    0.060746677219867706, 
                    0.0016944650560617447, 
                    0.011409326456487179, 
                    0.044455111026763916, 
                    0.025746267288923264, 
                    -0.010115283541381359, 
                    0.01342097669839859, 
                    0.020031465217471123, 
                    0.0668376237154007, 
                    0.028587721288204193, 
                    -0.009557452984154224, 
                    0.007974036037921906, 
                    0.02579508349299431, 
                    -0.0254115741699934, 
                    -0.015015876851975918, 
                    -0.012447033077478409, 
                    -0.03932907432317734, 
                    -0.02174789272248745, 
                    0.0013149642618373036, 
                    -0.0027696818578988314, 
                    0.03242121636867523, 
                    0.022256653755903244, 
                    0.03831241652369499, 
                    -0.019696367904543877, 
                    -0.013005690649151802, 
                    -0.02727249450981617, 
                    -0.03977644070982933, 
                    -0.016325755044817924, 
                    -0.028425969183444977, 
                    -0.009388540871441364, 
                    0.013728062622249126, 
                    -0.00965804886072874, 
                    0.05083607882261276, 
                    0.0001886114914668724, 
                    0.001964535564184189, 
                    0.012443218380212784, 
                    -0.001688920776359737, 
                    0.014409719035029411, 
                    0.04806239530444145, 
                    0.0265190489590168, 
                    0.04831995442509651, 
                    -0.026071472093462944, 
                    0.015100615099072456, 
                    -0.013392340391874313, 
                    -0.015445920638740063, 
                    0.015606808476150036, 
                    -0.022555194795131683, 
                    0.00018008127517532557, 
                    0.0008120939019136131, 
                    0.004820584785193205, 
                    -0.02352254092693329, 
                    -0.009817480109632015, 
                    0.02846631221473217, 
                    -0.0012327262666076422, 
                    0.011246309615671635, 
                    -0.029089387506246567, 
                    0.029926132410764694, 
                    -0.008015836589038372, 
                    0.015343176200985909, 
                    0.0013536071637645364, 
                    0.011698519811034203, 
                    0.0036118258722126484, 
                    0.009455663152039051, 
                    0.02370487153530121, 
                    0.005412459373474121, 
                    0.005021186545491219, 
                    -0.012462259270250797
                ], 
                [
                    0.0404827818274498, 
                    -0.015109351836144924, 
                    0.001950254780240357, 
                    0.015210024081170559, 
                    -0.08300665766000748, 
                    -0.1966690719127655, 
                    0.17468401789665222, 
                    -0.007986300624907017, 
                    0.026367373764514923, 
                    0.05068206787109375, 
                    -0.029582979157567024, 
                    0.02669619955122471, 
                    0.03321195766329765, 
                    0.003420773195102811, 
                    0.04009753465652466, 
                    -0.004225628450512886, 
                    -0.09357871115207672, 
                    0.04295247420668602, 
                    0.01834740862250328, 
                    -0.007448580581694841, 
                    0.0082783168181777, 
                    0.002657325705513358, 
                    -0.0019299197010695934, 
                    0.051150090992450714, 
                    0.001401187852025032, 
                    -0.01254171784967184, 
                    -0.0003391443460714072, 
                    0.014760547317564487, 
                    -0.010010622441768646, 
                    -0.039921604096889496, 
                    0.027596939355134964, 
                    -0.0137031814083457, 
                    0.0039922455325722694, 
                    -0.014528151601552963, 
                    -0.04056889936327934, 
                    0.0009391120402142406, 
                    -0.007835250347852707, 
                    0.006926800590008497, 
                    0.03946791589260101, 
                    -0.009527317248284817, 
                    -0.00234046159312129, 
                    0.01401137001812458, 
                    -0.013467703014612198, 
                    0.01711268350481987, 
                    0.027281560003757477, 
                    0.008511018007993698, 
                    0.033364541828632355, 
                    0.00032052077585831285, 
                    0.0061601814813911915, 
                    -0.013516071252524853, 
                    0.025933584198355675, 
                    0.020872099325060844, 
                    -0.01021596323698759, 
                    -0.013881601393222809, 
                    -0.00408487394452095, 
                    0.014191288501024246, 
                    0.004515200853347778, 
                    0.042002879083156586, 
                    0.002848363481462002, 
                    0.012790613807737827, 
                    -0.026376783847808838, 
                    -0.018378525972366333, 
                    0.01891954056918621, 
                    0.0077720461413264275, 
                    0.022701479494571686, 
                    0.005187368486076593, 
                    0.03058740869164467, 
                    0.0245149377733469, 
                    -0.019181007519364357, 
                    -0.010289161466062069, 
                    0.0259868074208498, 
                    0.009684862568974495, 
                    0.014795317314565182, 
                    0.025144163519144058, 
                    -0.02934175357222557, 
                    0.0208926722407341, 
                    -0.010869831778109074, 
                    0.032879289239645004, 
                    0.029925379902124405, 
                    -0.024244097992777824, 
                    -0.0033159838058054447, 
                    0.012712915427982807, 
                    0.009937580674886703, 
                    -0.015076343901455402
                ], 
                [
                    0.08160413056612015, 
                    0.0038011742290109396, 
                    0.005225952714681625, 
                    0.003191825933754444, 
                    0.06494224071502686, 
                    -0.20271547138690948, 
                    -0.08514589071273804, 
                    0.03525964543223381, 
                    0.007038517855107784, 
                    0.004580819513648748, 
                    0.04501768946647644, 
                    -0.012486721388995647, 
                    -0.009012775495648384, 
                    -0.021205153316259384, 
                    -1.0596203537716065e-05, 
                    -0.002880177926272154, 
                    -0.14271964132785797, 
                    0.001339260837994516, 
                    -0.027426419779658318, 
                    0.004183226265013218, 
                    -0.0030867410823702812, 
                    -0.0001056336986948736, 
                    0.01120227575302124, 
                    -0.003358976449817419, 
                    0.026886185631155968, 
                    -0.04410477727651596, 
                    0.005367905367165804, 
                    0.007500124163925648, 
                    0.0005688882665708661, 
                    -0.005411321762949228, 
                    -0.027710456401109695, 
                    -0.01716041937470436, 
                    -0.033872757107019424, 
                    -0.005132464226335287, 
                    -0.020762506872415543, 
                    -0.020499669015407562, 
                    -0.018041914328932762, 
                    -0.0011917935917153955, 
                    -0.005513670854270458, 
                    -0.02592390589416027, 
                    0.009260834194719791, 
                    -0.019050337374210358, 
                    -0.007386208511888981, 
                    0.007889930158853531, 
                    0.021012572571635246, 
                    -0.007537106983363628, 
                    -0.006817438639700413, 
                    0.01308157667517662, 
                    -0.0038044292014092207, 
                    0.0021599126048386097, 
                    0.012037024833261967, 
                    0.03329174965620041, 
                    -0.01833857037127018, 
                    -0.019718268886208534, 
                    -0.002276598708704114, 
                    -0.007672589737921953, 
                    -0.0008997175609692931, 
                    0.02982933819293976, 
                    0.028077272698283195, 
                    0.013407990336418152, 
                    -0.003823541570454836, 
                    -0.04698662832379341, 
                    -0.00454782135784626, 
                    0.003716518869623542, 
                    0.025550566613674164, 
                    0.0003714245685841888, 
                    0.03384420648217201, 
                    -0.02158513106405735, 
                    0.0040975771844387054, 
                    -0.007098964881151915, 
                    -0.000308969960315153, 
                    0.020864984020590782, 
                    -0.0076597826555371284, 
                    -0.004743350204080343, 
                    -0.029146449640393257, 
                    0.01766762137413025, 
                    -0.0030487345065921545, 
                    -0.026560718193650246, 
                    0.01993388682603836, 
                    0.014120541512966156, 
                    -0.007242478430271149, 
                    0.00330115994438529, 
                    -0.011690250597894192, 
                    0.010027039796113968
                ], 
                [
                    0.0002756427857093513, 
                    0.03372320905327797, 
                    0.03127485141158104, 
                    0.013001426123082638, 
                    -0.01542031578719616, 
                    0.0695863887667656, 
                    -0.10626386851072311, 
                    0.0045022605918347836, 
                    0.03652220591902733, 
                    0.034152671694755554, 
                    0.00914403423666954, 
                    0.028509818017482758, 
                    -0.027363834902644157, 
                    0.05621873214840889, 
                    -0.10291194170713425, 
                    0.06030306592583656, 
                    -0.03316318616271019, 
                    0.030249958857893944, 
                    0.045319799333810806, 
                    0.02107619121670723, 
                    0.04306754469871521, 
                    -0.01093541830778122, 
                    -0.009047169238328934, 
                    -0.005964329000562429, 
                    0.0678805559873581, 
                    -0.013187645003199577, 
                    -0.005604669451713562, 
                    0.06639132648706436, 
                    0.014639594592154026, 
                    0.049489978700876236, 
                    0.048428598791360855, 
                    -0.027789819985628128, 
                    -0.05217739939689636, 
                    0.030851848423480988, 
                    -0.047674573957920074, 
                    -0.023381203413009644, 
                    0.01644207164645195, 
                    0.05265924707055092, 
                    0.059501130133867264, 
                    -0.02851102314889431, 
                    0.04692545533180237, 
                    0.005781268235296011, 
                    -0.012097209692001343, 
                    -0.030696922913193703, 
                    0.017871078103780746, 
                    -0.010640778578817844, 
                    -0.009512192569673061, 
                    -0.000867824477609247, 
                    0.03935421258211136, 
                    -0.08087814599275589, 
                    -0.08720476925373077, 
                    0.009617970325052738, 
                    -0.03199414536356926, 
                    -0.002948122564703226, 
                    0.04312242195010185, 
                    0.07132451236248016, 
                    0.0304071307182312, 
                    0.01690072938799858, 
                    -0.008066540583968163, 
                    -0.04905670881271362, 
                    0.04000895097851753, 
                    -0.03967761620879173, 
                    -0.0007001158664934337, 
                    0.028646985068917274, 
                    0.01126338541507721, 
                    0.044493209570646286, 
                    -0.014416821300983429, 
                    0.008799050934612751, 
                    0.026641760021448135, 
                    -0.008023039437830448, 
                    -0.05259624123573303, 
                    0.0059401048347353935, 
                    -0.010881172493100166, 
                    -0.013617523945868015, 
                    -0.008625119924545288, 
                    0.030408358201384544, 
                    -0.0299651101231575, 
                    -0.01840241067111492, 
                    0.026992077007889748, 
                    -0.06501343846321106, 
                    -0.02383211813867092, 
                    -0.02125036157667637, 
                    0.03230415657162666, 
                    0.036615755409002304
                ], 
                [
                    0.05251113697886467, 
                    0.0008844374096952379, 
                    -0.010163836181163788, 
                    0.01180813368409872, 
                    0.09959691017866135, 
                    -0.2038789987564087, 
                    -0.11679648607969284, 
                    0.030973201617598534, 
                    0.027400847524404526, 
                    -0.004367787856608629, 
                    0.03268793970346451, 
                    -0.04616093263030052, 
                    -0.006288781762123108, 
                    -0.0010003652423620224, 
                    -0.009436535649001598, 
                    0.01984858326613903, 
                    -0.09705397486686707, 
                    -0.011972881853580475, 
                    -0.01780020259320736, 
                    -0.005211929325014353, 
                    -0.004887257236987352, 
                    0.03832731768488884, 
                    0.01401103287935257, 
                    -0.02382233925163746, 
                    -0.03033466450870037, 
                    -0.029860394075512886, 
                    -0.021418865770101547, 
                    -0.0068485429510474205, 
                    0.006086914334446192, 
                    -0.00267014279961586, 
                    0.02311471477150917, 
                    0.0005149003118276596, 
                    0.04135793447494507, 
                    0.021768242120742798, 
                    -0.03605109825730324, 
                    0.011488145217299461, 
                    0.00885763019323349, 
                    0.0006624454399570823, 
                    -0.02079031988978386, 
                    -0.01030147448182106, 
                    -0.015732619911432266, 
                    0.011059545911848545, 
                    -0.033456429839134216, 
                    0.0208227951079607, 
                    -0.010724014602601528, 
                    0.0005908005987294018, 
                    -0.002494071377441287, 
                    0.013151024468243122, 
                    -0.025015057995915413, 
                    -0.03856361657381058, 
                    0.010538415051996708, 
                    -0.0039397915825247765, 
                    0.015005388297140598, 
                    -0.00274145370349288, 
                    0.012462418526411057, 
                    0.009847017005085945, 
                    -0.017689218744635582, 
                    0.015179529786109924, 
                    0.01424240693449974, 
                    -0.029088426381349564, 
                    -0.029533004388213158, 
                    -0.005260724574327469, 
                    -0.00908906850963831, 
                    0.016972219571471214, 
                    0.015686456114053726, 
                    0.00014363828813657165, 
                    0.010527245700359344, 
                    -0.005752896890044212, 
                    0.021028263494372368, 
                    0.01757926121354103, 
                    0.01262377854436636, 
                    -0.009047893807291985, 
                    0.011244157329201698, 
                    0.009813465178012848, 
                    -0.01987064816057682, 
                    0.020713096484541893, 
                    0.00595169048756361, 
                    0.011042428202927113, 
                    0.01646713726222515, 
                    0.0001331117528025061, 
                    0.004231261555105448, 
                    0.007410101126879454, 
                    0.020727185532450676, 
                    -0.02714904211461544
                ], 
                [
                    0.04159991443157196, 
                    0.03042902797460556, 
                    0.015192689374089241, 
                    0.017870651558041573, 
                    -0.009939749725162983, 
                    -0.23098817467689514, 
                    0.02050694264471531, 
                    -0.009012958966195583, 
                    0.025914888828992844, 
                    0.020214054733514786, 
                    0.004863635636866093, 
                    0.013416356407105923, 
                    -0.005099448841065168, 
                    -0.02269366756081581, 
                    -0.019005365669727325, 
                    0.013559529557824135, 
                    -0.0659356415271759, 
                    0.019152777269482613, 
                    -0.02331966906785965, 
                    -0.012489672750234604, 
                    0.01474941149353981, 
                    0.019577061757445335, 
                    0.041492119431495667, 
                    0.005233250558376312, 
                    -0.0005553512019105256, 
                    0.03265165165066719, 
                    0.0070761144161224365, 
                    -0.008681731298565865, 
                    -0.00040875113336369395, 
                    -0.022610584273934364, 
                    0.02433820441365242, 
                    0.009604157879948616, 
                    0.03446459397673607, 
                    -0.02398124895989895, 
                    -0.03376273065805435, 
                    0.003838516306132078, 
                    -0.01364891417324543, 
                    0.03194693475961685, 
                    0.00276976078748703, 
                    0.010093589313328266, 
                    -0.003931260202080011, 
                    -0.0003051624516956508, 
                    -0.028150323778390884, 
                    0.021356189623475075, 
                    -0.0009043110767379403, 
                    0.009918266907334328, 
                    -0.037415556609630585, 
                    -0.002641126047819853, 
                    0.01292389165610075, 
                    0.008643260225653648, 
                    0.01419278047978878, 
                    0.046502720564603806, 
                    0.023588020354509354, 
                    0.007888798601925373, 
                    0.014865580014884472, 
                    -0.02548443153500557, 
                    -0.030556075274944305, 
                    0.020495135337114334, 
                    0.018725596368312836, 
                    -0.012258422560989857, 
                    -0.01829199492931366, 
                    -0.009631959721446037, 
                    -0.011650145053863525, 
                    0.017250649631023407, 
                    -0.011881213635206223, 
                    -0.006322426721453667, 
                    0.017820188775658607, 
                    0.02015002816915512, 
                    -0.02068946324288845, 
                    -0.042042117565870285, 
                    0.006138387601822615, 
                    0.015711966902017593, 
                    0.013961952179670334, 
                    -0.011635961011052132, 
                    0.016752518713474274, 
                    -0.02392835170030594, 
                    -0.010555603541433811, 
                    -0.005115289241075516, 
                    0.0251663438975811, 
                    0.005185886286199093, 
                    -0.00840761698782444, 
                    -0.008923080749809742, 
                    -0.0043212855234742165, 
                    0.002100970596075058
                ], 
                [
                    0.039540667086839676, 
                    -0.0076139457523822784, 
                    -0.0011255954159423709, 
                    0.003563377307727933, 
                    0.12234827131032944, 
                    -0.18436670303344727, 
                    -0.14136523008346558, 
                    0.03923562541604042, 
                    0.04133729636669159, 
                    0.0068396409042179585, 
                    0.03662098944187164, 
                    -0.03140164166688919, 
                    0.008684058673679829, 
                    0.027183879166841507, 
                    0.0051160892471671104, 
                    0.012583897449076176, 
                    -0.08248873800039291, 
                    -0.08110091835260391, 
                    0.0006209167186170816, 
                    -0.004656541161239147, 
                    0.005271920468658209, 
                    -0.010197118856012821, 
                    -0.011810556054115295, 
                    -0.02380668930709362, 
                    -0.012482737191021442, 
                    -0.06102292984724045, 
                    -0.013434802182018757, 
                    0.011522768065333366, 
                    -0.004079559817910194, 
                    -0.001554685179144144, 
                    0.026288654655218124, 
                    -0.0024021777790039778, 
                    0.004814568907022476, 
                    0.007317379117012024, 
                    -0.051998451352119446, 
                    0.001604409422725439, 
                    -0.008099915459752083, 
                    -0.02470637671649456, 
                    0.0159784983843565, 
                    -0.0058450098149478436, 
                    0.023578161373734474, 
                    0.006801190320402384, 
                    0.012416249141097069, 
                    0.003350451122969389, 
                    -0.003185587702319026, 
                    0.019113847985863686, 
                    0.021711884066462517, 
                    -0.008946496993303299, 
                    0.005541954655200243, 
                    -0.01697041653096676, 
                    -0.01128382608294487, 
                    0.023907944560050964, 
                    -0.018856674432754517, 
                    0.0032292348332703114, 
                    -0.01935391128063202, 
                    -0.01670597307384014, 
                    -0.010062472894787788, 
                    0.030036401003599167, 
                    0.024102337658405304, 
                    -0.0077979909256100655, 
                    -0.010189144872128963, 
                    -0.023060543462634087, 
                    -0.031009411439299583, 
                    -0.019821807742118835, 
                    0.046991340816020966, 
                    -0.015425237827003002, 
                    0.021562179550528526, 
                    -0.027386579662561417, 
                    0.0102798817679286, 
                    -0.018826166167855263, 
                    -0.006127314176410437, 
                    0.00361260655336082, 
                    0.008336189202964306, 
                    0.03663918748497963, 
                    0.012604555115103722, 
                    -0.021623294800519943, 
                    0.005309439264237881, 
                    -0.029084477573633194, 
                    -0.00639553414657712, 
                    -0.014673100784420967, 
                    -0.03598052263259888, 
                    0.015045561827719212, 
                    -0.006141409743577242, 
                    0.00024922791635617614
                ], 
                [
                    0.03974921628832817, 
                    0.03256860747933388, 
                    0.006011749152094126, 
                    0.05616691708564758, 
                    -0.00395321287214756, 
                    -0.084008127450943, 
                    -0.02702968940138817, 
                    0.0371837243437767, 
                    0.03809967637062073, 
                    0.040481824427843094, 
                    0.00945770088583231, 
                    0.06263571232557297, 
                    0.07110649347305298, 
                    0.024753058329224586, 
                    0.04927553981542587, 
                    0.027889395132660866, 
                    -0.06189670413732529, 
                    -0.09134452790021896, 
                    0.013408305123448372, 
                    0.03455399349331856, 
                    0.02248559147119522, 
                    0.058265771716833115, 
                    -0.03888769820332527, 
                    -0.001995435217395425, 
                    0.01081925444304943, 
                    -0.07204357534646988, 
                    -0.052065618336200714, 
                    -0.011894766241312027, 
                    0.00909716822206974, 
                    0.0014860499650239944, 
                    0.014588124118745327, 
                    0.019499871879816055, 
                    0.013381772674620152, 
                    0.005356521811336279, 
                    -0.0008095530793070793, 
                    -0.028642214834690094, 
                    -0.01835080049932003, 
                    0.034483905881643295, 
                    0.0008289827965199947, 
                    0.00675508426502347, 
                    -0.010314825922250748, 
                    -0.019851500168442726, 
                    -0.06814271211624146, 
                    -0.007469726726412773, 
                    0.025619491934776306, 
                    -0.023888487368822098, 
                    0.015509556047618389, 
                    -0.012537674978375435, 
                    0.041841693222522736, 
                    -0.019543297588825226, 
                    0.02901608683168888, 
                    -0.0009643942466937006, 
                    0.013264456763863564, 
                    -0.03338870033621788, 
                    -0.01993199624121189, 
                    0.003789189038798213, 
                    0.02609589882194996, 
                    0.027682844549417496, 
                    0.01974421553313732, 
                    0.010898700915277004, 
                    -0.028008241206407547, 
                    -0.0239154901355505, 
                    -0.041596222668886185, 
                    0.03372543305158615, 
                    0.02797713689506054, 
                    -0.02387380413711071, 
                    -0.0004620679246727377, 
                    -0.006501796655356884, 
                    0.0008669124799780548, 
                    0.0024606629740446806, 
                    -0.04017223045229912, 
                    -0.005460231099277735, 
                    -0.008779840543866158, 
                    0.002784531330689788, 
                    -0.03397325798869133, 
                    0.02169986069202423, 
                    -0.021014312282204628, 
                    -0.010289333760738373, 
                    -0.0024849046021699905, 
                    -0.014975665137171745, 
                    -0.016403332352638245, 
                    0.017394984140992165, 
                    0.0363723449409008, 
                    -0.04036780446767807
                ], 
                [
                    -0.004054215271025896, 
                    -0.0057203806936740875, 
                    -0.00517160864546895, 
                    0.010167673230171204, 
                    0.009017270989716053, 
                    -0.17942138016223907, 
                    0.06884849816560745, 
                    0.0027902843430638313, 
                    0.018141934648156166, 
                    -0.015974268317222595, 
                    0.013544614426791668, 
                    0.001339780748821795, 
                    0.047399912029504776, 
                    -0.03672743961215019, 
                    0.058074504137039185, 
                    -0.021621158346533775, 
                    -0.055017001926898956, 
                    -0.011885472573339939, 
                    -0.025457924231886864, 
                    0.01100029144436121, 
                    -0.022509021684527397, 
                    0.05581430345773697, 
                    0.0037209494039416313, 
                    0.012579360976815224, 
                    -0.01699942536652088, 
                    -0.030120059847831726, 
                    -0.005389710422605276, 
                    -0.014669178053736687, 
                    0.0006823340663686395, 
                    0.01060090959072113, 
                    -0.00042636258876882493, 
                    0.031259167939424515, 
                    0.024591974914073944, 
                    0.012048093602061272, 
                    0.024250730872154236, 
                    0.00010104224202223122, 
                    -0.031002191826701164, 
                    -0.006930056028068066, 
                    -0.004718951415270567, 
                    0.009077328257262707, 
                    -0.009320791810750961, 
                    -0.03661513328552246, 
                    -0.034149061888456345, 
                    0.01506816502660513, 
                    0.023617716506123543, 
                    -0.010288520716130733, 
                    -0.009791585616767406, 
                    -0.01240309327840805, 
                    0.016478007659316063, 
                    0.019302286207675934, 
                    0.03647233173251152, 
                    -0.0009513867553323507, 
                    0.02599012851715088, 
                    -0.005702316295355558, 
                    0.01273498684167862, 
                    -0.0077008395455777645, 
                    0.006378563120961189, 
                    0.04000135511159897, 
                    -0.0011990123894065619, 
                    -0.0057945409789681435, 
                    -0.021854741498827934, 
                    0.00686417194083333, 
                    0.015369008295238018, 
                    0.010047435760498047, 
                    -0.0029110400937497616, 
                    -0.0044913822785019875, 
                    0.012281946837902069, 
                    0.007474249694496393, 
                    -0.021033182740211487, 
                    -0.020069368183612823, 
                    0.04071586951613426, 
                    -0.016848573461174965, 
                    0.029975660145282745, 
                    0.0057655274868011475, 
                    -0.0031366590410470963, 
                    -0.005536394659429789, 
                    0.006612973753362894, 
                    0.0030172967817634344, 
                    0.049204058945178986, 
                    -0.006602657958865166, 
                    0.014560040086507797, 
                    0.027297941967844963, 
                    0.010580875910818577, 
                    -0.022392699494957924
                ], 
                [
                    0.008266624063253403, 
                    -0.014727005735039711, 
                    -0.014226791448891163, 
                    0.04719015955924988, 
                    -0.049395620822906494, 
                    -0.1343357264995575, 
                    0.06032106280326843, 
                    -0.005970078520476818, 
                    0.01117954682558775, 
                    0.04893188178539276, 
                    0.021101228892803192, 
                    0.0030842761043459177, 
                    0.0482664592564106, 
                    -0.00821994710713625, 
                    0.0533013790845871, 
                    -0.04828117415308952, 
                    -0.07048185914754868, 
                    -0.034555453807115555, 
                    0.0070282029919326305, 
                    0.02974211983382702, 
                    0.005949396174401045, 
                    0.04707740247249603, 
                    -0.019881805405020714, 
                    -0.019052064046263695, 
                    0.016449887305498123, 
                    -0.04546048864722252, 
                    0.016309062018990517, 
                    0.014910371042788029, 
                    0.019833222031593323, 
                    -0.03130551427602768, 
                    0.010585054755210876, 
                    0.004685631953179836, 
                    0.0052824742160737514, 
                    -0.020751534029841423, 
                    0.011799289844930172, 
                    -0.03801270201802254, 
                    0.03938945755362511, 
                    -0.01988901011645794, 
                    -0.025243286043405533, 
                    0.013030396774411201, 
                    -0.022969232872128487, 
                    0.01639493554830551, 
                    -0.02760736085474491, 
                    -0.005040936172008514, 
                    0.02136494405567646, 
                    -0.017738694325089455, 
                    0.008733903989195824, 
                    -0.013709445483982563, 
                    0.010510838590562344, 
                    0.028956498950719833, 
                    -0.012385517358779907, 
                    0.03505350649356842, 
                    0.027802210301160812, 
                    -0.0023345693480223417, 
                    -0.01747662015259266, 
                    -0.0022836714051663876, 
                    -0.007561715319752693, 
                    0.046999283134937286, 
                    -0.027030181139707565, 
                    0.018102511763572693, 
                    -0.021917609497904778, 
                    -0.03418559208512306, 
                    -0.016148461028933525, 
                    -0.005069406237453222, 
                    0.02298564836382866, 
                    -0.0038546929135918617, 
                    0.010187020525336266, 
                    0.019678475335240364, 
                    -0.0028461639303714037, 
                    -0.00929815974086523, 
                    -0.01634814403951168, 
                    -0.012132911942899227, 
                    -0.017323099076747894, 
                    -0.02852439321577549, 
                    -0.030515844002366066, 
                    0.009243563748896122, 
                    -0.010709241963922977, 
                    -0.018454287201166153, 
                    0.02967185340821743, 
                    -0.013998080044984818, 
                    -0.02274627424776554, 
                    -0.01671512983739376, 
                    -0.00431426428258419, 
                    0.02348916232585907
                ], 
                [
                    -0.029196063056588173, 
                    0.014792162925004959, 
                    0.0006288325530476868, 
                    0.0036921543069183826, 
                    0.01577715389430523, 
                    -0.23621682822704315, 
                    0.007425947114825249, 
                    -0.006583333481103182, 
                    0.027908043935894966, 
                    -0.001001522527076304, 
                    0.003135324688628316, 
                    -0.019222509115934372, 
                    0.028191322460770607, 
                    -0.050021518021821976, 
                    0.06393492221832275, 
                    -0.06222417950630188, 
                    -0.04842713475227356, 
                    -0.006077732425183058, 
                    0.0015106754144653678, 
                    -0.0337771400809288, 
                    -0.022192440927028656, 
                    0.039240457117557526, 
                    -0.0026702063623815775, 
                    -0.053441695868968964, 
                    -0.028759177774190903, 
                    -0.009303594008088112, 
                    -0.01420610398054123, 
                    -0.006519140210002661, 
                    -0.011992128565907478, 
                    0.044340766966342926, 
                    -0.032997485250234604, 
                    -0.02124794013798237, 
                    -0.004958493169397116, 
                    -0.026088625192642212, 
                    0.008693586103618145, 
                    -0.007610175758600235, 
                    0.03085024282336235, 
                    0.0010743631282821298, 
                    0.0353669747710228, 
                    -0.008138831704854965, 
                    -0.03675946220755577, 
                    -0.020839933305978775, 
                    -0.04295867681503296, 
                    0.03195536881685257, 
                    0.009024446830153465, 
                    -0.008091907948255539, 
                    0.028666941449046135, 
                    0.011691817082464695, 
                    0.0062893773429095745, 
                    0.007623898796737194, 
                    -0.009556232020258904, 
                    0.03605523332953453, 
                    0.008211938664317131, 
                    0.007700286339968443, 
                    -0.0215986929833889, 
                    0.005744594149291515, 
                    0.02437446266412735, 
                    -0.019130904227495193, 
                    -0.024781545624136925, 
                    -0.0014335786690935493, 
                    -0.011771723628044128, 
                    0.030828967690467834, 
                    -0.02008976973593235, 
                    0.0072549632750451565, 
                    -0.02394581027328968, 
                    -0.05484599247574806, 
                    -0.028725018724799156, 
                    -0.01939644291996956, 
                    -0.007742255460470915, 
                    -0.01734825223684311, 
                    0.013388056308031082, 
                    0.002418810036033392, 
                    0.01292093750089407, 
                    0.0070711527951061726, 
                    -0.01589972898364067, 
                    0.016604449599981308, 
                    -0.015555446967482567, 
                    -0.0006778141832910478, 
                    -0.018082616850733757, 
                    -0.010414144024252892, 
                    -0.0025786885526031256, 
                    0.018677644431591034, 
                    -0.014706763438880444, 
                    0.01542884111404419
                ]
            ], 
            "is_input": false, 
            "layer_name": "fc_layer_0", 
            "n_inputs": 84
        }, 
        {
            "b": [
                0.04938486963510513, 
                -0.03406967967748642, 
                0.061456501483917236, 
                -0.03997096046805382, 
                0.05493596941232681, 
                0.0465536043047905, 
                0.052870430052280426, 
                0.05374271422624588, 
                0.07753483951091766, 
                0.0455903485417366, 
                -0.004143661353737116, 
                0.06094668060541153, 
                0.05907334014773369, 
                0.08351249247789383, 
                0.026178330183029175, 
                0.05246582254767418, 
                0.03680584952235222, 
                0.051735371351242065, 
                -0.03835218399763107, 
                0.03227435424923897, 
                0.01186379510909319, 
                0.03766903653740883, 
                -0.003982996568083763, 
                0.07190147042274475, 
                -0.04110247641801834, 
                0.035321470350027084, 
                0.09025643020868301, 
                0.038817230612039566, 
                0.03224080428481102, 
                0.04570282995700836, 
                -0.037580713629722595, 
                0.06888447701931, 
                0.052959054708480835, 
                0.0663677528500557, 
                0.04908820986747742, 
                0.053775329142808914, 
                0.055180612951517105, 
                0.02902834303677082, 
                2.847181531251408e-05, 
                0.018577521666884422
            ], 
            "is_output": false, 
            "activation_function": "RELU", 
            "n_nodes": 40, 
            "W": [
                [
                    0.033486735075712204, 
                    0.03568672388792038, 
                    0.09653894603252411, 
                    0.015454198233783245, 
                    0.04632542282342911, 
                    0.08082960546016693, 
                    0.03734888881444931, 
                    0.01441223081201315, 
                    0.04077645018696785, 
                    -0.0019749365746974945, 
                    -0.19840797781944275, 
                    0.03883976489305496, 
                    0.028681768104434013, 
                    -0.11059725284576416, 
                    -0.18228352069854736, 
                    -0.019897373393177986, 
                    0.03208126872777939, 
                    0.022039659321308136, 
                    0.03370162472128868, 
                    0.044941097497940063, 
                    0.04497885704040527, 
                    0.03204254433512688, 
                    0.03420598804950714, 
                    0.06802044808864594, 
                    0.028273027390241623, 
                    0.05265097692608833, 
                    0.11852608621120453, 
                    -0.002799686510115862, 
                    0.03790207579731941, 
                    0.039079729467630386, 
                    0.08379558473825455, 
                    0.07561003416776657, 
                    -0.07030098140239716, 
                    0.04419989511370659, 
                    0.029395591467618942, 
                    0.06182174012064934, 
                    0.05017763748764992, 
                    0.05489634349942207, 
                    0.03548845648765564, 
                    0.04396219551563263
                ], 
                [
                    0.02678195759654045, 
                    0.08548737317323685, 
                    -0.00036622610059566796, 
                    0.04918046295642853, 
                    0.0526529997587204, 
                    0.01796102710068226, 
                    0.0017462773248553276, 
                    0.021131329238414764, 
                    -0.00931035727262497, 
                    -0.0069810571148991585, 
                    0.15014873445034027, 
                    0.014096488244831562, 
                    0.07986639440059662, 
                    0.2126968950033188, 
                    0.08967871218919754, 
                    0.11819837242364883, 
                    0.07001164555549622, 
                    0.004641311708837748, 
                    0.09824274480342865, 
                    -0.011168488301336765, 
                    0.04841965064406395, 
                    0.002133565489202738, 
                    0.003801309736445546, 
                    0.015936080366373062, 
                    0.05195138230919838, 
                    0.04362624138593674, 
                    0.04543713107705116, 
                    -0.019061939790844917, 
                    0.003920458257198334, 
                    0.06571406871080399, 
                    0.08122698217630386, 
                    -0.00437347823753953, 
                    0.0021971401292830706, 
                    0.005946183577179909, 
                    0.021635178476572037, 
                    -0.006353279110044241, 
                    -0.026465056464076042, 
                    0.0427282489836216, 
                    0.022592050954699516, 
                    0.027944935485720634
                ], 
                [
                    -0.03061584383249283, 
                    -0.03204123675823212, 
                    0.05851324647665024, 
                    -0.01620289869606495, 
                    0.054139018058776855, 
                    0.025894800201058388, 
                    0.013443256728351116, 
                    -0.03737533092498779, 
                    -0.005302843172103167, 
                    -0.02080675959587097, 
                    -0.14592328667640686, 
                    0.037613607943058014, 
                    0.019875189289450645, 
                    -0.20017533004283905, 
                    -0.20811918377876282, 
                    -0.04609622806310654, 
                    0.03632102161645889, 
                    0.0410192646086216, 
                    -0.020433640107512474, 
                    0.01990949548780918, 
                    -0.006243442185223103, 
                    0.033507611602544785, 
                    -0.015016120858490467, 
                    0.037661291658878326, 
                    -0.030240071937441826, 
                    0.0385734960436821, 
                    0.023389920592308044, 
                    0.01514232624322176, 
                    0.010701445862650871, 
                    -0.0004164536949247122, 
                    0.029725706204771996, 
                    -0.034462086856365204, 
                    -0.031395841389894485, 
                    -0.01823239028453827, 
                    -0.027204934507608414, 
                    -0.02421967312693596, 
                    0.01817045547068119, 
                    0.024475885555148125, 
                    0.039146538823843, 
                    0.0022002423647791147
                ], 
                [
                    0.0779271274805069, 
                    0.04626091942191124, 
                    -0.006691665388643742, 
                    0.05688285082578659, 
                    0.05106005072593689, 
                    0.06926250457763672, 
                    0.04746672883629799, 
                    0.06959516555070877, 
                    0.005898377392441034, 
                    -0.006249775178730488, 
                    0.1123885065317154, 
                    -0.0029262853786349297, 
                    0.07393869012594223, 
                    0.19203849136829376, 
                    0.07660704851150513, 
                    0.11065720021724701, 
                    0.10356134176254272, 
                    -0.03711607679724693, 
                    0.10035903006792068, 
                    0.0179275032132864, 
                    0.022610003128647804, 
                    0.05771328881382942, 
                    -0.006882082670927048, 
                    -0.006420046091079712, 
                    0.04265695810317993, 
                    0.056733403354883194, 
                    0.07245685160160065, 
                    0.02358386293053627, 
                    0.013824855908751488, 
                    0.08495301753282547, 
                    0.07420594990253448, 
                    0.025884507223963737, 
                    -0.006796063855290413, 
                    0.013766726478934288, 
                    0.06139028072357178, 
                    0.01983233541250229, 
                    0.004549059085547924, 
                    0.06161794811487198, 
                    -0.006732410751283169, 
                    0.05156015604734421
                ], 
                [
                    -0.018606111407279968, 
                    0.0016292675863951445, 
                    0.02973376028239727, 
                    -0.022931892424821854, 
                    -0.003118187189102173, 
                    -0.021161630749702454, 
                    0.011138373054564, 
                    -0.016611892729997635, 
                    0.00445479666814208, 
                    -0.03616103529930115, 
                    -0.26685428619384766, 
                    0.01176219992339611, 
                    -0.009111102670431137, 
                    -0.2315121293067932, 
                    -0.18180926144123077, 
                    -0.05019248276948929, 
                    0.008302572183310986, 
                    0.03561895340681076, 
                    -0.005108103156089783, 
                    0.018188955262303352, 
                    -0.003775473451241851, 
                    0.013575101271271706, 
                    0.006346416659653187, 
                    0.018754469230771065, 
                    0.003270196495577693, 
                    0.002669290406629443, 
                    -0.015147957019507885, 
                    -0.03279773145914078, 
                    0.025060534477233887, 
                    -0.022576550021767616, 
                    0.016095422208309174, 
                    -0.03227350115776062, 
                    -0.057855911552906036, 
                    0.01942795142531395, 
                    0.0012700227089226246, 
                    0.018750598654150963, 
                    0.018851028755307198, 
                    0.04394232854247093, 
                    0.01217301469296217, 
                    0.021336635574698448
                ], 
                [
                    -0.004671846050769091, 
                    -0.010386832058429718, 
                    0.05787555128335953, 
                    -0.008356590755283833, 
                    0.042416468262672424, 
                    0.02404961735010147, 
                    0.0304106455296278, 
                    0.0008612499805167317, 
                    0.02882474847137928, 
                    0.008632498793303967, 
                    -0.19253115355968475, 
                    0.0081805270165205, 
                    0.02616973966360092, 
                    -0.24928483366966248, 
                    -0.24288783967494965, 
                    -0.021552303805947304, 
                    0.02730192430317402, 
                    0.00751647399738431, 
                    -0.02568686567246914, 
                    0.030774764716625214, 
                    0.0279355738312006, 
                    -0.0028159210924059153, 
                    0.002524041337892413, 
                    0.0030188707169145346, 
                    0.004870960488915443, 
                    0.04780380800366402, 
                    0.034615304321050644, 
                    0.015331447124481201, 
                    -0.01027235109359026, 
                    -0.06009700521826744, 
                    0.033101268112659454, 
                    -0.04174407944083214, 
                    -0.05660402029752731, 
                    -0.013642160221934319, 
                    0.015432972460985184, 
                    -0.005184545181691647, 
                    0.002739440882578492, 
                    0.022388391196727753, 
                    0.005217006430029869, 
                    0.040272194892168045
                ], 
                [
                    0.020634761080145836, 
                    0.02934407629072666, 
                    0.08814533799886703, 
                    0.02206205204129219, 
                    0.05848046764731407, 
                    0.031229952350258827, 
                    0.012507881969213486, 
                    -0.008024885319173336, 
                    0.05015009269118309, 
                    -0.0014701104955747724, 
                    -0.1977977752685547, 
                    0.03698224574327469, 
                    0.04263956844806671, 
                    -0.1644756942987442, 
                    -0.17903131246566772, 
                    -0.034271322190761566, 
                    0.04881369322538376, 
                    0.006118191871792078, 
                    -0.036242883652448654, 
                    0.029516398906707764, 
                    0.022619416937232018, 
                    0.04404332861304283, 
                    0.02921617403626442, 
                    0.06681771576404572, 
                    0.012820182368159294, 
                    0.03824315592646599, 
                    0.045327577739953995, 
                    0.018496831879019737, 
                    0.021769320592284203, 
                    0.033949874341487885, 
                    0.05176999419927597, 
                    0.024238143116235733, 
                    -0.016760515049099922, 
                    0.014247095212340355, 
                    0.050954669713974, 
                    0.04339323192834854, 
                    0.017893821001052856, 
                    0.0471273809671402, 
                    0.020673280581831932, 
                    0.014274129644036293
                ], 
                [
                    0.04271739721298218, 
                    0.038831353187561035, 
                    0.10329587757587433, 
                    0.05472848564386368, 
                    0.05561887100338936, 
                    0.03452359884977341, 
                    0.007694963365793228, 
                    0.01135707926005125, 
                    0.019471419975161552, 
                    0.015114492736756802, 
                    -0.17196500301361084, 
                    0.002704823622480035, 
                    0.05141180753707886, 
                    -0.1390058696269989, 
                    -0.2207309603691101, 
                    -0.0027061221189796925, 
                    0.05006937310099602, 
                    0.04176487401127815, 
                    0.045442719012498856, 
                    0.02821194753050804, 
                    0.004893537610769272, 
                    0.017122408375144005, 
                    0.07206272333860397, 
                    0.040064893662929535, 
                    -0.0034430937375873327, 
                    0.01275742705911398, 
                    0.08311507850885391, 
                    0.0031391154043376446, 
                    0.06341453641653061, 
                    0.009063592180609703, 
                    0.05212107300758362, 
                    0.04054461047053337, 
                    -0.04591673985123634, 
                    0.04943772032856941, 
                    0.045243218541145325, 
                    0.04851631075143814, 
                    0.032390911132097244, 
                    0.053332362323999405, 
                    0.040506213903427124, 
                    0.05878281593322754
                ], 
                [
                    0.0026878078933805227, 
                    -0.0456542894244194, 
                    0.06610690802335739, 
                    -0.05067587271332741, 
                    0.003591512329876423, 
                    0.015380178578197956, 
                    0.012310890480875969, 
                    -0.01901523768901825, 
                    -0.00777837447822094, 
                    -0.03266420587897301, 
                    -0.2928950786590576, 
                    -0.0014038595836609602, 
                    0.03363833203911781, 
                    -0.18583227694034576, 
                    -0.18652179837226868, 
                    0.00485061202198267, 
                    0.008752396330237389, 
                    0.019886653870344162, 
                    0.021591149270534515, 
                    0.012138902209699154, 
                    0.0011358200572431087, 
                    0.06183306872844696, 
                    0.0033363804686814547, 
                    0.004832662176340818, 
                    0.03794998675584793, 
                    0.028301041573286057, 
                    -0.017603695392608643, 
                    -0.020022297278046608, 
                    -0.006442764308303595, 
                    -0.05643891915678978, 
                    -0.00641434732824564, 
                    -0.012526269070804119, 
                    -0.041009221225976944, 
                    -0.012103802524507046, 
                    0.015306351706385612, 
                    -0.008932279422879219, 
                    -0.0029162433929741383, 
                    0.05150946229696274, 
                    0.011640166863799095, 
                    0.03906871750950813
                ], 
                [
                    0.02243339829146862, 
                    0.05388091132044792, 
                    0.0882890373468399, 
                    0.005588886793702841, 
                    0.04711717739701271, 
                    0.05731135234236717, 
                    0.06170199438929558, 
                    0.008771918714046478, 
                    0.026666751131415367, 
                    0.009328881278634071, 
                    -0.20028285682201385, 
                    0.0476197749376297, 
                    0.03262351080775261, 
                    -0.18294736742973328, 
                    -0.22982937097549438, 
                    0.014026855118572712, 
                    0.07883306592702866, 
                    0.04182806238532066, 
                    -0.000768322788644582, 
                    0.018924672156572342, 
                    0.03765013441443443, 
                    0.03460337594151497, 
                    0.013921497389674187, 
                    0.04718499258160591, 
                    0.03698117285966873, 
                    0.0366537980735302, 
                    0.06414613127708435, 
                    -0.01447499729692936, 
                    0.029749300330877304, 
                    0.010312797501683235, 
                    0.07573532313108444, 
                    0.01142250094562769, 
                    -0.07838161289691925, 
                    0.056871868669986725, 
                    -0.0037820241414010525, 
                    0.0563277006149292, 
                    0.008423922583460808, 
                    0.05591164156794548, 
                    0.031201273202896118, 
                    0.04655447602272034
                ], 
                [
                    -0.021241137757897377, 
                    0.02546970173716545, 
                    -0.0024051968939602375, 
                    -0.02108675241470337, 
                    -0.013649381697177887, 
                    0.016564078629016876, 
                    0.020848209038376808, 
                    0.017670538276433945, 
                    -0.03606811538338661, 
                    0.022641068324446678, 
                    -0.003123542293906212, 
                    -0.008403162471950054, 
                    -0.02873014099895954, 
                    -0.02305738441646099, 
                    0.005552369169890881, 
                    0.00524761201813817, 
                    -0.0016980150248855352, 
                    -0.010028167627751827, 
                    0.016398033127188683, 
                    -0.014959164895117283, 
                    -0.034749310463666916, 
                    -0.004163706209510565, 
                    0.029371459037065506, 
                    -0.011442516930401325, 
                    -0.009627514518797398, 
                    0.004175208508968353, 
                    -0.020131291821599007, 
                    0.00747896870598197, 
                    -0.014427944086492062, 
                    0.0025202762335538864, 
                    0.0015593997668474913, 
                    0.021787254139780998, 
                    -0.019831066951155663, 
                    -0.010705213993787766, 
                    -0.00038094320916570723, 
                    -0.009825622662901878, 
                    0.006000869441777468, 
                    0.02091977745294571, 
                    0.016054050996899605, 
                    -0.011157927103340626
                ], 
                [
                    0.03432513028383255, 
                    0.015620986931025982, 
                    0.06599825620651245, 
                    0.0316423699259758, 
                    0.032762423157691956, 
                    0.024863123893737793, 
                    0.00579792121425271, 
                    0.04613826051354408, 
                    0.032108768820762634, 
                    0.03354053571820259, 
                    -0.22199223935604095, 
                    0.031002257019281387, 
                    0.05059945955872536, 
                    -0.11084895581007004, 
                    -0.18044434487819672, 
                    -0.023318933323025703, 
                    0.01476017665117979, 
                    -0.005728898569941521, 
                    0.025934914126992226, 
                    0.04715763032436371, 
                    0.02459561824798584, 
                    -0.004175383597612381, 
                    0.020039452239871025, 
                    0.054950177669525146, 
                    0.03375508636236191, 
                    0.008834433741867542, 
                    0.03912290930747986, 
                    -0.0186857171356678, 
                    0.026191668584942818, 
                    -6.432658119592816e-05, 
                    0.03122738003730774, 
                    0.02143808640539646, 
                    -0.0127231664955616, 
                    0.03652648627758026, 
                    0.031663138419389725, 
                    0.04278720170259476, 
                    0.05030113086104393, 
                    0.043838873505592346, 
                    0.03728663921356201, 
                    0.008329806849360466
                ], 
                [
                    -0.015381873585283756, 
                    0.032798007130622864, 
                    0.060873229056596756, 
                    -0.02646184340119362, 
                    0.056298285722732544, 
                    0.021402830258011818, 
                    0.0376494936645031, 
                    0.012977714650332928, 
                    0.016486281529068947, 
                    0.01587371900677681, 
                    -0.21474359929561615, 
                    0.020268404856324196, 
                    0.035034384578466415, 
                    -0.15249718725681305, 
                    -0.1981632262468338, 
                    -0.039719391614198685, 
                    0.021687936037778854, 
                    0.04722795635461807, 
                    -0.0031935174483805895, 
                    0.04284592345356941, 
                    0.008864696137607098, 
                    0.02837473154067993, 
                    0.04473774507641792, 
                    0.05872971564531326, 
                    0.0004176093207206577, 
                    0.011249628849327564, 
                    0.056084539741277695, 
                    -0.006029047071933746, 
                    0.025115162134170532, 
                    0.002731871558353305, 
                    0.04989950731396675, 
                    -0.022928843274712563, 
                    -0.057364460080862045, 
                    -0.020482294261455536, 
                    -0.024673892185091972, 
                    -0.015066450461745262, 
                    0.03609008714556694, 
                    0.023716595023870468, 
                    0.014082126319408417, 
                    -0.0034102904610335827
                ], 
                [
                    -0.04807744547724724, 
                    -0.024443255737423897, 
                    0.06367019563913345, 
                    0.0008143729064613581, 
                    -0.03089236281812191, 
                    -0.03821789100766182, 
                    -0.03689270466566086, 
                    -0.00012153599527664483, 
                    -0.0058870199136435986, 
                    -0.011625959537923336, 
                    -0.20408965647220612, 
                    0.04083487391471863, 
                    0.012713655829429626, 
                    -0.19879096746444702, 
                    -0.09428071230649948, 
                    -0.04113772511482239, 
                    -0.031775809824466705, 
                    0.058342743664979935, 
                    -0.022060105577111244, 
                    0.008953273296356201, 
                    -0.028865056112408638, 
                    0.0471431128680706, 
                    0.02731284312903881, 
                    0.024736424908041954, 
                    -0.03372320160269737, 
                    -0.011085760779678822, 
                    0.0006194314337335527, 
                    -0.004869476426392794, 
                    0.03207838162779808, 
                    0.013301967643201351, 
                    -0.0486806184053421, 
                    0.008199079893529415, 
                    -0.020844707265496254, 
                    0.06780606508255005, 
                    -0.009374065324664116, 
                    0.03780503198504448, 
                    0.029970837756991386, 
                    0.030074143782258034, 
                    0.023659154772758484, 
                    0.025543425232172012
                ], 
                [
                    0.036544300615787506, 
                    0.04895160347223282, 
                    0.10761256515979767, 
                    -0.0012636291794478893, 
                    0.08079973608255386, 
                    0.04929213598370552, 
                    0.06456482410430908, 
                    0.018024221062660217, 
                    0.013811880722641945, 
                    0.003654369618743658, 
                    -0.2526983618736267, 
                    0.04818298667669296, 
                    0.08331619948148727, 
                    -0.17635400593280792, 
                    -0.2836335301399231, 
                    -0.004055414814502001, 
                    0.09993240982294083, 
                    0.008188916370272636, 
                    0.016874020919203758, 
                    0.008391314186155796, 
                    0.028576161712408066, 
                    0.013025498017668724, 
                    -0.02450989931821823, 
                    -0.018211916089057922, 
                    0.04418904706835747, 
                    0.046054523438215256, 
                    0.09102021157741547, 
                    0.002808528020977974, 
                    0.020649461075663567, 
                    -0.001763912383466959, 
                    0.08326832950115204, 
                    0.0016142870299518108, 
                    -0.07346339523792267, 
                    0.027108686044812202, 
                    0.016078630462288857, 
                    0.010431273840367794, 
                    -0.03560570254921913, 
                    0.023442046716809273, 
                    0.024268731474876404, 
                    0.038344159722328186
                ], 
                [
                    -0.008950063027441502, 
                    0.04932630807161331, 
                    0.10330544412136078, 
                    0.04685846343636513, 
                    0.022658972069621086, 
                    0.04080482944846153, 
                    0.0045399777591228485, 
                    0.027788883075118065, 
                    0.00538605684414506, 
                    -0.03163350373506546, 
                    -0.2487076222896576, 
                    0.016161615028977394, 
                    0.03444870188832283, 
                    -0.19234277307987213, 
                    -0.1555238515138626, 
                    -0.011648638173937798, 
                    0.03598979488015175, 
                    -0.0010196029907092452, 
                    0.03983407840132713, 
                    -0.0014742097118869424, 
                    0.032792869955301285, 
                    0.027847103774547577, 
                    0.038772162050008774, 
                    0.020901313051581383, 
                    0.038685549050569534, 
                    0.013548783026635647, 
                    0.04195433109998703, 
                    -0.013911282643675804, 
                    0.04434183984994888, 
                    0.027214717119932175, 
                    0.023780852556228638, 
                    0.07339128851890564, 
                    -0.05810083448886871, 
                    0.045328084379434586, 
                    -0.002836780156940222, 
                    0.0399961993098259, 
                    0.009952029213309288, 
                    0.013152947649359703, 
                    -0.0003112265549134463, 
                    0.04780527949333191
                ], 
                [
                    0.04069560766220093, 
                    0.050421375781297684, 
                    0.08231142163276672, 
                    0.053054045885801315, 
                    0.07443920522928238, 
                    0.04169550910592079, 
                    0.07249324768781662, 
                    0.019067130982875824, 
                    0.05205434188246727, 
                    0.01057854201644659, 
                    -0.19285310804843903, 
                    0.03521658480167389, 
                    0.0706619918346405, 
                    -0.18916478753089905, 
                    -0.24526789784431458, 
                    0.013097631745040417, 
                    0.05594003200531006, 
                    -0.005878816824406385, 
                    0.034991443157196045, 
                    0.020432595163583755, 
                    0.04975978285074234, 
                    0.04021378979086876, 
                    0.0001091386002372019, 
                    0.034553106874227524, 
                    0.017319779843091965, 
                    0.023530330508947372, 
                    0.12023435533046722, 
                    -0.010551520623266697, 
                    0.03646096959710121, 
                    -0.0013995119370520115, 
                    0.05733633413910866, 
                    0.035107266157865524, 
                    -0.09164378046989441, 
                    -0.0032119140960276127, 
                    0.04842762276530266, 
                    0.015407769940793514, 
                    0.017747221514582634, 
                    0.04964417219161987, 
                    0.017263250425457954, 
                    0.06475161761045456
                ], 
                [
                    0.028331797569990158, 
                    0.013125099241733551, 
                    0.08230461180210114, 
                    0.01755247823894024, 
                    0.0579938180744648, 
                    0.0323597677052021, 
                    0.01476641558110714, 
                    -0.004842695314437151, 
                    0.04480373114347458, 
                    0.004974016919732094, 
                    -0.19876064360141754, 
                    0.03589368984103203, 
                    0.03701705113053322, 
                    -0.16533924639225006, 
                    -0.22915545105934143, 
                    -0.037735771387815475, 
                    0.039855774492025375, 
                    0.03672361001372337, 
                    -0.043996069580316544, 
                    0.03332860395312309, 
                    0.06293174624443054, 
                    0.02891944721341133, 
                    0.05380883067846298, 
                    0.028543291613459587, 
                    0.008906790055334568, 
                    0.016225147992372513, 
                    0.0648527592420578, 
                    -0.014045157469809055, 
                    0.03876369073987007, 
                    -0.013192171230912209, 
                    0.07098136842250824, 
                    0.027550237253308296, 
                    -0.08590134978294373, 
                    -0.002445201389491558, 
                    0.033947061747312546, 
                    -0.004030625335872173, 
                    0.014816095121204853, 
                    0.019143175333738327, 
                    0.021217070519924164, 
                    0.008942689746618271
                ], 
                [
                    0.08850935101509094, 
                    0.05854656547307968, 
                    -0.010198084637522697, 
                    0.06466730684041977, 
                    0.039688706398010254, 
                    0.04247381165623665, 
                    0.003026986727491021, 
                    0.034336987882852554, 
                    0.0017644496401771903, 
                    -0.02058851532638073, 
                    0.16523106396198273, 
                    -0.012954524718225002, 
                    0.04380865395069122, 
                    0.19620677828788757, 
                    0.12365444004535675, 
                    0.10086801648139954, 
                    0.07337049394845963, 
                    0.02163597382605076, 
                    0.11577606201171875, 
                    -0.0029285999480634928, 
                    0.034829117357730865, 
                    0.018172480165958405, 
                    0.02338428609073162, 
                    -0.026929307729005814, 
                    0.03631070628762245, 
                    0.03944714367389679, 
                    0.03689969331026077, 
                    -0.009090252220630646, 
                    0.025481298565864563, 
                    0.04725884646177292, 
                    0.05921025946736336, 
                    0.03290493041276932, 
                    -0.018324699252843857, 
                    0.05113212764263153, 
                    0.01803325116634369, 
                    -0.007399211637675762, 
                    -0.022456757724285126, 
                    0.03654772788286209, 
                    0.042724307626485825, 
                    0.05715303122997284
                ], 
                [
                    0.027487659826874733, 
                    0.04557275399565697, 
                    0.061498239636421204, 
                    0.045645084232091904, 
                    0.08159290254116058, 
                    0.04596184566617012, 
                    0.041508421301841736, 
                    0.06192843243479729, 
                    0.025770919397473335, 
                    0.012924554757773876, 
                    -0.20023147761821747, 
                    0.017839184030890465, 
                    0.04334899038076401, 
                    -0.10355447977781296, 
                    -0.2375764101743698, 
                    0.009007601998746395, 
                    0.08396545797586441, 
                    0.04823005944490433, 
                    0.07403301447629929, 
                    0.035788558423519135, 
                    0.030696256086230278, 
                    0.03928107023239136, 
                    -0.004757125396281481, 
                    0.04026149958372116, 
                    0.05829647555947304, 
                    0.00842764601111412, 
                    0.09541057795286179, 
                    -0.025597553700208664, 
                    0.029424944892525673, 
                    0.04355369508266449, 
                    0.10306159406900406, 
                    0.013325568288564682, 
                    -0.06403934210538864, 
                    0.015634145587682724, 
                    0.000845094386022538, 
                    0.04046958312392235, 
                    0.01886916719377041, 
                    0.05565609037876129, 
                    0.03656996414065361, 
                    0.028734972700476646
                ], 
                [
                    0.029205692932009697, 
                    0.08375759422779083, 
                    0.07613342255353928, 
                    0.04141808673739433, 
                    0.07773687690496445, 
                    0.06176121160387993, 
                    0.0402766615152359, 
                    0.05671590939164162, 
                    0.06585519760847092, 
                    0.007835101336240768, 
                    -0.2372450828552246, 
                    0.029699793085455894, 
                    0.09171195328235626, 
                    -0.15455450117588043, 
                    -0.25797703862190247, 
                    -0.028399890288710594, 
                    0.08662329614162445, 
                    0.021461671218276024, 
                    0.08063636720180511, 
                    0.00047898758202791214, 
                    0.061879683285951614, 
                    0.048760127276182175, 
                    0.016050364822149277, 
                    0.03469863161444664, 
                    0.052637699991464615, 
                    0.03910895064473152, 
                    0.1222618818283081, 
                    -0.019803836941719055, 
                    0.03662855550646782, 
                    0.03601148724555969, 
                    0.10093308240175247, 
                    0.025436261668801308, 
                    -0.11953165382146835, 
                    0.011059860698878765, 
                    0.05092547833919525, 
                    0.016159353777766228, 
                    -0.014017150737345219, 
                    0.05346885323524475, 
                    0.02023361809551716, 
                    0.004200252238661051
                ], 
                [
                    0.016445035114884377, 
                    0.004997283685952425, 
                    0.058405227959156036, 
                    0.039468567818403244, 
                    0.06652919948101044, 
                    0.0527048222720623, 
                    0.040872588753700256, 
                    -0.008243639022111893, 
                    0.04329110309481621, 
                    -0.02320104092359543, 
                    -0.22573065757751465, 
                    0.024681096896529198, 
                    0.042603544890880585, 
                    -0.16911163926124573, 
                    -0.24045224487781525, 
                    0.00083498889580369, 
                    0.04386843368411064, 
                    0.004562526475638151, 
                    0.031657081097364426, 
                    0.001211527269333601, 
                    0.05668965354561806, 
                    0.014192956499755383, 
                    0.02951117418706417, 
                    -0.017499199137091637, 
                    0.015007979236543179, 
                    0.008227978833019733, 
                    0.12032325565814972, 
                    0.019591014832258224, 
                    0.043660297989845276, 
                    0.02602001465857029, 
                    0.06672471016645432, 
                    0.008808488957583904, 
                    -0.024189399555325508, 
                    0.015506441704928875, 
                    0.03379150480031967, 
                    0.027598462998867035, 
                    0.013244997709989548, 
                    0.05465022101998329, 
                    0.04059471935033798, 
                    0.003027702448889613
                ], 
                [
                    0.015331324189901352, 
                    -0.02028813771903515, 
                    -0.004342623520642519, 
                    0.002588001312687993, 
                    0.0029567494057118893, 
                    -0.022192392498254776, 
                    -0.026213660836219788, 
                    0.01763487420976162, 
                    -0.03579021245241165, 
                    0.029331348836421967, 
                    -0.027103504166007042, 
                    -0.009755399078130722, 
                    -0.013158074580132961, 
                    -0.004226070828735828, 
                    0.010203071869909763, 
                    0.007963809184730053, 
                    0.024020157754421234, 
                    -0.009813128039240837, 
                    0.0119407307356596, 
                    -0.03178732842206955, 
                    -0.014539741910994053, 
                    -0.006468757521361113, 
                    -0.022473499178886414, 
                    0.018790479749441147, 
                    -0.04129968583583832, 
                    0.013208497315645218, 
                    0.0036441057454794645, 
                    -0.027982141822576523, 
                    -0.0023953618947416544, 
                    0.02674936316907406, 
                    -0.03936595097184181, 
                    -0.008596883155405521, 
                    0.0022048994433134794, 
                    0.005931602790951729, 
                    -0.01236061193048954, 
                    0.005386908072978258, 
                    -0.01656809262931347, 
                    -0.025520022958517075, 
                    -0.008923772722482681, 
                    -0.006152724847197533
                ], 
                [
                    -0.02883666381239891, 
                    -0.05680648237466812, 
                    0.07647985965013504, 
                    -0.059863828122615814, 
                    0.047894950956106186, 
                    9.276260971091688e-05, 
                    0.04118669033050537, 
                    -0.103232741355896, 
                    0.052825722843408585, 
                    -0.004522721748799086, 
                    0.24913068115711212, 
                    0.013142496347427368, 
                    -0.004996793810278177, 
                    0.1696033477783203, 
                    -0.159890815615654, 
                    -0.10527738928794861, 
                    0.0578160360455513, 
                    0.05604102090001106, 
                    -0.12330080568790436, 
                    0.009241485968232155, 
                    0.07623093575239182, 
                    0.05223941057920456, 
                    0.004155552014708519, 
                    0.05582283437252045, 
                    -0.01873837783932686, 
                    0.08355777710676193, 
                    0.08773200958967209, 
                    -0.006246217526495457, 
                    0.0022818713914602995, 
                    -0.08865595608949661, 
                    0.0917283445596695, 
                    -0.08170505613088608, 
                    -0.02387470379471779, 
                    -0.10490810126066208, 
                    -0.004157060757279396, 
                    -0.0937938466668129, 
                    0.024744845926761627, 
                    0.029423117637634277, 
                    0.04598589241504669, 
                    -0.04404158517718315
                ], 
                [
                    0.07872036099433899, 
                    0.06661549210548401, 
                    -0.035384517163038254, 
                    0.03290971741080284, 
                    0.0628279373049736, 
                    0.024575557559728622, 
                    0.019139179959893227, 
                    0.06421713531017303, 
                    0.030442863702774048, 
                    -0.007133484352380037, 
                    0.17241692543029785, 
                    -0.0004995455383323133, 
                    0.05162157863378525, 
                    0.18066871166229248, 
                    0.10770604014396667, 
                    0.09384935349225998, 
                    0.04191454127430916, 
                    0.019481291994452477, 
                    0.08898796141147614, 
                    0.012825128622353077, 
                    0.05643218010663986, 
                    0.030804408714175224, 
                    -0.008461573161184788, 
                    -0.018468527123332024, 
                    0.026182012632489204, 
                    0.014155421406030655, 
                    0.00891298707574606, 
                    0.01808609440922737, 
                    -0.006377714220434427, 
                    0.08127798140048981, 
                    0.04921654611825943, 
                    0.03635845705866814, 
                    0.021746953949332237, 
                    0.008237525820732117, 
                    0.06530622392892838, 
                    0.006329812575131655, 
                    -0.007934248074889183, 
                    0.022382348775863647, 
                    -0.016703061759471893, 
                    0.03336368501186371
                ], 
                [
                    -0.01459223311394453, 
                    0.036524754017591476, 
                    0.08716306835412979, 
                    0.03739430755376816, 
                    0.029853424057364464, 
                    0.0396554097533226, 
                    0.036488473415374756, 
                    0.011631765402853489, 
                    0.04218168929219246, 
                    -0.005975101608783007, 
                    -0.25097018480300903, 
                    0.012452848255634308, 
                    0.040828388184309006, 
                    -0.22381016612052917, 
                    -0.2661897838115692, 
                    -0.008420638740062714, 
                    0.06232056766748428, 
                    -0.002512159291654825, 
                    0.027965281158685684, 
                    -0.012341090478003025, 
                    0.045549891889095306, 
                    0.039874691516160965, 
                    -0.0016399268060922623, 
                    0.02142597734928131, 
                    0.037478625774383545, 
                    0.01925908587872982, 
                    0.06956560909748077, 
                    -0.0022124070674180984, 
                    0.000562275992706418, 
                    -0.0009158150642178953, 
                    0.048826009035110474, 
                    0.0038764895871281624, 
                    -0.06725243479013443, 
                    0.02022741362452507, 
                    0.03592194989323616, 
                    -0.0326412059366703, 
                    0.0023262572940438986, 
                    0.011561647988855839, 
                    -0.01549916435033083, 
                    0.042775191366672516
                ], 
                [
                    -0.033665407449007034, 
                    -0.058414723724126816, 
                    0.04693679139018059, 
                    -0.05109873786568642, 
                    -0.015079228207468987, 
                    -0.04152526333928108, 
                    0.005136914551258087, 
                    -0.043921686708927155, 
                    0.009437908418476582, 
                    -0.004354274366050959, 
                    -0.19381681084632874, 
                    0.003815299831330776, 
                    -0.02258988842368126, 
                    -0.185735821723938, 
                    -0.12452028691768646, 
                    -0.0932622030377388, 
                    -0.0017686851788312197, 
                    0.024997124448418617, 
                    -0.03418387100100517, 
                    0.04243568331003189, 
                    -0.0315624363720417, 
                    -0.021713215857744217, 
                    0.04359474778175354, 
                    0.018983056768774986, 
                    -0.009282443672418594, 
                    0.02831203117966652, 
                    0.01609395071864128, 
                    -0.0024117466527968645, 
                    -0.002091463189572096, 
                    -0.025357259437441826, 
                    -0.016165349632501602, 
                    -0.0033957702107727528, 
                    -0.007329614367336035, 
                    -0.005083231721073389, 
                    -0.0272233746945858, 
                    0.004723793361335993, 
                    0.034980036318302155, 
                    0.018774839118123055, 
                    0.044320955872535706, 
                    0.026458604261279106
                ], 
                [
                    0.008937426842749119, 
                    0.02253895439207554, 
                    0.05863312631845474, 
                    0.03450367599725723, 
                    0.0679464042186737, 
                    0.055193547159433365, 
                    0.06084589287638664, 
                    0.009390086866915226, 
                    0.037659093737602234, 
                    -0.00446991017088294, 
                    -0.2346067577600479, 
                    0.05017479136586189, 
                    0.042130954563617706, 
                    -0.14723935723304749, 
                    -0.25013428926467896, 
                    -0.036508265882730484, 
                    0.1110609844326973, 
                    -0.02581866830587387, 
                    0.01955374889075756, 
                    0.010489394888281822, 
                    0.038242366164922714, 
                    0.015303583815693855, 
                    -0.002203331096097827, 
                    0.03744075074791908, 
                    0.0455205962061882, 
                    0.04689206928014755, 
                    0.05710494890809059, 
                    -0.029725221917033195, 
                    0.04847915098071098, 
                    0.018449127674102783, 
                    0.07025837898254395, 
                    0.021347785368561745, 
                    -0.08509182184934616, 
                    -0.006032559555023909, 
                    0.03345128893852234, 
                    -0.0014837903436273336, 
                    0.028563586995005608, 
                    0.033956363797187805, 
                    0.026863358914852142, 
                    0.03485473245382309
                ], 
                [
                    0.03674650564789772, 
                    0.045383304357528687, 
                    0.11637349426746368, 
                    0.02080564759671688, 
                    0.08734627813100815, 
                    0.04748702049255371, 
                    0.02604958415031433, 
                    0.011023185215890408, 
                    0.06694328784942627, 
                    -0.015025581233203411, 
                    -0.2506400942802429, 
                    0.004709398839622736, 
                    0.07424097508192062, 
                    -0.14455078542232513, 
                    -0.27577459812164307, 
                    0.028038829565048218, 
                    0.07226698100566864, 
                    0.035087428987026215, 
                    0.003377768211066723, 
                    0.024630984291434288, 
                    0.025138849392533302, 
                    0.027161363512277603, 
                    0.020930252969264984, 
                    -0.0008208499639295042, 
                    0.05536249279975891, 
                    0.046196650713682175, 
                    0.11172187328338623, 
                    0.0072083971463143826, 
                    0.03427322208881378, 
                    0.024967307224869728, 
                    0.06837098300457001, 
                    0.036964111030101776, 
                    -0.08862125128507614, 
                    0.027376478537917137, 
                    0.04011908546090126, 
                    0.01140571665018797, 
                    0.006114267744123936, 
                    0.026443012058734894, 
                    0.051860105246305466, 
                    0.044677574187517166
                ], 
                [
                    0.023760342970490456, 
                    0.0024612576235085726, 
                    0.07226651161909103, 
                    0.025387872010469437, 
                    0.03238939121365547, 
                    0.08024924248456955, 
                    0.007859370671212673, 
                    0.04346947744488716, 
                    0.05694502964615822, 
                    -0.01139870099723339, 
                    -0.2354101836681366, 
                    0.037198033183813095, 
                    0.024800322949886322, 
                    -0.12526270747184753, 
                    -0.2125837206840515, 
                    -0.006090898532420397, 
                    0.05610879138112068, 
                    0.040761999785900116, 
                    0.0515887513756752, 
                    0.04812406003475189, 
                    0.0629047155380249, 
                    0.0648384541273117, 
                    0.054918814450502396, 
                    0.027627643197774887, 
                    0.057698629796504974, 
                    0.01984371617436409, 
                    0.07721436768770218, 
                    0.0007875164155848324, 
                    0.04448816925287247, 
                    0.046910129487514496, 
                    0.066396564245224, 
                    0.038262780755758286, 
                    -0.026226140558719635, 
                    0.06103479117155075, 
                    0.044190339744091034, 
                    0.03175324574112892, 
                    -0.003974124789237976, 
                    0.0708552896976471, 
                    0.04215089604258537, 
                    0.07239928096532822
                ], 
                [
                    0.1039779931306839, 
                    0.07499602437019348, 
                    0.05336856469511986, 
                    0.07754217088222504, 
                    0.07892376184463501, 
                    0.07113070785999298, 
                    0.03171771019697189, 
                    0.034380797296762466, 
                    0.039568930864334106, 
                    0.001427241018973291, 
                    0.012810947373509407, 
                    0.0034925418440252542, 
                    0.04438052698969841, 
                    0.14112360775470734, 
                    0.06160108000040054, 
                    0.06047406420111656, 
                    0.07176119834184647, 
                    0.0019353885436430573, 
                    0.10001162439584732, 
                    0.021849116310477257, 
                    0.010263488627970219, 
                    0.02864096499979496, 
                    0.009382793679833412, 
                    -0.018049009144306183, 
                    0.029727179557085037, 
                    0.02338210865855217, 
                    0.08870195597410202, 
                    0.00701357563957572, 
                    -0.0015153036219999194, 
                    0.07390673458576202, 
                    0.07921962440013885, 
                    0.05642681568861008, 
                    -0.052102554589509964, 
                    0.01711919531226158, 
                    0.021024994552135468, 
                    0.009331203997135162, 
                    -0.032387614250183105, 
                    0.06534702330827713, 
                    0.015538879670202732, 
                    0.03896306827664375
                ], 
                [
                    0.022255485877394676, 
                    -0.023808475583791733, 
                    0.08110275864601135, 
                    0.008844999596476555, 
                    -0.043278880417346954, 
                    -0.0061484347097575665, 
                    -0.017310963943600655, 
                    0.0150844044983387, 
                    0.023278813809156418, 
                    0.03141454979777336, 
                    -0.22166329622268677, 
                    0.000168417434906587, 
                    -0.01266118697822094, 
                    -0.15592364966869354, 
                    -0.10767251253128052, 
                    -0.06096932664513588, 
                    -0.00042791481246240437, 
                    0.00933082029223442, 
                    -0.016853701323270798, 
                    0.0364852100610733, 
                    -0.013363759964704514, 
                    0.017576271668076515, 
                    0.017782241106033325, 
                    0.05199483409523964, 
                    -0.009030872024595737, 
                    0.008086981251835823, 
                    0.008132083341479301, 
                    0.007864860817790031, 
                    0.02144184149801731, 
                    -0.005899058189243078, 
                    -0.00120315991807729, 
                    0.042982637882232666, 
                    0.009522797539830208, 
                    0.017031051218509674, 
                    -0.00745411729440093, 
                    0.017182450741529465, 
                    0.029842734336853027, 
                    0.035127680748701096, 
                    0.018314315006136894, 
                    -0.001522933947853744
                ], 
                [
                    0.034957632422447205, 
                    0.019954366609454155, 
                    0.07974793761968613, 
                    0.05077863112092018, 
                    0.04248717427253723, 
                    0.03315727040171623, 
                    0.03677712008357048, 
                    0.009243265725672245, 
                    0.03818275034427643, 
                    0.0062662153504788876, 
                    -0.21404165029525757, 
                    0.054942429065704346, 
                    0.015661470592021942, 
                    -0.1556158810853958, 
                    -0.1789453774690628, 
                    -0.010748127475380898, 
                    0.059458356350660324, 
                    0.009058220311999321, 
                    0.05393768474459648, 
                    0.025290513411164284, 
                    0.024480804800987244, 
                    0.003994964994490147, 
                    0.055013224482536316, 
                    0.039775099605321884, 
                    0.04911470785737038, 
                    0.006097865290939808, 
                    0.03395723178982735, 
                    0.009788119234144688, 
                    0.04268766939640045, 
                    0.048773057758808136, 
                    0.07568827271461487, 
                    0.06049121171236038, 
                    -0.04892682656645775, 
                    0.05884983763098717, 
                    0.02013636752963066, 
                    0.044837452471256256, 
                    0.03962412476539612, 
                    0.06887497007846832, 
                    0.06268690526485443, 
                    0.01906905695796013
                ], 
                [
                    0.02353420853614807, 
                    -0.00026749575044959784, 
                    0.08351961523294449, 
                    0.0019130241125822067, 
                    -0.001470230519771576, 
                    0.01895301602780819, 
                    -0.002820134861394763, 
                    0.041751109063625336, 
                    0.028994714841246605, 
                    0.03187206760048866, 
                    -0.19907140731811523, 
                    0.05186257138848305, 
                    0.06280968338251114, 
                    -0.14660990238189697, 
                    -0.1629800647497177, 
                    -0.004660957958549261, 
                    0.04537176340818405, 
                    0.01386328786611557, 
                    0.022586453706026077, 
                    0.0724560022354126, 
                    -0.018488440662622452, 
                    0.01923275925219059, 
                    0.01168527826666832, 
                    0.05045119300484657, 
                    0.030610471963882446, 
                    0.04003780335187912, 
                    0.029980987310409546, 
                    0.013657751493155956, 
                    0.05998470261693001, 
                    0.01942107453942299, 
                    0.042473334819078445, 
                    0.02736756205558777, 
                    -0.04346560686826706, 
                    0.043035492300987244, 
                    0.03487909585237503, 
                    0.01996217854321003, 
                    0.04003727808594704, 
                    0.036605075001716614, 
                    0.04969238489866257, 
                    0.04691115394234657
                ], 
                [
                    0.003746531903743744, 
                    0.00022769102361053228, 
                    0.09154141694307327, 
                    -0.024549048393964767, 
                    0.01370768528431654, 
                    0.017180098220705986, 
                    -0.002454835921525955, 
                    -0.009461527690291405, 
                    0.024187155067920685, 
                    -0.019302446395158768, 
                    -0.20345985889434814, 
                    0.01679140143096447, 
                    0.03320542722940445, 
                    -0.21893441677093506, 
                    -0.2296670824289322, 
                    -0.020649824291467667, 
                    0.07655583322048187, 
                    0.02728709764778614, 
                    -0.004906062036752701, 
                    0.001043472671881318, 
                    0.019023282453417778, 
                    0.0323924720287323, 
                    0.0020343640353530645, 
                    -0.024945219978690147, 
                    0.010825755074620247, 
                    -0.001842233818024397, 
                    0.0876527726650238, 
                    -0.022785361856222153, 
                    0.003536440432071686, 
                    -0.04224006459116936, 
                    0.025188250467181206, 
                    -0.0428386814892292, 
                    -0.0761757642030716, 
                    -0.0040278006345033646, 
                    -0.01842395029962063, 
                    -0.028920792043209076, 
                    0.023697730153799057, 
                    0.042193759232759476, 
                    0.0373188816010952, 
                    0.04640687257051468
                ], 
                [
                    0.014693660661578178, 
                    0.03642900660634041, 
                    0.07633009552955627, 
                    0.02778998203575611, 
                    0.04024828225374222, 
                    0.02472756616771221, 
                    0.022154074162244797, 
                    0.032690998166799545, 
                    0.06343885511159897, 
                    -0.027327675372362137, 
                    -0.20901885628700256, 
                    0.04500983655452728, 
                    0.046800896525382996, 
                    -0.15193364024162292, 
                    -0.18152056634426117, 
                    0.0020412560552358627, 
                    0.03249998390674591, 
                    0.02381274849176407, 
                    0.00827476941049099, 
                    0.03677534684538841, 
                    0.025637518614530563, 
                    0.040210552513599396, 
                    0.018105892464518547, 
                    0.019335981458425522, 
                    0.03878672420978546, 
                    0.013387246988713741, 
                    0.032790303230285645, 
                    -0.008306806907057762, 
                    0.00432224664837122, 
                    0.005517919082194567, 
                    0.06250357627868652, 
                    0.026659199967980385, 
                    -0.042312368750572205, 
                    0.03024919144809246, 
                    0.004017273895442486, 
                    0.025066323578357697, 
                    0.04414144530892372, 
                    0.037995994091033936, 
                    0.022983040660619736, 
                    0.04065346717834473
                ], 
                [
                    -0.03535020723938942, 
                    -0.012140464037656784, 
                    0.10288725048303604, 
                    -0.05965157970786095, 
                    0.09884786605834961, 
                    0.006577710155397654, 
                    0.09117579460144043, 
                    -0.08645626902580261, 
                    0.06143879145383835, 
                    0.03231102600693703, 
                    0.21894097328186035, 
                    0.026551684364676476, 
                    0.0412558913230896, 
                    0.16999080777168274, 
                    -0.1406489759683609, 
                    -0.025197865441441536, 
                    0.1092713475227356, 
                    0.0670977234840393, 
                    -0.05512907728552818, 
                    -0.00012854878150392324, 
                    0.0998767763376236, 
                    0.04903506860136986, 
                    0.0029920677188783884, 
                    0.00937673356384039, 
                    0.010744490660727024, 
                    0.07041779160499573, 
                    0.11993318796157837, 
                    0.015533972531557083, 
                    0.0024467776529490948, 
                    -0.06141864135861397, 
                    0.125248983502388, 
                    -0.06804381310939789, 
                    -0.03879507631063461, 
                    -0.08796747028827667, 
                    -0.04388875141739845, 
                    -0.0723128616809845, 
                    -0.007306553889065981, 
                    0.05914197489619255, 
                    0.028315331786870956, 
                    -0.01619456149637699
                ], 
                [
                    0.04636865854263306, 
                    0.04648278281092644, 
                    0.07302334904670715, 
                    0.06270063668489456, 
                    0.0644267275929451, 
                    0.062145084142684937, 
                    0.03856631740927696, 
                    0.05102500319480896, 
                    0.03282003477215767, 
                    -0.03147893771529198, 
                    -0.21683169901371002, 
                    0.012384080328047276, 
                    0.07072222232818604, 
                    -0.12603625655174255, 
                    -0.26707759499549866, 
                    0.011010108515620232, 
                    0.06029322370886803, 
                    0.015863649547100067, 
                    0.051701951771974564, 
                    0.004866017494350672, 
                    0.07577092945575714, 
                    0.02440142259001732, 
                    0.009831132367253304, 
                    0.053768325597047806, 
                    0.04140765219926834, 
                    0.04335668683052063, 
                    0.13599886000156403, 
                    -0.01993958279490471, 
                    0.020375344902276993, 
                    0.0501382052898407, 
                    0.0767875388264656, 
                    0.017423011362552643, 
                    -0.08026503771543503, 
                    0.0372341088950634, 
                    0.04830874130129814, 
                    -0.015858756378293037, 
                    0.005970623344182968, 
                    0.02240692637860775, 
                    0.005512293428182602, 
                    0.05393874645233154
                ], 
                [
                    -0.005895948503166437, 
                    -0.01119747944176197, 
                    0.007826587185263634, 
                    -0.010642187669873238, 
                    -0.00935936439782381, 
                    -0.007837241515517235, 
                    0.013719833455979824, 
                    0.004924452863633633, 
                    0.004409570246934891, 
                    0.0356532521545887, 
                    0.0034667286090552807, 
                    -0.022951891645789146, 
                    0.0055511100217700005, 
                    -0.03653234615921974, 
                    -0.004053296986967325, 
                    0.00965152308344841, 
                    0.0009232824086211622, 
                    0.006562313064932823, 
                    -0.010340481996536255, 
                    -0.02511499635875225, 
                    -0.018324390053749084, 
                    -0.03320472314953804, 
                    -0.0020522656850516796, 
                    -0.01707790233194828, 
                    0.002741481876000762, 
                    -0.018491577357053757, 
                    -0.009528790600597858, 
                    -0.007875334471464157, 
                    0.008849726989865303, 
                    -0.0037508734967559576, 
                    -0.025106212124228477, 
                    -0.02084958739578724, 
                    -0.01649424433708191, 
                    -0.015841228887438774, 
                    -0.0005160277360118926, 
                    -0.0005554612725973129, 
                    -0.028313618153333664, 
                    0.03545216843485832, 
                    0.009632013738155365, 
                    -0.011984294280409813
                ], 
                [
                    0.0489974208176136, 
                    0.021818898618221283, 
                    0.052782557904720306, 
                    0.004065496847033501, 
                    0.06776467710733414, 
                    0.08907663077116013, 
                    0.052818238735198975, 
                    0.012701508589088917, 
                    0.046584900468587875, 
                    0.010698034428060055, 
                    -0.2433614432811737, 
                    0.005791518371552229, 
                    0.056670766323804855, 
                    -0.19818328320980072, 
                    -0.29061582684516907, 
                    0.00979239959269762, 
                    0.059503424912691116, 
                    0.00567646836861968, 
                    0.05990682169795036, 
                    0.006296161096543074, 
                    0.04488341510295868, 
                    0.036862101405858994, 
                    0.021937156096100807, 
                    0.01989060826599598, 
                    -0.003436302300542593, 
                    0.01332241389900446, 
                    0.10172218829393387, 
                    -0.012460163794457912, 
                    0.013232666067779064, 
                    0.020969364792108536, 
                    0.1337801218032837, 
                    0.026210961863398552, 
                    -0.12356814742088318, 
                    0.0009665089310146868, 
                    0.062470320612192154, 
                    -0.03465231880545616, 
                    -0.004147244151681662, 
                    0.06788377463817596, 
                    0.006362643092870712, 
                    0.06457871943712234
                ]
            ], 
            "is_input": false, 
            "layer_name": "fc_layer_1", 
            "n_inputs": 40
        }, 
        {
            "b": [
                0.021245578303933144, 
                -7.479515625163913e-05, 
                -0.015626944601535797, 
                0.0646480917930603, 
                -0.003054513828828931, 
                -0.0013132031308487058, 
                0.0, 
                0.005385447293519974, 
                -0.0015551791293546557, 
                0.034091535955667496, 
                0.07503166049718857, 
                0.04359045624732971, 
                0.04672324284911156, 
                -0.00702205253764987, 
                0.068643718957901, 
                0.05821556597948074, 
                -0.017839524894952774, 
                0.0008452081237919629, 
                0.05272803083062172, 
                -0.06215229630470276, 
                0.05515686795115471, 
                0.057370398193597794, 
                0.03759932890534401, 
                0.06334678828716278, 
                -0.001385209965519607, 
                0.008644347079098225, 
                -0.0016475331503897905, 
                0.02863490581512451, 
                0.0676451101899147, 
                0.0637400671839714, 
                0.04200641065835953, 
                0.03437946364283562, 
                0.04051321744918823, 
                0.01739501953125, 
                -0.003625852055847645, 
                -0.07283948361873627, 
                -0.0014922197442501783, 
                0.03702268749475479, 
                0.04873555153608322, 
                0.047990281134843826
            ], 
            "is_output": false, 
            "activation_function": "RELU", 
            "n_nodes": 40, 
            "W": [
                [
                    0.04493434727191925, 
                    0.1415066123008728, 
                    -0.11881952732801437, 
                    0.1240149736404419, 
                    -0.20680925250053406, 
                    -0.11469440162181854, 
                    0.007086514960974455, 
                    0.02194172702729702, 
                    -0.33029940724372864, 
                    0.0026937955990433693, 
                    0.005359333008527756, 
                    -0.00889171939343214, 
                    -0.05424615368247032, 
                    -0.12314406037330627, 
                    -0.04944736510515213, 
                    -0.009500697255134583, 
                    -0.013807869516313076, 
                    -0.030998118221759796, 
                    0.1585671305656433, 
                    0.015432437881827354, 
                    0.004464806988835335, 
                    -0.019784267991781235, 
                    -0.028760099783539772, 
                    -0.08841988444328308, 
                    0.13468672335147858, 
                    -0.06275651603937149, 
                    -0.21048326790332794, 
                    -0.005192115902900696, 
                    -0.025635147467255592, 
                    0.01926984079182148, 
                    0.12872201204299927, 
                    -0.10134435445070267, 
                    0.02852429635822773, 
                    -0.01276811957359314, 
                    -0.1634683459997177, 
                    0.009981558658182621, 
                    -0.06246483325958252, 
                    0.010692131705582142, 
                    0.014111120253801346, 
                    -0.04354345053434372
                ], 
                [
                    -0.004738915245980024, 
                    -0.03830747678875923, 
                    0.008371827192604542, 
                    -0.020447442308068275, 
                    0.015249938704073429, 
                    -0.026151955127716064, 
                    -0.015722498297691345, 
                    -0.018061494454741478, 
                    0.0008115445962175727, 
                    0.008443225175142288, 
                    0.010498696006834507, 
                    -0.03610016778111458, 
                    0.0008221197058446705, 
                    -0.023298457264900208, 
                    0.008117178454995155, 
                    0.038225919008255005, 
                    -0.005169073585420847, 
                    -0.03831351175904274, 
                    0.002440021140500903, 
                    -0.0015557969454675913, 
                    0.034738779067993164, 
                    -0.017306013032794, 
                    -0.011829531751573086, 
                    -0.02696405164897442, 
                    0.011225399561226368, 
                    0.015460226684808731, 
                    -0.015332184731960297, 
                    -0.006079819984734058, 
                    -0.007041414733976126, 
                    0.014821834862232208, 
                    0.01940760761499405, 
                    0.008383401669561863, 
                    0.00017482921248301864, 
                    0.004448481369763613, 
                    0.0017817779444158077, 
                    0.0030901175923645496, 
                    0.029644742608070374, 
                    -0.008898400701582432, 
                    -0.03802187368273735, 
                    -0.019604073837399483
                ], 
                [
                    0.02119213156402111, 
                    0.04648011922836304, 
                    0.08343873172998428, 
                    0.052309438586235046, 
                    0.049842726439237595, 
                    0.08399473130702972, 
                    0.001972466940060258, 
                    0.02033555880188942, 
                    0.1607973575592041, 
                    0.0441572330892086, 
                    -0.028437277302145958, 
                    -0.02304607629776001, 
                    0.05207132175564766, 
                    -0.1485457718372345, 
                    0.08113044500350952, 
                    -0.01660028286278248, 
                    0.04387270286679268, 
                    0.03725804388523102, 
                    0.05792710930109024, 
                    0.03928593918681145, 
                    0.06983238458633423, 
                    0.06103061884641647, 
                    0.007331022527068853, 
                    0.1665523201227188, 
                    0.05279139056801796, 
                    0.056222103536129, 
                    -0.0491810068488121, 
                    0.05781066417694092, 
                    0.047939497977495193, 
                    -0.004238721448928118, 
                    0.05192427337169647, 
                    -0.09347957372665405, 
                    -0.004411659203469753, 
                    -0.00016288174083456397, 
                    0.11281054466962814, 
                    0.03295329958200455, 
                    0.2111562043428421, 
                    0.0511961467564106, 
                    -0.030829602852463722, 
                    0.0753873810172081
                ], 
                [
                    0.06500180810689926, 
                    -0.15088850259780884, 
                    0.07867836207151413, 
                    -0.11082237213850021, 
                    0.06281865388154984, 
                    0.08114778250455856, 
                    0.08558046817779541, 
                    0.040421146899461746, 
                    0.1827450692653656, 
                    0.035267364233732224, 
                    0.012806116603314877, 
                    0.04242061451077461, 
                    0.07510050386190414, 
                    0.08442076295614243, 
                    0.08313382416963577, 
                    0.05944286286830902, 
                    0.07825885713100433, 
                    0.06220562383532524, 
                    -0.12519139051437378, 
                    0.0599840022623539, 
                    0.04126686975359917, 
                    0.05936286970973015, 
                    -0.0065793306566774845, 
                    -0.018907902762293816, 
                    -0.08892456442117691, 
                    0.05975549295544624, 
                    0.11103682219982147, 
                    0.05018322542309761, 
                    0.061696574091911316, 
                    0.06713718175888062, 
                    -0.0623512826859951, 
                    0.09013558179140091, 
                    0.04773297905921936, 
                    0.07840527594089508, 
                    0.035768039524555206, 
                    0.0779808908700943, 
                    -0.08557238429784775, 
                    0.034927792847156525, 
                    0.003440764034166932, 
                    0.048650722950696945
                ], 
                [
                    0.02989300712943077, 
                    0.12624824047088623, 
                    -0.010040600784122944, 
                    0.12531256675720215, 
                    -0.04047244414687157, 
                    0.0023231448139995337, 
                    0.019808126613497734, 
                    0.008936265483498573, 
                    -0.1332286149263382, 
                    0.033201854676008224, 
                    -0.002855413593351841, 
                    0.05759432166814804, 
                    -0.0051133157685399055, 
                    -0.06771586835384369, 
                    0.03019445762038231, 
                    0.010143726132810116, 
                    0.012090538628399372, 
                    0.027439411729574203, 
                    0.12009373307228088, 
                    0.02205142006278038, 
                    0.022366326302289963, 
                    0.026211712509393692, 
                    0.020711399614810944, 
                    -0.14930996298789978, 
                    0.0953453853726387, 
                    0.03591632470488548, 
                    -0.12955431640148163, 
                    0.011210605502128601, 
                    0.04904007166624069, 
                    0.03648429736495018, 
                    0.1083664745092392, 
                    0.01800421066582203, 
                    0.034192606806755066, 
                    0.016579998657107353, 
                    0.021499797701835632, 
                    0.013727905228734016, 
                    -0.17509415745735168, 
                    0.04932607337832451, 
                    -0.01483040302991867, 
                    0.06403201073408127
                ], 
                [
                    0.022449804469943047, 
                    -0.006484790705144405, 
                    0.0050138928927481174, 
                    0.0028884601779282093, 
                    -0.02217806689441204, 
                    -0.04033970832824707, 
                    -0.0013674856163561344, 
                    -0.007398130372166634, 
                    -0.011714947409927845, 
                    -0.007919305004179478, 
                    0.008338655345141888, 
                    -0.02480326034128666, 
                    -0.025548189878463745, 
                    0.014401646330952644, 
                    0.0012633072910830379, 
                    0.011109383776783943, 
                    -0.0033662989735603333, 
                    -0.014849603176116943, 
                    -0.03135155513882637, 
                    -0.031029067933559418, 
                    0.004287885036319494, 
                    -0.004091961309313774, 
                    0.03213103115558624, 
                    0.0009890239452943206, 
                    -0.004862739238888025, 
                    0.01920417696237564, 
                    -0.02738075517117977, 
                    -0.02386780083179474, 
                    0.031138461083173752, 
                    0.008051108568906784, 
                    -0.003460157662630081, 
                    0.02321035787463188, 
                    -0.0170956552028656, 
                    -0.022933995351195335, 
                    -0.017601337283849716, 
                    -0.005263603758066893, 
                    -0.002156913047656417, 
                    0.014973954297602177, 
                    -0.0020662015303969383, 
                    -0.025065621361136436
                ], 
                [
                    -0.023218806833028793, 
                    0.025529684498906136, 
                    0.02843647636473179, 
                    -0.005787078756839037, 
                    -0.0009018658893182874, 
                    0.010329591110348701, 
                    -0.022274745628237724, 
                    -0.019821396097540855, 
                    0.0053755370900034904, 
                    -0.0022455162834376097, 
                    0.005521194078028202, 
                    -0.009512200020253658, 
                    -0.02593948319554329, 
                    0.02675129659473896, 
                    0.008180906064808369, 
                    0.0029904800467193127, 
                    -0.009655533358454704, 
                    0.0038630380295217037, 
                    -0.02696765400469303, 
                    -0.017022691667079926, 
                    0.0004301266744732857, 
                    -0.004667444620281458, 
                    -0.003596741706132889, 
                    -0.020863361656665802, 
                    -0.0065089063718914986, 
                    0.036423347890377045, 
                    -0.008024560287594795, 
                    0.009980786591768265, 
                    -0.01014409027993679, 
                    -0.03840233385562897, 
                    0.0027595856226980686, 
                    0.006716236472129822, 
                    -0.013890128582715988, 
                    0.0014899815432727337, 
                    -0.022511295974254608, 
                    0.025400299578905106, 
                    -0.018574515357613564, 
                    0.01058842521160841, 
                    0.01912219449877739, 
                    0.009886473417282104
                ], 
                [
                    0.033278413116931915, 
                    0.16342420876026154, 
                    -0.016651270911097527, 
                    0.12989787757396698, 
                    -0.036179427057504654, 
                    0.02174966409802437, 
                    -0.009082901291549206, 
                    0.0229047741740942, 
                    -0.16507591307163239, 
                    0.030111704021692276, 
                    0.0294489786028862, 
                    0.018002577126026154, 
                    0.006067526061087847, 
                    -0.03770461305975914, 
                    0.00857886578887701, 
                    0.03425304591655731, 
                    0.05711905658245087, 
                    -0.015008584596216679, 
                    0.13791804015636444, 
                    0.037269432097673416, 
                    0.03830544278025627, 
                    0.010918122716248035, 
                    0.006368875969201326, 
                    -0.1473601758480072, 
                    0.15039698779582977, 
                    -0.01302614901214838, 
                    -0.12839490175247192, 
                    0.02334224060177803, 
                    0.027646683156490326, 
                    0.036846060305833817, 
                    0.09585849195718765, 
                    -0.03871169686317444, 
                    0.043213944882154465, 
                    0.04388239607214928, 
                    0.01023598201572895, 
                    -0.00046445769839920104, 
                    -0.1317777782678604, 
                    0.038860443979501724, 
                    0.02992260456085205, 
                    0.0371265709400177
                ], 
                [
                    0.041054848581552505, 
                    0.1365247219800949, 
                    -0.018650207668542862, 
                    0.11945509165525436, 
                    -0.013683835044503212, 
                    -0.01871955208480358, 
                    -0.008918371051549911, 
                    0.03908557444810867, 
                    -0.18452641367912292, 
                    -0.011857953853905201, 
                    0.002945886692032218, 
                    0.011164807714521885, 
                    -0.0195696409791708, 
                    -0.05089963600039482, 
                    0.02608960121870041, 
                    -0.0053245811723172665, 
                    0.023519068956375122, 
                    0.0018071768572553992, 
                    0.1709621101617813, 
                    0.03605581820011139, 
                    0.0032966795843094587, 
                    0.0047486633993685246, 
                    0.015571235679090023, 
                    -0.08716478198766708, 
                    0.15365996956825256, 
                    0.02728312835097313, 
                    -0.1073126345872879, 
                    0.03467213734984398, 
                    0.036199361085891724, 
                    0.029682982712984085, 
                    0.1000673845410347, 
                    -0.013171294704079628, 
                    0.041341572999954224, 
                    0.03060622699558735, 
                    -0.011545986868441105, 
                    0.0013015993172302842, 
                    -0.09125705063343048, 
                    0.037547096610069275, 
                    0.00841233879327774, 
                    0.035463280975818634
                ], 
                [
                    0.040938444435596466, 
                    -0.09422175586223602, 
                    0.06711405515670776, 
                    -0.09283067286014557, 
                    0.09631948918104172, 
                    0.08560654520988464, 
                    0.08821940422058105, 
                    0.07374173402786255, 
                    0.19058269262313843, 
                    0.04737377166748047, 
                    -0.024287980049848557, 
                    0.09018540382385254, 
                    0.0890820249915123, 
                    0.060854919254779816, 
                    0.07054953277111053, 
                    0.06576959788799286, 
                    0.0595785453915596, 
                    0.041094426065683365, 
                    -0.12990669906139374, 
                    0.06823041290044785, 
                    0.084680937230587, 
                    0.07367740571498871, 
                    0.02218903787434101, 
                    0.016203412786126137, 
                    -0.09086134284734726, 
                    0.05628476291894913, 
                    0.1258411854505539, 
                    0.0732199177145958, 
                    0.06703642010688782, 
                    0.02549642138183117, 
                    -0.034750282764434814, 
                    0.06058355048298836, 
                    0.03566940501332283, 
                    0.07743913680315018, 
                    0.06593087315559387, 
                    0.04655284807085991, 
                    0.0420922115445137, 
                    0.07512513548135757, 
                    0.032861415296792984, 
                    0.09007702022790909
                ], 
                [
                    0.06215908005833626, 
                    -0.16969846189022064, 
                    0.05752499774098396, 
                    -0.09745009988546371, 
                    0.08476179093122482, 
                    0.046147421002388, 
                    0.08225788176059723, 
                    0.05498404800891876, 
                    0.1763395220041275, 
                    0.04088343679904938, 
                    0.013192779384553432, 
                    0.025960342958569527, 
                    0.06048162654042244, 
                    0.09565163403749466, 
                    0.03135211765766144, 
                    0.06696003675460815, 
                    0.03124886006116867, 
                    0.03819464519619942, 
                    -0.14764805138111115, 
                    0.032849714159965515, 
                    0.01878507062792778, 
                    0.05560867115855217, 
                    0.009626977145671844, 
                    0.0019191462779417634, 
                    -0.13459059596061707, 
                    0.06117851287126541, 
                    0.14021621644496918, 
                    0.034680821001529694, 
                    0.04311782494187355, 
                    0.06296089291572571, 
                    -0.0760314017534256, 
                    0.07731301337480545, 
                    0.04417607560753822, 
                    0.0731969028711319, 
                    0.05039548873901367, 
                    0.06051720306277275, 
                    -0.05374192073941231, 
                    0.0631433054804802, 
                    0.006434003822505474, 
                    0.04440189152956009
                ], 
                [
                    0.04955252632498741, 
                    -0.12279996275901794, 
                    0.04558681324124336, 
                    -0.08663766831159592, 
                    0.09769180417060852, 
                    0.10657898336648941, 
                    0.04244238883256912, 
                    0.04112667217850685, 
                    0.18923448026180267, 
                    0.06300993263721466, 
                    -0.022608140483498573, 
                    0.08201228827238083, 
                    0.06290923058986664, 
                    0.1005295142531395, 
                    0.07984893023967743, 
                    0.06771738827228546, 
                    0.060944754630327225, 
                    0.07246658205986023, 
                    -0.12779878079891205, 
                    0.06520308554172516, 
                    0.05040496215224266, 
                    0.05493622645735741, 
                    0.0031176756601780653, 
                    -0.0020144402515143156, 
                    -0.10475585609674454, 
                    0.08029596507549286, 
                    0.06947794556617737, 
                    0.04588107392191887, 
                    0.04228101298213005, 
                    0.056441664695739746, 
                    -0.053322866559028625, 
                    0.07323490083217621, 
                    0.059293974190950394, 
                    0.084697425365448, 
                    0.0845135748386383, 
                    0.05767566338181496, 
                    0.057248301804065704, 
                    0.06248123571276665, 
                    -0.02047926001250744, 
                    0.0629902333021164
                ], 
                [
                    0.05874040722846985, 
                    -0.12411502748727798, 
                    0.08531440794467926, 
                    -0.05255213752388954, 
                    0.0726177990436554, 
                    0.0556841604411602, 
                    0.04772595688700676, 
                    0.052392080426216125, 
                    0.15517771244049072, 
                    0.09403908252716064, 
                    0.021962925791740417, 
                    0.06741166114807129, 
                    0.10406513512134552, 
                    0.08699803054332733, 
                    0.07648956030607224, 
                    0.09267666190862656, 
                    0.0453714057803154, 
                    0.06141600385308266, 
                    -0.07904340326786041, 
                    0.07383770495653152, 
                    0.06856789439916611, 
                    0.0919225886464119, 
                    -0.007751160301268101, 
                    -0.12541398406028748, 
                    -0.08599311113357544, 
                    0.07299478352069855, 
                    0.1121128723025322, 
                    0.07536844164133072, 
                    0.05151256546378136, 
                    0.053919050842523575, 
                    -0.011262540705502033, 
                    0.12167349457740784, 
                    0.06287381052970886, 
                    0.08182048797607422, 
                    0.0775933712720871, 
                    0.07089279592037201, 
                    -0.08656992018222809, 
                    0.07665835320949554, 
                    0.002613510238006711, 
                    0.05498258396983147
                ], 
                [
                    0.0004024083318654448, 
                    0.15187940001487732, 
                    0.007425306364893913, 
                    0.1293468475341797, 
                    0.00343749625608325, 
                    0.0023189133498817682, 
                    0.01617923006415367, 
                    0.00383035303093493, 
                    -0.13613654673099518, 
                    0.028278645128011703, 
                    0.004558892454952002, 
                    0.027561675757169724, 
                    -0.01931910403072834, 
                    -0.07728550583124161, 
                    0.043920911848545074, 
                    0.02774820290505886, 
                    0.037788327783346176, 
                    0.009829793125391006, 
                    0.13169701397418976, 
                    0.03665676712989807, 
                    0.07003045082092285, 
                    0.05224217101931572, 
                    -0.029409531503915787, 
                    -0.08271221071481705, 
                    0.10564672201871872, 
                    -0.004494552034884691, 
                    -0.12199621647596359, 
                    -0.0007676044479012489, 
                    0.03880736976861954, 
                    0.02982265129685402, 
                    0.0946890339255333, 
                    -0.02786513790488243, 
                    0.010222909040749073, 
                    -0.001174087985418737, 
                    -0.011598554439842701, 
                    0.0012684265384450555, 
                    -0.06348452717065811, 
                    0.056930240243673325, 
                    -0.02545626275241375, 
                    0.004161085933446884
                ], 
                [
                    0.042596735060214996, 
                    -0.14948804676532745, 
                    0.0689338892698288, 
                    -0.13024945557117462, 
                    0.09907322376966476, 
                    0.04839213192462921, 
                    0.05571114271879196, 
                    0.03513585403561592, 
                    0.1704469472169876, 
                    0.07591678202152252, 
                    0.024853577837347984, 
                    0.06293130666017532, 
                    0.08483318984508514, 
                    0.11544082313776016, 
                    0.01919621042907238, 
                    0.04164792224764824, 
                    0.01986117474734783, 
                    0.036433227360248566, 
                    -0.10913009196519852, 
                    0.02564815804362297, 
                    0.04822428897023201, 
                    0.08461538702249527, 
                    -0.002002509543672204, 
                    0.030107855796813965, 
                    -0.16144375503063202, 
                    0.05222534388303757, 
                    0.13238565623760223, 
                    0.05005747452378273, 
                    0.03229212760925293, 
                    0.058847371488809586, 
                    -0.0912824347615242, 
                    0.10723857581615448, 
                    0.05234715715050697, 
                    0.06131177395582199, 
                    0.07054191082715988, 
                    0.029197078198194504, 
                    -0.04723763465881348, 
                    0.07324815541505814, 
                    0.023323554545640945, 
                    0.056165631860494614
                ], 
                [
                    0.05685615912079811, 
                    -0.16377629339694977, 
                    0.031416893005371094, 
                    -0.07872559130191803, 
                    0.04922688007354736, 
                    0.022014206275343895, 
                    0.045520227402448654, 
                    0.06582289934158325, 
                    0.1060963124036789, 
                    0.06925929337739944, 
                    -0.0013522127410396934, 
                    0.06254644691944122, 
                    0.041381627321243286, 
                    0.09444116055965424, 
                    0.06105788052082062, 
                    0.09070928394794464, 
                    0.03141362592577934, 
                    0.0836222767829895, 
                    -0.09619957953691483, 
                    0.04360206425189972, 
                    0.04393342509865761, 
                    0.07222689688205719, 
                    0.03698502480983734, 
                    -0.20733246207237244, 
                    -0.11222656071186066, 
                    0.031481560319662094, 
                    0.13109014928340912, 
                    0.027561265975236893, 
                    0.05827878415584564, 
                    0.05037805810570717, 
                    -0.04932953789830208, 
                    0.09085416048765182, 
                    0.08876938372850418, 
                    0.06762704253196716, 
                    0.04819425940513611, 
                    0.04826263710856438, 
                    -0.20739582180976868, 
                    0.038170225918293, 
                    -0.01922973059117794, 
                    0.04266352951526642
                ], 
                [
                    -0.00018033810192719102, 
                    0.10018704831600189, 
                    -0.029296426102519035, 
                    0.12278550118207932, 
                    -0.008995036594569683, 
                    0.005267745815217495, 
                    0.04228506609797478, 
                    0.04658357426524162, 
                    -0.1014738455414772, 
                    0.00025104652740992606, 
                    0.0021103881299495697, 
                    -0.005783592816442251, 
                    -0.014811855740845203, 
                    -0.08472426980733871, 
                    0.06353932619094849, 
                    0.05279020220041275, 
                    0.05566900968551636, 
                    0.0017818947089836001, 
                    0.09916428476572037, 
                    0.030365170910954475, 
                    0.06800922006368637, 
                    0.03988945111632347, 
                    0.028043139725923538, 
                    -0.17265400290489197, 
                    0.13025698065757751, 
                    0.06317802518606186, 
                    -0.09305695444345474, 
                    0.06589019298553467, 
                    0.015528948977589607, 
                    0.03345682844519615, 
                    0.11771260201931, 
                    -0.0103382533416152, 
                    0.017525266855955124, 
                    0.02380559593439102, 
                    0.016912326216697693, 
                    0.028429584577679634, 
                    -0.11328881233930588, 
                    0.03162107616662979, 
                    0.0356258824467659, 
                    0.06765121966600418
                ], 
                [
                    -0.006718554999679327, 
                    -0.03800134360790253, 
                    0.0024401771370321512, 
                    -0.008357961662113667, 
                    0.02543586865067482, 
                    0.018495844677090645, 
                    0.01535096112638712, 
                    0.006718080956488848, 
                    -0.015996551141142845, 
                    -0.029318926855921745, 
                    0.0047347210347652435, 
                    -0.019473638385534286, 
                    -0.005674238316714764, 
                    -0.0037526055239140987, 
                    -0.0017646555788815022, 
                    0.0091597530990839, 
                    0.002754926448687911, 
                    -0.020186983048915863, 
                    -0.011272257193922997, 
                    0.006087727379053831, 
                    -0.022977713495492935, 
                    0.020790722221136093, 
                    0.009953596629202366, 
                    -0.013088825158774853, 
                    -0.008309662342071533, 
                    -0.0320696160197258, 
                    0.015680838376283646, 
                    -0.003980077337473631, 
                    -0.02651113271713257, 
                    -0.01443319022655487, 
                    -0.0016332253580912948, 
                    -0.026460837572813034, 
                    -0.004958019591867924, 
                    -0.001838230644352734, 
                    -0.0027044645976275206, 
                    0.019089922308921814, 
                    0.010596918873488903, 
                    0.006519598886370659, 
                    -0.014194094575941563, 
                    0.025777705013751984
                ], 
                [
                    0.06331890821456909, 
                    -0.13456052541732788, 
                    0.05871480330824852, 
                    -0.05441800504922867, 
                    0.0725552961230278, 
                    0.0830988809466362, 
                    0.02852279506623745, 
                    0.07752806693315506, 
                    0.09806707501411438, 
                    0.07660969346761703, 
                    0.0052184658125042915, 
                    0.09481589496135712, 
                    0.04481363296508789, 
                    0.10640808194875717, 
                    0.045775171369314194, 
                    0.10195286571979523, 
                    0.035303469747304916, 
                    0.08415288478136063, 
                    -0.09249056130647659, 
                    0.07446595281362534, 
                    0.07566267997026443, 
                    0.027386652305722237, 
                    -0.03196565434336662, 
                    -0.20052795112133026, 
                    -0.1023017019033432, 
                    0.07774794846773148, 
                    0.07269798964262009, 
                    0.08008935302495956, 
                    0.08268063515424728, 
                    0.0635758489370346, 
                    -0.009173665195703506, 
                    0.11712169647216797, 
                    0.07819826900959015, 
                    0.059307534247636795, 
                    0.03532588481903076, 
                    0.07400362938642502, 
                    -0.21691961586475372, 
                    0.06281162798404694, 
                    0.003218592843040824, 
                    0.050726596266031265
                ], 
                [
                    0.04597000777721405, 
                    0.09149876236915588, 
                    -0.008158930577337742, 
                    0.07218392938375473, 
                    0.004786494188010693, 
                    0.034897785633802414, 
                    0.031098557636141777, 
                    0.02519550733268261, 
                    -0.1075282096862793, 
                    0.04425973445177078, 
                    -0.017198452726006508, 
                    0.04991082102060318, 
                    0.05126409977674484, 
                    -0.0773833617568016, 
                    0.09589611738920212, 
                    0.07503853738307953, 
                    0.054744742810726166, 
                    0.01876823976635933, 
                    0.0993037149310112, 
                    0.045375727117061615, 
                    0.11170607060194016, 
                    0.0836884081363678, 
                    0.02182750031352043, 
                    -0.21541127562522888, 
                    0.10135030746459961, 
                    0.10634856671094894, 
                    -0.16257841885089874, 
                    0.053507234901189804, 
                    0.0385604090988636, 
                    0.0591939315199852, 
                    0.10297701507806778, 
                    0.021399177610874176, 
                    0.06291025131940842, 
                    0.028907982632517815, 
                    0.03932785615324974, 
                    0.033553097397089005, 
                    -0.1706298291683197, 
                    0.08334148675203323, 
                    0.016561636701226234, 
                    0.09942778199911118
                ], 
                [
                    0.08759631961584091, 
                    -0.15159547328948975, 
                    0.059525568038225174, 
                    -0.06800366938114166, 
                    0.07826279103755951, 
                    0.04054603353142738, 
                    0.08929330110549927, 
                    0.055107440799474716, 
                    0.12878066301345825, 
                    0.06326686590909958, 
                    -0.02199510484933853, 
                    0.08290214836597443, 
                    0.08869019150733948, 
                    0.07886909693479538, 
                    0.05939260125160217, 
                    0.0745391696691513, 
                    0.04743111506104469, 
                    0.0563567653298378, 
                    -0.08857457339763641, 
                    0.04845871031284332, 
                    0.03011021763086319, 
                    0.057887349277734756, 
                    0.038744740188121796, 
                    -0.11347818374633789, 
                    -0.12517070770263672, 
                    0.0792030319571495, 
                    0.11568260937929153, 
                    0.08434838056564331, 
                    0.08045078068971634, 
                    0.08257970958948135, 
                    -0.0503104031085968, 
                    0.05272884666919708, 
                    0.0545990914106369, 
                    0.09434854984283447, 
                    0.06699743866920471, 
                    0.08267047256231308, 
                    -0.11804308742284775, 
                    0.043652646243572235, 
                    0.003119263332337141, 
                    0.054633013904094696
                ], 
                [
                    0.07673022896051407, 
                    -0.15407700836658478, 
                    0.1006878912448883, 
                    -0.10680961608886719, 
                    0.10324174165725708, 
                    0.07778625190258026, 
                    0.06183457374572754, 
                    0.05703771486878395, 
                    0.2037603259086609, 
                    0.031549159437417984, 
                    -0.006867384538054466, 
                    0.0772601068019867, 
                    0.04219437018036842, 
                    0.06795606017112732, 
                    0.018245460465550423, 
                    0.05620464310050011, 
                    0.05092849209904671, 
                    0.05275774002075195, 
                    -0.10426352173089981, 
                    0.062253497540950775, 
                    0.022659629583358765, 
                    0.05572455748915672, 
                    0.009530171751976013, 
                    0.11407700926065445, 
                    -0.11979769915342331, 
                    0.043113771826028824, 
                    0.11644557863473892, 
                    0.03695499151945114, 
                    0.06915631890296936, 
                    0.027619274333119392, 
                    -0.06294205784797668, 
                    0.06451164186000824, 
                    0.06752385199069977, 
                    0.056540243327617645, 
                    0.08092664182186127, 
                    0.03813200071454048, 
                    0.08918023109436035, 
                    0.03107929602265358, 
                    -0.0033003543503582478, 
                    0.04635188356041908
                ], 
                [
                    0.041223835200071335, 
                    -0.14786937832832336, 
                    0.07063765823841095, 
                    -0.04150110110640526, 
                    0.07188831269741058, 
                    0.0919518917798996, 
                    0.07468486577272415, 
                    0.054045308381319046, 
                    0.20498695969581604, 
                    0.04956860840320587, 
                    -0.005914484616369009, 
                    0.058393336832523346, 
                    0.07858049869537354, 
                    0.08715545386075974, 
                    0.06199335306882858, 
                    0.040950171649456024, 
                    0.06304804980754852, 
                    0.06455942988395691, 
                    -0.11956384032964706, 
                    0.03198738396167755, 
                    0.049413394182920456, 
                    0.05341446027159691, 
                    -0.03516646847128868, 
                    0.03619646281003952, 
                    -0.14254677295684814, 
                    0.09102611988782883, 
                    0.09322971105575562, 
                    0.07068593800067902, 
                    0.04374470189213753, 
                    0.05580563098192215, 
                    -0.0481252558529377, 
                    0.06350180506706238, 
                    0.04186278581619263, 
                    0.07589210569858551, 
                    0.11471572518348694, 
                    0.0726044774055481, 
                    0.08385671675205231, 
                    0.08548006415367126, 
                    -0.008944357745349407, 
                    0.08236639201641083
                ], 
                [
                    0.05230586975812912, 
                    -0.1444711983203888, 
                    0.04716182127594948, 
                    -0.12166864424943924, 
                    0.07874993979930878, 
                    0.05009960010647774, 
                    0.06549894064664841, 
                    0.03403279185295105, 
                    0.17010948061943054, 
                    0.047839365899562836, 
                    -0.022870998829603195, 
                    0.03860970959067345, 
                    0.04988468810915947, 
                    0.08468053489923477, 
                    0.033305663615465164, 
                    0.05819060280919075, 
                    0.007840754464268684, 
                    0.02784743532538414, 
                    -0.14941751956939697, 
                    0.00922603253275156, 
                    0.046657852828502655, 
                    0.004967446438968182, 
                    0.0314069502055645, 
                    -0.1217944547533989, 
                    -0.10864574462175369, 
                    0.03921918943524361, 
                    0.1416684240102768, 
                    0.013157511129975319, 
                    0.046076033264398575, 
                    0.0685429573059082, 
                    -0.09755361080169678, 
                    0.10373204201459885, 
                    0.05771997198462486, 
                    0.05911097303032875, 
                    0.05490011349320412, 
                    0.06777968257665634, 
                    -0.19172793626785278, 
                    0.0024967386852949858, 
                    -0.024742819368839264, 
                    0.05182123929262161
                ], 
                [
                    0.0016770302318036556, 
                    -0.006564902141690254, 
                    -0.0015079040313139558, 
                    -0.010458016768097878, 
                    0.014369186013936996, 
                    0.0023977116215974092, 
                    -0.007176196202635765, 
                    -0.011427944526076317, 
                    0.015073717571794987, 
                    -0.014434109441936016, 
                    0.005762311629951, 
                    0.01170321088284254, 
                    -0.00519369775429368, 
                    -0.01532771997153759, 
                    -0.023933324962854385, 
                    -0.023531144484877586, 
                    -0.008687196299433708, 
                    0.00852065160870552, 
                    -0.019411826506257057, 
                    -0.007113165222108364, 
                    -0.01271484512835741, 
                    0.03503144904971123, 
                    0.020308654755353928, 
                    -0.012798275798559189, 
                    -0.008750060573220253, 
                    0.002497596200555563, 
                    -0.022175826132297516, 
                    0.008146538399159908, 
                    0.02707700803875923, 
                    -0.01481687743216753, 
                    -0.010812691412866116, 
                    -0.03081955574452877, 
                    0.014014793559908867, 
                    -0.021602656692266464, 
                    0.012374652549624443, 
                    0.004577550105750561, 
                    0.006165215279906988, 
                    -0.001471067313104868, 
                    0.009218734689056873, 
                    -0.03481229767203331
                ], 
                [
                    0.002342323772609234, 
                    0.10949066281318665, 
                    0.02567649446427822, 
                    0.08086799830198288, 
                    0.0017976468661800027, 
                    0.0558551587164402, 
                    0.029676644131541252, 
                    -0.0004988295841030777, 
                    0.056359097361564636, 
                    0.03221734240651131, 
                    -0.017624178901314735, 
                    -0.03646823391318321, 
                    -0.008220632560551167, 
                    -0.15536215901374817, 
                    0.028317216783761978, 
                    -0.009420844726264477, 
                    0.023215850815176964, 
                    0.03937017172574997, 
                    0.07880952954292297, 
                    0.02700517140328884, 
                    0.0359862819314003, 
                    -8.446681022178382e-05, 
                    0.01030138973146677, 
                    0.2293989062309265, 
                    0.08249427378177643, 
                    0.041908808052539825, 
                    -0.05618375539779663, 
                    0.026931004598736763, 
                    0.040740612894296646, 
                    -0.0013821965549141169, 
                    0.05362766608595848, 
                    -0.11372729390859604, 
                    -0.013998427428305149, 
                    -0.03294284641742706, 
                    0.07611602544784546, 
                    0.010868699289858341, 
                    0.23184412717819214, 
                    0.01140710897743702, 
                    -0.009909515269100666, 
                    0.062257904559373856
                ], 
                [
                    -0.013841060921549797, 
                    -0.018092039972543716, 
                    0.010478248819708824, 
                    -0.01710311509668827, 
                    0.009751941077411175, 
                    0.0030548188369721174, 
                    -0.03167477250099182, 
                    0.005832280032336712, 
                    0.03784649446606636, 
                    0.03674914315342903, 
                    0.00479078246280551, 
                    0.003444707253947854, 
                    -0.00878513976931572, 
                    0.033060964196920395, 
                    0.005564062390476465, 
                    0.0019054809818044305, 
                    0.008620677515864372, 
                    0.032825104892253876, 
                    -0.00989106111228466, 
                    0.0056160734966397285, 
                    -0.011435328982770443, 
                    0.010668428614735603, 
                    -0.007356420159339905, 
                    -0.011296735145151615, 
                    0.028003862127661705, 
                    -0.03335651382803917, 
                    -0.0024841290432959795, 
                    -0.01726023480296135, 
                    -0.022638987749814987, 
                    0.004487724043428898, 
                    -0.009266194887459278, 
                    -0.022250114008784294, 
                    -0.012858630158007145, 
                    -0.007706304080784321, 
                    -0.008309307508170605, 
                    -0.02488466538488865, 
                    -0.01402950007468462, 
                    -0.0019624351989477873, 
                    0.0019722897559404373, 
                    0.009944211691617966
                ], 
                [
                    0.09404932707548141, 
                    -0.10138493031263351, 
                    0.05980901047587395, 
                    -0.04999057203531265, 
                    0.09150111675262451, 
                    0.055112432688474655, 
                    0.09005233645439148, 
                    0.06620410084724426, 
                    0.15096385776996613, 
                    0.0923648476600647, 
                    -0.02258186973631382, 
                    0.06342927366495132, 
                    0.06223107501864433, 
                    0.08346874266862869, 
                    0.10547342896461487, 
                    0.10259907692670822, 
                    0.052470531314611435, 
                    0.05684083327651024, 
                    -0.07977975904941559, 
                    0.04825256019830704, 
                    0.09460460394620895, 
                    0.09597964584827423, 
                    0.006094800774008036, 
                    -0.15151304006576538, 
                    -0.11980268359184265, 
                    0.08003818243741989, 
                    0.07223503291606903, 
                    0.10074826329946518, 
                    0.058729685842990875, 
                    0.06915266066789627, 
                    -1.97370900423266e-05, 
                    0.09949828684329987, 
                    0.0758417621254921, 
                    0.07238202542066574, 
                    0.07541225105524063, 
                    0.08914026618003845, 
                    -0.13910262286663055, 
                    0.08816231042146683, 
                    -0.014925510622560978, 
                    0.07272160053253174
                ], 
                [
                    0.014869686216115952, 
                    -0.11673162877559662, 
                    0.10337835550308228, 
                    -0.0810546949505806, 
                    0.10437653958797455, 
                    0.0357576385140419, 
                    0.045286327600479126, 
                    0.06058530882000923, 
                    0.16831214725971222, 
                    0.0654611885547638, 
                    0.016866955906152725, 
                    0.0855693370103836, 
                    0.042243592441082, 
                    0.0976862907409668, 
                    0.05177335813641548, 
                    0.06424883008003235, 
                    0.05695457011461258, 
                    0.06545495241880417, 
                    -0.11073587089776993, 
                    0.060623399913311005, 
                    0.05885425582528114, 
                    0.04815739765763283, 
                    0.03014945238828659, 
                    -0.040782153606414795, 
                    -0.14188909530639648, 
                    0.044692765921354294, 
                    0.12259739637374878, 
                    0.05601460859179497, 
                    0.049733966588974, 
                    0.07601533085107803, 
                    -0.05931072682142258, 
                    0.07433926314115524, 
                    0.03440511226654053, 
                    0.05319739133119583, 
                    0.059863872826099396, 
                    0.041588425636291504, 
                    -0.06494798511266708, 
                    0.06404291093349457, 
                    0.018299032002687454, 
                    0.052525151520967484
                ], 
                [
                    0.025924833491444588, 
                    0.1278214305639267, 
                    -0.012848075479269028, 
                    0.08519072830677032, 
                    -0.054273683577775955, 
                    -0.02330962009727955, 
                    -0.018813757225871086, 
                    0.003463112050667405, 
                    0.0030966170597821474, 
                    -0.004182345233857632, 
                    0.025974009186029434, 
                    -0.0374649316072464, 
                    0.00574830686673522, 
                    -0.15890666842460632, 
                    0.040611185133457184, 
                    -0.04443623870611191, 
                    0.00912444293498993, 
                    0.007292299531400204, 
                    0.10323791205883026, 
                    -0.004055125173181295, 
                    0.045624587684869766, 
                    0.000501556321978569, 
                    -0.019733233377337456, 
                    0.25611674785614014, 
                    0.12385407835245132, 
                    0.003982601687312126, 
                    -0.15102705359458923, 
                    0.023117080330848694, 
                    0.00937593262642622, 
                    -0.0007661987328901887, 
                    0.06495629996061325, 
                    -0.1180950179696083, 
                    -0.003543372731655836, 
                    0.017442859709262848, 
                    -0.02832733653485775, 
                    -0.01956484466791153, 
                    0.3064137399196625, 
                    0.02924024499952793, 
                    0.02905193343758583, 
                    0.04028249531984329
                ], 
                [
                    0.03412899002432823, 
                    -0.13303756713867188, 
                    0.09344002604484558, 
                    -0.10516289621591568, 
                    0.051812153309583664, 
                    0.10744092613458633, 
                    0.05070831626653671, 
                    0.07169527560472488, 
                    0.22152544558048248, 
                    0.0851643905043602, 
                    -0.021759282797574997, 
                    0.021258817985653877, 
                    0.05300436168909073, 
                    0.055066462606191635, 
                    0.0681690126657486, 
                    0.03807687386870384, 
                    0.07941699028015137, 
                    0.060227133333683014, 
                    -0.11372198909521103, 
                    0.03355537727475166, 
                    0.04937343671917915, 
                    0.04025297239422798, 
                    -0.01521327719092369, 
                    0.13430969417095184, 
                    -0.11629994213581085, 
                    0.07233926653862, 
                    0.092424675822258, 
                    0.06210167706012726, 
                    0.03358415141701698, 
                    0.03128567710518837, 
                    -0.07983171194791794, 
                    0.042921680957078934, 
                    0.044571686536073685, 
                    0.026118788868188858, 
                    0.054057568311691284, 
                    0.07445557415485382, 
                    0.1420317143201828, 
                    0.08182008564472198, 
                    0.024708520621061325, 
                    0.07635045796632767
                ], 
                [
                    0.04985761642456055, 
                    -0.12657730281352997, 
                    0.08670450001955032, 
                    -0.09297958016395569, 
                    0.08569715917110443, 
                    0.08238426595926285, 
                    0.05120061710476875, 
                    0.06136954948306084, 
                    0.21447330713272095, 
                    0.07655338197946548, 
                    0.012291764840483665, 
                    0.062269896268844604, 
                    0.04940975084900856, 
                    0.09519252926111221, 
                    0.09061604738235474, 
                    0.038966208696365356, 
                    0.05948888882994652, 
                    0.07585230469703674, 
                    -0.12603341042995453, 
                    0.0854303315281868, 
                    0.07958603650331497, 
                    0.08634085953235626, 
                    0.017225628718733788, 
                    0.11635018140077591, 
                    -0.1516587883234024, 
                    0.06689811497926712, 
                    0.09009713679552078, 
                    0.10024207830429077, 
                    0.04706195369362831, 
                    0.05898794159293175, 
                    -0.05748724937438965, 
                    0.03317249193787575, 
                    0.04649254307150841, 
                    0.02699245698750019, 
                    0.07434101402759552, 
                    0.04436210170388222, 
                    0.17994718253612518, 
                    0.05386248230934143, 
                    -0.01501074992120266, 
                    0.07123317569494247
                ], 
                [
                    0.04058261588215828, 
                    -0.10459861159324646, 
                    0.09887703508138657, 
                    -0.07955347746610641, 
                    0.06400591880083084, 
                    0.09185261279344559, 
                    0.05238861218094826, 
                    0.03978603705763817, 
                    0.24836459755897522, 
                    0.0742134228348732, 
                    -0.016162311658263206, 
                    0.012209168635308743, 
                    0.04754786565899849, 
                    0.04829384759068489, 
                    0.08388055860996246, 
                    0.02898050844669342, 
                    0.022346647456288338, 
                    0.06413403153419495, 
                    -0.14212676882743835, 
                    0.02431526966392994, 
                    0.02668432705104351, 
                    0.04584849625825882, 
                    0.007342263124883175, 
                    0.19994240999221802, 
                    -0.15858271718025208, 
                    0.06929662078619003, 
                    0.10481307655572891, 
                    0.08322226256132126, 
                    0.07745715230703354, 
                    0.06904973089694977, 
                    -0.08768346160650253, 
                    0.04336078092455864, 
                    0.07030878961086273, 
                    0.015398322604596615, 
                    0.12843875586986542, 
                    0.015433061867952347, 
                    0.22685527801513672, 
                    0.03638070821762085, 
                    -0.008458922617137432, 
                    0.06964125484228134
                ], 
                [
                    0.06338926404714584, 
                    -0.11232947558164597, 
                    0.09197240322828293, 
                    -0.08301933109760284, 
                    0.08682239800691605, 
                    0.10741955041885376, 
                    0.04068844020366669, 
                    0.054622720927000046, 
                    0.2500918209552765, 
                    0.0915231704711914, 
                    -0.02309608832001686, 
                    0.023834485560655594, 
                    0.09548844397068024, 
                    0.07773246616125107, 
                    0.12028348445892334, 
                    0.06651587039232254, 
                    0.08355961740016937, 
                    0.0768202543258667, 
                    -0.11107271909713745, 
                    0.08710840344429016, 
                    0.05814410746097565, 
                    0.06875591725111008, 
                    -0.004832381382584572, 
                    0.12622235715389252, 
                    -0.12924431264400482, 
                    0.08801951259374619, 
                    0.07294755429029465, 
                    0.07805191725492477, 
                    0.08578789234161377, 
                    0.04272644966840744, 
                    -0.02725636027753353, 
                    0.03484075516462326, 
                    0.06344831734895706, 
                    0.02168978750705719, 
                    0.0848642885684967, 
                    0.05144963786005974, 
                    0.16359959542751312, 
                    0.0998200923204422, 
                    0.02824471890926361, 
                    0.06826645880937576
                ], 
                [
                    0.03868516534566879, 
                    0.14930450916290283, 
                    -0.02116403914988041, 
                    0.1379714012145996, 
                    -0.0014250880340114236, 
                    -0.010669928044080734, 
                    -0.0006623294902965426, 
                    0.017222143709659576, 
                    -0.15304844081401825, 
                    0.011722434312105179, 
                    -0.015314066782593727, 
                    0.025770653039216995, 
                    0.018229760229587555, 
                    -0.04033396393060684, 
                    0.027753470465540886, 
                    0.041704047471284866, 
                    -0.004808948375284672, 
                    0.017801454290747643, 
                    0.09440109133720398, 
                    0.047266311943531036, 
                    0.008324231952428818, 
                    0.016274821013212204, 
                    -0.008941561914980412, 
                    -0.11027971655130386, 
                    0.1274259388446808, 
                    0.02306532859802246, 
                    -0.1216522678732872, 
                    0.010382840409874916, 
                    0.055831197649240494, 
                    0.0318850539624691, 
                    0.12184731662273407, 
                    -0.004081039223819971, 
                    -0.0067120944149792194, 
                    -0.00012472747766878456, 
                    0.007403858471661806, 
                    0.029968606308102608, 
                    -0.10843510925769806, 
                    0.024553770199418068, 
                    0.007924453355371952, 
                    0.04610725864768028
                ], 
                [
                    -0.021651368588209152, 
                    0.02915109135210514, 
                    0.024153342470526695, 
                    0.038486141711473465, 
                    0.04729604721069336, 
                    0.0917852371931076, 
                    0.013942723162472248, 
                    -0.022739816457033157, 
                    0.21195724606513977, 
                    0.016508571803569794, 
                    -0.002426000079140067, 
                    -0.006292540580034256, 
                    0.03611079230904579, 
                    -0.047777045518159866, 
                    0.027014117687940598, 
                    0.016476904973387718, 
                    0.005719909910112619, 
                    0.030230101197957993, 
                    -0.019622378051280975, 
                    0.004441063851118088, 
                    0.03839961811900139, 
                    0.055966492742300034, 
                    0.015640493482351303, 
                    0.0963398665189743, 
                    -0.002074560383334756, 
                    0.08640743792057037, 
                    -0.026654833927750587, 
                    0.06258771568536758, 
                    0.04077683389186859, 
                    0.02598888985812664, 
                    0.015688270330429077, 
                    -0.0723208412528038, 
                    -0.01271715946495533, 
                    -0.03671099618077278, 
                    0.0910976454615593, 
                    0.010459010489284992, 
                    0.12337595224380493, 
                    0.03661555051803589, 
                    -0.007260551676154137, 
                    0.06480886787176132
                ], 
                [
                    -0.013373814523220062, 
                    -0.0019191419705748558, 
                    0.005536888726055622, 
                    0.010875019244849682, 
                    -0.0017933857161551714, 
                    0.013101781718432903, 
                    0.008641316555440426, 
                    0.011369830928742886, 
                    -0.031936582177877426, 
                    -0.005962939001619816, 
                    0.03664026036858559, 
                    -0.0375710129737854, 
                    0.006319777108728886, 
                    0.02694525755941868, 
                    -0.03822978958487511, 
                    -0.017162220552563667, 
                    -0.01488826610147953, 
                    -0.0038723847828805447, 
                    -0.03477058932185173, 
                    0.009269244968891144, 
                    0.015785986557602882, 
                    -0.01022656261920929, 
                    -0.02734054997563362, 
                    -0.026656201109290123, 
                    -0.004130989778786898, 
                    0.022853510454297066, 
                    -0.027236567810177803, 
                    -0.01372135803103447, 
                    0.010512077249586582, 
                    -0.017050543799996376, 
                    -0.008369344286620617, 
                    0.03162124380469322, 
                    0.006969205569475889, 
                    0.011939137242734432, 
                    -0.0062521821819245815, 
                    -0.009512219578027725, 
                    -0.005682612303644419, 
                    -0.011323588900268078, 
                    0.012523168697953224, 
                    -0.01679319515824318
                ], 
                [
                    0.08945305645465851, 
                    -0.10379651933908463, 
                    0.0506637841463089, 
                    -0.06953806430101395, 
                    0.06590654700994492, 
                    0.07519234716892242, 
                    0.06928935647010803, 
                    0.07979445159435272, 
                    0.1611333042383194, 
                    0.043032798916101456, 
                    -0.006742323748767376, 
                    0.060011617839336395, 
                    0.08327686786651611, 
                    0.07105908542871475, 
                    0.05216819792985916, 
                    0.07056062668561935, 
                    0.08021331578493118, 
                    0.09452635794878006, 
                    -0.11017371714115143, 
                    0.0763794481754303, 
                    0.052631352096796036, 
                    0.041671205312013626, 
                    0.011777156963944435, 
                    -0.05572206526994705, 
                    -0.08939949423074722, 
                    0.11920590698719025, 
                    0.07980203628540039, 
                    0.04112846031785011, 
                    0.06049881875514984, 
                    0.06892424076795578, 
                    -0.02994338423013687, 
                    0.1012544184923172, 
                    0.0825001522898674, 
                    0.06432972848415375, 
                    0.10175225138664246, 
                    0.08211767673492432, 
                    -0.07783334702253342, 
                    0.06456761062145233, 
                    -0.004996971692889929, 
                    0.09833740442991257
                ], 
                [
                    0.05666954815387726, 
                    -0.0902065858244896, 
                    0.07180289924144745, 
                    -0.04128191992640495, 
                    0.06547591835260391, 
                    0.05688098073005676, 
                    0.044558797031641006, 
                    0.03965706005692482, 
                    0.1652955710887909, 
                    0.037683356553316116, 
                    -0.008900439366698265, 
                    0.07687590271234512, 
                    0.08004608750343323, 
                    0.12176892906427383, 
                    0.05622141435742378, 
                    0.0573246069252491, 
                    0.06423833221197128, 
                    0.0673796683549881, 
                    -0.11548880487680435, 
                    0.05559177324175835, 
                    0.06890075653791428, 
                    0.04640938341617584, 
                    -0.03581723943352699, 
                    -0.05212479457259178, 
                    -0.11340178549289703, 
                    0.07132089883089066, 
                    0.09751683473587036, 
                    0.0453527495265007, 
                    0.04075342044234276, 
                    0.08221675455570221, 
                    -0.04515311121940613, 
                    0.09076179563999176, 
                    0.0458543561398983, 
                    0.0914836898446083, 
                    0.06666268408298492, 
                    0.08943301439285278, 
                    -0.062434855848550797, 
                    0.05998028442263603, 
                    0.02325529046356678, 
                    0.05670604854822159
                ], 
                [
                    0.08987295627593994, 
                    -0.11469344049692154, 
                    0.02572515979409218, 
                    -0.03697946295142174, 
                    0.06875400990247726, 
                    0.04965989291667938, 
                    0.06244433671236038, 
                    0.06911313533782959, 
                    0.13096144795417786, 
                    0.08900883048772812, 
                    0.0015110577223822474, 
                    0.06311550736427307, 
                    0.04890754446387291, 
                    0.1116754338145256, 
                    0.027696866542100906, 
                    0.06860209256410599, 
                    0.08740134537220001, 
                    0.06405255198478699, 
                    -0.11097551882266998, 
                    0.033970821648836136, 
                    0.08699629455804825, 
                    0.047025710344314575, 
                    0.013981392607092857, 
                    -0.16762618720531464, 
                    -0.09485452622175217, 
                    0.06790370494127274, 
                    0.10167988389730453, 
                    0.07909707725048065, 
                    0.06026999279856682, 
                    0.09801259636878967, 
                    -0.036911021918058395, 
                    0.10718975961208344, 
                    0.10401911288499832, 
                    0.07191191613674164, 
                    0.03900125250220299, 
                    0.046436857432127, 
                    -0.19197967648506165, 
                    0.06465116888284683, 
                    0.02471013180911541, 
                    0.057380858808755875
                ]
            ], 
            "is_input": false, 
            "layer_name": "fc_layer_2", 
            "n_inputs": 40
        }, 
        {
            "b": [
                -0.012289953418076038, 
                -0.0017470914172008634, 
                0.03416375070810318, 
                -0.00040593661833554506, 
                0.01983640529215336, 
                0.03362547606229782, 
                -0.04237088933587074, 
                -0.0005875272327102721, 
                0.0658872127532959, 
                0.09253108501434326, 
                -0.0010971864685416222, 
                -0.02966252714395523, 
                0.041762709617614746, 
                -0.016527362167835236, 
                -0.03968922793865204, 
                0.013171806931495667, 
                -0.0006321063847281039, 
                0.06026472896337509, 
                -0.0006001224392093718, 
                -0.026145590469241142, 
                -0.031502604484558105, 
                -0.0006007791962474585, 
                -0.004765036050230265, 
                -0.005702790804207325, 
                0.06553185731172562, 
                -0.0013304133899509907, 
                -0.030544091016054153, 
                -0.006309020798653364, 
                -0.029741806909441948, 
                -0.099144347012043, 
                0.04679058492183685, 
                -0.0018475520191714168, 
                -0.006560901645570993, 
                -0.031779129058122635, 
                0.048292022198438644, 
                -0.007146748248487711, 
                0.06108192726969719, 
                0.06873852014541626, 
                -0.000667809450533241, 
                0.0703548789024353
            ], 
            "is_output": false, 
            "activation_function": "RELU", 
            "n_nodes": 40, 
            "W": [
                [
                    0.016593828797340393, 
                    0.004715027287602425, 
                    -0.016160333529114723, 
                    -0.03129289671778679, 
                    -0.01959088258445263, 
                    0.011629919521510601, 
                    -0.016911188140511513, 
                    -0.030767953023314476, 
                    0.0016245513688772917, 
                    -0.03187248483300209, 
                    -0.021388830617070198, 
                    -0.0142759894952178, 
                    -0.03676774352788925, 
                    0.011007568798959255, 
                    0.006145687773823738, 
                    -0.0012125966604799032, 
                    0.018983833491802216, 
                    0.003885385114699602, 
                    -0.004790290258824825, 
                    0.013567183166742325, 
                    0.011868644505739212, 
                    -0.009936252608895302, 
                    -0.0015643462538719177, 
                    -0.0033659946639090776, 
                    -0.022563042119145393, 
                    -0.009707712568342686, 
                    -0.013701786287128925, 
                    -0.018173253163695335, 
                    0.003249606117606163, 
                    0.014590887352824211, 
                    -0.003475756151601672, 
                    0.01393558643758297, 
                    0.0005613863468170166, 
                    0.004401746205985546, 
                    -0.008123978041112423, 
                    0.002652654191479087, 
                    -0.021311569958925247, 
                    -0.028009118512272835, 
                    0.02861759252846241, 
                    -0.019783051684498787
                ], 
                [
                    -0.015188034623861313, 
                    -0.01828503981232643, 
                    0.0075777447782456875, 
                    -0.004141834564507008, 
                    -0.0011310814879834652, 
                    -0.005641033872961998, 
                    -0.03153376653790474, 
                    -0.01078393217176199, 
                    0.008632205426692963, 
                    -0.0039136759005486965, 
                    -0.012687728740274906, 
                    -0.009497266262769699, 
                    -0.026834864169359207, 
                    -0.005046074278652668, 
                    0.006941098254173994, 
                    0.017754925414919853, 
                    -0.0013171666068956256, 
                    -0.03484533354640007, 
                    0.022275390103459358, 
                    0.011097772978246212, 
                    0.035128574818372726, 
                    -0.02134665660560131, 
                    -0.01781434938311577, 
                    -0.014862505719065666, 
                    -0.022957630455493927, 
                    -0.01874125376343727, 
                    -0.00712325656786561, 
                    -0.0018188398098573089, 
                    -0.003249460132792592, 
                    0.005113878287374973, 
                    0.01826062984764576, 
                    -0.004856395069509745, 
                    -0.011675315909087658, 
                    0.011146262288093567, 
                    -0.0151803744956851, 
                    -0.007609566207975149, 
                    0.025133686140179634, 
                    -0.033583153039216995, 
                    0.017661120742559433, 
                    0.0035070471931248903
                ], 
                [
                    -0.07318843901157379, 
                    0.007222173735499382, 
                    0.11904178559780121, 
                    0.09220945090055466, 
                    -0.1687566190958023, 
                    -0.02800353430211544, 
                    0.007735115010291338, 
                    -0.16076351702213287, 
                    -0.15403121709823608, 
                    0.0782766193151474, 
                    0.057696737349033356, 
                    0.10567338019609451, 
                    0.07834320515394211, 
                    -0.14631225168704987, 
                    0.11354789137840271, 
                    0.02070171758532524, 
                    -0.12373615056276321, 
                    -0.03299080207943916, 
                    0.049624644219875336, 
                    0.01235115248709917, 
                    0.047814786434173584, 
                    0.11035286635160446, 
                    0.0995955690741539, 
                    0.09653852880001068, 
                    0.01691129058599472, 
                    0.1488690823316574, 
                    -0.029584480449557304, 
                    0.0492413304746151, 
                    0.06243119388818741, 
                    0.17689193785190582, 
                    0.08210893720388412, 
                    0.11663758009672165, 
                    0.13468316197395325, 
                    0.05398614704608917, 
                    -0.1449766457080841, 
                    0.10824304074048996, 
                    0.01678450219333172, 
                    0.08050252497196198, 
                    0.05828613415360451, 
                    0.06588964909315109
                ], 
                [
                    -0.017035583034157753, 
                    -0.0075318897143006325, 
                    0.004496648442000151, 
                    -0.01018830668181181, 
                    0.013548561371862888, 
                    -0.0006600018823519349, 
                    0.01544998399913311, 
                    0.007110428996384144, 
                    -0.03089289925992489, 
                    -0.009011794812977314, 
                    0.012047067284584045, 
                    0.014177712611854076, 
                    0.029989538714289665, 
                    -0.0038671104703098536, 
                    0.03285197168588638, 
                    0.013675262220203876, 
                    0.012541046366095543, 
                    0.023905569687485695, 
                    -0.0350654199719429, 
                    -0.0106041319668293, 
                    -0.02099267765879631, 
                    0.03694581240415573, 
                    -0.03853398934006691, 
                    0.005554283037781715, 
                    -0.0036186729557812214, 
                    -0.014132033102214336, 
                    0.024184877052903175, 
                    -0.013774214312434196, 
                    0.02959543466567993, 
                    0.007714395876973867, 
                    -0.015512178651988506, 
                    -0.029738692566752434, 
                    -0.039551202207803726, 
                    0.0013608533190563321, 
                    0.0020402702502906322, 
                    0.010667767375707626, 
                    -0.02794434130191803, 
                    -0.01755966618657112, 
                    0.007016053423285484, 
                    -0.018344946205615997
                ], 
                [
                    -0.31979984045028687, 
                    -0.011834468692541122, 
                    -0.053878918290138245, 
                    0.0800725519657135, 
                    0.0062484764494001865, 
                    -0.017727743834257126, 
                    -0.011501774191856384, 
                    -0.03007226251065731, 
                    -0.052742596715688705, 
                    0.05982973426580429, 
                    0.08114414662122726, 
                    0.08107394725084305, 
                    0.06926106661558151, 
                    -0.05519979074597359, 
                    0.06207774952054024, 
                    0.06119368225336075, 
                    0.035358976572752, 
                    0.020859379321336746, 
                    0.06206057220697403, 
                    0.08928479254245758, 
                    0.0650552362203598, 
                    0.08714066445827484, 
                    0.06795628368854523, 
                    0.07739496231079102, 
                    -0.011436176486313343, 
                    -0.11975934356451035, 
                    -0.005372548475861549, 
                    0.07194612920284271, 
                    0.05653758347034454, 
                    -0.22768163681030273, 
                    0.06105561554431915, 
                    0.07130353897809982, 
                    0.07866398990154266, 
                    0.042420078068971634, 
                    -0.010254094377160072, 
                    0.0013937887270003557, 
                    0.005673093721270561, 
                    0.06731349974870682, 
                    0.10329456627368927, 
                    0.08330092579126358
                ], 
                [
                    -0.25602614879608154, 
                    0.0030670955311506987, 
                    -0.04744362831115723, 
                    0.10810955613851547, 
                    -0.042631298303604126, 
                    0.02286401018500328, 
                    -0.023192524909973145, 
                    -0.06631997972726822, 
                    -0.11602786183357239, 
                    0.07673023641109467, 
                    0.09957094490528107, 
                    0.09975345432758331, 
                    0.06974128633737564, 
                    -0.08961275219917297, 
                    0.07150853425264359, 
                    0.11513299494981766, 
                    -0.04428550601005554, 
                    -0.024820206686854362, 
                    0.08191573619842529, 
                    0.02551243081688881, 
                    0.09539734572172165, 
                    0.060489751398563385, 
                    0.08716234564781189, 
                    0.08455866575241089, 
                    0.002009293297305703, 
                    -0.08432279527187347, 
                    -0.0029432654846459627, 
                    0.060603100806474686, 
                    0.08164586126804352, 
                    -0.18908877670764923, 
                    0.07129334658384323, 
                    0.06022058054804802, 
                    0.09262880682945251, 
                    0.08544239401817322, 
                    -0.10361436009407043, 
                    -0.012252352200448513, 
                    -0.01998963952064514, 
                    0.08885261416435242, 
                    0.0476435050368309, 
                    0.09372910857200623
                ], 
                [
                    -0.2619878053665161, 
                    -0.03698675334453583, 
                    -0.017110615968704224, 
                    -0.002221763599663973, 
                    0.15630829334259033, 
                    0.0003677401691675186, 
                    0.004739790223538876, 
                    0.1402677446603775, 
                    0.1251988708972931, 
                    -0.010332418605685234, 
                    0.0035583279095590115, 
                    0.04025903716683388, 
                    0.03960642218589783, 
                    0.15815740823745728, 
                    0.020074905827641487, 
                    0.05723438784480095, 
                    0.14337258040905, 
                    0.011797388084232807, 
                    0.03787516802549362, 
                    0.12614805996418, 
                    0.028541123494505882, 
                    -0.006203125696629286, 
                    -0.016037333756685257, 
                    -0.0021109164226800203, 
                    0.02247006818652153, 
                    -0.13652662932872772, 
                    -0.017028171569108963, 
                    0.05724208801984787, 
                    0.01447176095098257, 
                    -0.2080937623977661, 
                    -0.007908257655799389, 
                    -0.009479080326855183, 
                    -0.02758985385298729, 
                    0.00637461245059967, 
                    0.122385174036026, 
                    -0.02193494886159897, 
                    0.015812400728464127, 
                    0.026282405480742455, 
                    0.008786456659436226, 
                    0.010964113287627697
                ], 
                [
                    -0.12245853990316391, 
                    -0.027867795899510384, 
                    -0.048388171941041946, 
                    0.015526244416832924, 
                    0.1341881901025772, 
                    -0.007888670079410076, 
                    -0.01598059944808483, 
                    0.16672444343566895, 
                    0.13998837769031525, 
                    -0.0032846052199602127, 
                    0.024850839748978615, 
                    -0.008525366894900799, 
                    0.03124137967824936, 
                    0.11416984349489212, 
                    -0.01002374105155468, 
                    0.04074610769748688, 
                    0.12276315689086914, 
                    0.029567863792181015, 
                    0.055163152515888214, 
                    0.1412809193134308, 
                    0.03905731067061424, 
                    -0.02427827939391136, 
                    -0.008789636194705963, 
                    0.03261427953839302, 
                    0.0006156430463306606, 
                    -0.13362279534339905, 
                    0.024053139612078667, 
                    0.017405973747372627, 
                    0.04188749939203262, 
                    -0.18868732452392578, 
                    -0.017381593585014343, 
                    -0.01959456317126751, 
                    -0.046483490616083145, 
                    0.018075058236718178, 
                    0.1173650249838829, 
                    -0.003426383249461651, 
                    0.011037570424377918, 
                    0.03161676973104477, 
                    0.002920611295849085, 
                    0.05784860998392105
                ], 
                [
                    0.2328995317220688, 
                    -0.006964692380279303, 
                    0.06739455461502075, 
                    0.051928192377090454, 
                    -0.11326470226049423, 
                    0.007940270937979221, 
                    0.007038212846964598, 
                    -0.17373605072498322, 
                    -0.17081891000270844, 
                    0.07529980689287186, 
                    0.08044929802417755, 
                    0.0628628358244896, 
                    0.056241296231746674, 
                    -0.16127543151378632, 
                    0.08237811923027039, 
                    0.09040752053260803, 
                    -0.12380778044462204, 
                    -0.0032829151023179293, 
                    0.05654723942279816, 
                    -0.052748460322618484, 
                    0.09321184456348419, 
                    0.08772701770067215, 
                    0.0626663938164711, 
                    0.08751536160707474, 
                    0.024386003613471985, 
                    0.04124995321035385, 
                    -0.014025967568159103, 
                    0.06925462186336517, 
                    0.0985293835401535, 
                    0.08608558028936386, 
                    0.07702860981225967, 
                    0.07170110940933228, 
                    0.1001809686422348, 
                    0.07429838925600052, 
                    -0.16623330116271973, 
                    0.04262537136673927, 
                    -0.005244247615337372, 
                    0.07184019684791565, 
                    0.07369757443666458, 
                    0.05671272054314613
                ], 
                [
                    0.1887322962284088, 
                    0.035233695060014725, 
                    -0.019432662054896355, 
                    0.08077248930931091, 
                    -0.10862942785024643, 
                    0.0020681885071098804, 
                    0.02805977500975132, 
                    -0.138560488820076, 
                    -0.17390887439250946, 
                    0.09565909951925278, 
                    0.08471660315990448, 
                    0.05798044428229332, 
                    0.06375080347061157, 
                    -0.14254361391067505, 
                    0.10201263427734375, 
                    0.07484394311904907, 
                    -0.08704375475645065, 
                    -0.03353293985128403, 
                    0.04584791511297226, 
                    -0.0730249211192131, 
                    0.0637093186378479, 
                    0.08431372791528702, 
                    0.05780205875635147, 
                    0.08536668121814728, 
                    -0.010062307119369507, 
                    -0.09085145592689514, 
                    -0.010657290928065777, 
                    0.058524224907159805, 
                    0.0910751074552536, 
                    -0.13944852352142334, 
                    0.07882083207368851, 
                    0.03760729730129242, 
                    0.09702925384044647, 
                    0.039543963968753815, 
                    -0.14832264184951782, 
                    -0.07673168927431107, 
                    -0.03658813610672951, 
                    0.03996860235929489, 
                    0.049938999116420746, 
                    0.0669521689414978
                ], 
                [
                    -0.006553246174007654, 
                    0.0195675827562809, 
                    -0.023923492059111595, 
                    -0.0005699026514776051, 
                    -0.003385236719623208, 
                    -0.034684062004089355, 
                    -0.007331567816436291, 
                    0.0018230228452011943, 
                    -0.035220153629779816, 
                    0.036190278828144073, 
                    -0.011804300360381603, 
                    -0.026056895032525063, 
                    0.004799178335815668, 
                    -0.004317122977226973, 
                    -0.019425323233008385, 
                    -0.0022180944215506315, 
                    -0.015870073810219765, 
                    0.014775704592466354, 
                    0.01771351508796215, 
                    0.009725982323288918, 
                    -0.006539780180901289, 
                    -0.03337971866130829, 
                    -0.011938967742025852, 
                    0.010684622451663017, 
                    0.027867421507835388, 
                    0.010215887799859047, 
                    0.012226061895489693, 
                    -0.004703735467046499, 
                    -0.012267569079995155, 
                    -0.032100651413202286, 
                    -0.011073590256273746, 
                    -0.011278100311756134, 
                    0.02883409708738327, 
                    0.001626214710995555, 
                    0.030339553952217102, 
                    -0.0024793115444481373, 
                    -0.0002260564942844212, 
                    0.004944375716149807, 
                    -0.007703239563852549, 
                    0.018158670514822006
                ], 
                [
                    -0.15907777845859528, 
                    0.02109369821846485, 
                    0.1191478967666626, 
                    -0.005279180593788624, 
                    -0.0453861728310585, 
                    0.03358609974384308, 
                    -0.017087701708078384, 
                    -0.015106088481843472, 
                    0.003674403764307499, 
                    0.03755209594964981, 
                    -0.013409113511443138, 
                    0.00534058315679431, 
                    0.002987323794513941, 
                    0.03183436766266823, 
                    -0.028722237795591354, 
                    -0.049828045070171356, 
                    0.013610757887363434, 
                    0.003019887488335371, 
                    -0.030252501368522644, 
                    0.011969991028308868, 
                    -0.0011694722343236208, 
                    0.01652940735220909, 
                    0.010066380724310875, 
                    -0.03990865871310234, 
                    -0.0031978709157556295, 
                    0.15590648353099823, 
                    -0.014406911097466946, 
                    -0.01586485467851162, 
                    -0.009059518575668335, 
                    0.1433330476284027, 
                    0.027024636045098305, 
                    0.034286826848983765, 
                    0.1006564125418663, 
                    0.06942955404520035, 
                    0.017725305631756783, 
                    0.12997974455356598, 
                    -0.017570149153470993, 
                    -0.009022709913551807, 
                    -0.007128832396119833, 
                    -0.02172478660941124
                ], 
                [
                    0.07947243005037308, 
                    0.008019675500690937, 
                    0.11236423999071121, 
                    0.05368766933679581, 
                    -0.13652285933494568, 
                    0.018962975591421127, 
                    -0.010231886990368366, 
                    -0.1912357360124588, 
                    -0.192453533411026, 
                    0.0779590904712677, 
                    0.06929623335599899, 
                    0.07353616505861282, 
                    0.0836176648736, 
                    -0.18093690276145935, 
                    0.09435901790857315, 
                    0.08382728695869446, 
                    -0.14464369416236877, 
                    0.027879638597369194, 
                    0.022344686090946198, 
                    -0.05058887600898743, 
                    0.06786138564348221, 
                    0.0980551689863205, 
                    0.07622736692428589, 
                    0.08662743121385574, 
                    -0.01991598680615425, 
                    0.1135910227894783, 
                    0.000769629783462733, 
                    0.07153759151697159, 
                    0.06121711805462837, 
                    0.15081971883773804, 
                    0.0617123581469059, 
                    0.07966919988393784, 
                    0.09767317771911621, 
                    0.0897706001996994, 
                    -0.1906518042087555, 
                    0.03975481167435646, 
                    0.01909332349896431, 
                    0.10265061259269714, 
                    0.07686740159988403, 
                    0.060162000358104706
                ], 
                [
                    -0.288892924785614, 
                    0.004650152288377285, 
                    0.12929272651672363, 
                    0.04134064540266991, 
                    -0.05519673973321915, 
                    0.013819055631756783, 
                    0.004281907808035612, 
                    -0.11578252166509628, 
                    -0.09775987267494202, 
                    0.08410957455635071, 
                    0.0320456326007843, 
                    0.0740368440747261, 
                    0.057794298976659775, 
                    -0.05405605584383011, 
                    0.04608540236949921, 
                    0.03766561672091484, 
                    0.008821090683341026, 
                    0.018612580373883247, 
                    0.08177971839904785, 
                    0.04048815369606018, 
                    0.0763796716928482, 
                    0.10681439936161041, 
                    0.0889570489525795, 
                    0.04506658762693405, 
                    -0.018177760764956474, 
                    0.18740668892860413, 
                    0.0024681705981492996, 
                    0.06212861090898514, 
                    0.07413185387849808, 
                    0.09873580932617188, 
                    0.0853540375828743, 
                    0.11153136938810349, 
                    0.08611679822206497, 
                    0.0999152809381485, 
                    -0.06921836733818054, 
                    0.08389364928007126, 
                    0.012614136561751366, 
                    0.05858153477311134, 
                    0.03227759525179863, 
                    0.0537608377635479
                ], 
                [
                    -0.2786969542503357, 
                    0.0003482468309812248, 
                    0.08325919508934021, 
                    -0.030544020235538483, 
                    0.12560737133026123, 
                    0.01867947354912758, 
                    -0.026591498404741287, 
                    0.12825888395309448, 
                    0.13758407533168793, 
                    0.008654742501676083, 
                    -0.03547460213303566, 
                    0.024725794792175293, 
                    -0.0008472937042824924, 
                    0.1616746336221695, 
                    -0.007922393269836903, 
                    -0.03610193356871605, 
                    0.14641396701335907, 
                    -0.004923047497868538, 
                    -0.017092091962695122, 
                    0.06328564137220383, 
                    -0.0395398810505867, 
                    -0.03009759820997715, 
                    0.025877000764012337, 
                    -0.022318489849567413, 
                    -0.014230825938284397, 
                    0.11844070255756378, 
                    -0.03920486196875572, 
                    0.02727046236395836, 
                    -0.011084634810686111, 
                    0.09033779799938202, 
                    0.03635496273636818, 
                    -0.007333625573664904, 
                    0.017275288701057434, 
                    0.025369897484779358, 
                    0.1498415619134903, 
                    0.08996575325727463, 
                    -0.007365650963038206, 
                    0.01447607297450304, 
                    0.005465127993375063, 
                    0.00275933719240129
                ], 
                [
                    -0.277716726064682, 
                    0.002707884879782796, 
                    0.04199272021651268, 
                    0.08143558353185654, 
                    -0.09383885562419891, 
                    0.018768688663840294, 
                    0.03758719190955162, 
                    -0.1325620859861374, 
                    -0.11864598840475082, 
                    0.06097042188048363, 
                    0.07539932429790497, 
                    0.07418201863765717, 
                    0.11213107407093048, 
                    -0.09685972332954407, 
                    0.08068431913852692, 
                    0.09694518893957138, 
                    -0.03713712468743324, 
                    -0.00035865348763763905, 
                    0.04451286420226097, 
                    0.046652503311634064, 
                    0.09745647013187408, 
                    0.09784635901451111, 
                    0.09252028167247772, 
                    0.09772565960884094, 
                    0.021853560581803322, 
                    0.00036847591400146484, 
                    0.018621208146214485, 
                    0.08573436737060547, 
                    0.06859005242586136, 
                    -0.08960827440023422, 
                    0.09551214426755905, 
                    0.06835247576236725, 
                    0.12480897456407547, 
                    0.08180496096611023, 
                    -0.0819096788764, 
                    0.05133384093642235, 
                    -0.030355898663401604, 
                    0.06929880380630493, 
                    0.10306847095489502, 
                    0.1072222962975502
                ], 
                [
                    -0.014897041022777557, 
                    -0.001181389787234366, 
                    0.02175969071686268, 
                    -0.0018327332800254226, 
                    -0.012980111874639988, 
                    0.00985289178788662, 
                    -0.0038769550155848265, 
                    0.016245929524302483, 
                    -0.004430476110428572, 
                    -0.009459934197366238, 
                    0.030835716053843498, 
                    0.0072106169536709785, 
                    -0.0006978302844800055, 
                    0.004269230179488659, 
                    -0.0036853968631476164, 
                    0.01665368862450123, 
                    0.003345482051372528, 
                    0.019811106845736504, 
                    0.02286614663898945, 
                    -0.024350948631763458, 
                    0.0183330699801445, 
                    -0.03532727435231209, 
                    -0.03374500200152397, 
                    0.0027463575825095177, 
                    -0.0016043136129155755, 
                    -0.03173214942216873, 
                    -0.01801081746816635, 
                    -0.017672626301646233, 
                    0.0045417859219014645, 
                    -0.023147933185100555, 
                    -0.0012566627701744437, 
                    0.0194415170699358, 
                    0.007592299021780491, 
                    -0.00391752365976572, 
                    -0.018621310591697693, 
                    -0.015192689374089241, 
                    0.013114712201058865, 
                    -0.020846180617809296, 
                    -0.006588616408407688, 
                    -0.0016194707714021206
                ], 
                [
                    0.027124585583806038, 
                    0.0008958951220847666, 
                    -0.0667772889137268, 
                    0.09162528812885284, 
                    -0.024278998374938965, 
                    0.004290942568331957, 
                    -0.013978839851915836, 
                    -0.11183701455593109, 
                    -0.09862779825925827, 
                    0.08548536151647568, 
                    0.07445376366376877, 
                    0.0658053606748581, 
                    0.06594695150852203, 
                    -0.0619916096329689, 
                    0.09303861856460571, 
                    0.08216138184070587, 
                    -0.025801384821534157, 
                    0.010227655991911888, 
                    0.08553944528102875, 
                    0.026287708431482315, 
                    0.09347796440124512, 
                    0.08495597541332245, 
                    0.06536978483200073, 
                    0.08066242933273315, 
                    -0.008328242227435112, 
                    -0.128684401512146, 
                    -0.0009119019960053265, 
                    0.0679781436920166, 
                    0.049531154334545135, 
                    -0.18599799275398254, 
                    0.02951257862150669, 
                    0.05649850144982338, 
                    0.017247391864657402, 
                    0.027659371495246887, 
                    -0.0934269055724144, 
                    -0.06860193610191345, 
                    -0.016655905172228813, 
                    0.036067791283130646, 
                    0.052797917276620865, 
                    0.06976325064897537
                ], 
                [
                    -0.021886412054300308, 
                    -0.009349477477371693, 
                    0.015615051612257957, 
                    -0.003615083871409297, 
                    -0.03121025301516056, 
                    -0.0081767737865448, 
                    0.0156621802598238, 
                    0.0005091869970783591, 
                    0.0009678464848548174, 
                    0.01456698402762413, 
                    -0.011364650912582874, 
                    -0.033692434430122375, 
                    -0.024570010602474213, 
                    -0.0006070065428502858, 
                    0.0018912055529654026, 
                    -0.011919508688151836, 
                    -0.010750536806881428, 
                    -0.0007865099469199777, 
                    0.007472755387425423, 
                    0.008039825595915318, 
                    -0.013914434239268303, 
                    -0.011351780034601688, 
                    0.009253700263798237, 
                    0.019368896260857582, 
                    0.009706475771963596, 
                    -0.028325747698545456, 
                    0.021746639162302017, 
                    -0.030317626893520355, 
                    -0.004616766236722469, 
                    -0.02351585403084755, 
                    -0.029862703755497932, 
                    -0.0010917161125689745, 
                    0.0043841698206961155, 
                    0.003523652907460928, 
                    -0.02470128983259201, 
                    -0.002429317682981491, 
                    0.004806518089026213, 
                    -0.010687156580388546, 
                    -0.004091557580977678, 
                    0.03251038119196892
                ], 
                [
                    -0.2836756706237793, 
                    -0.013024633750319481, 
                    -0.01069311611354351, 
                    0.015281169675290585, 
                    0.18746010959148407, 
                    -0.00613502599298954, 
                    -0.030554134398698807, 
                    0.14639584720134735, 
                    0.12314871698617935, 
                    -0.01642582006752491, 
                    0.0002076794917229563, 
                    0.01126293744891882, 
                    0.049862105399370193, 
                    0.12273292988538742, 
                    -0.02700430154800415, 
                    0.009168903343379498, 
                    0.13015304505825043, 
                    -0.0003288552397862077, 
                    0.008890734985470772, 
                    0.07782453298568726, 
                    0.02304951660335064, 
                    -0.02001423016190529, 
                    0.026137132197618484, 
                    0.005842079874128103, 
                    0.036746151745319366, 
                    -0.08190135657787323, 
                    0.010718747042119503, 
                    0.03982037678360939, 
                    -0.004341460764408112, 
                    -0.1640610247850418, 
                    -0.029776187613606453, 
                    0.021797247231006622, 
                    -0.01419904176145792, 
                    -0.0026992789935320616, 
                    0.14339642226696014, 
                    0.017147880047559738, 
                    -0.010742309503257275, 
                    0.009313504211604595, 
                    -0.005135797429829836, 
                    0.00683577498421073
                ], 
                [
                    -0.30918410420417786, 
                    0.010185156017541885, 
                    0.00019738923583645374, 
                    -0.035517554730176926, 
                    0.16573640704154968, 
                    -0.001957771833986044, 
                    -0.010401143692433834, 
                    0.1759679913520813, 
                    0.16156943142414093, 
                    0.013064758852124214, 
                    -0.03741532936692238, 
                    -0.003227142384275794, 
                    0.0004605677677318454, 
                    0.16002126038074493, 
                    0.004641493316739798, 
                    0.0016125324182212353, 
                    0.12255842238664627, 
                    0.012661808170378208, 
                    0.003070986131206155, 
                    0.08991659432649612, 
                    0.02857690304517746, 
                    -0.006937224417924881, 
                    0.03533276915550232, 
                    -0.03281847760081291, 
                    -0.02067004330456257, 
                    -0.03505554050207138, 
                    -0.008156782947480679, 
                    0.00980533380061388, 
                    -0.028795208781957626, 
                    -0.11274807900190353, 
                    0.002981262281537056, 
                    0.02721753716468811, 
                    -0.019913267344236374, 
                    0.0181526318192482, 
                    0.13838090002536774, 
                    0.017248431220650673, 
                    -0.0009202735382132232, 
                    0.03718011453747749, 
                    0.018900467082858086, 
                    0.0064249481074512005
                ], 
                [
                    -0.016804978251457214, 
                    0.026391303166747093, 
                    0.004635559860616922, 
                    0.020281752571463585, 
                    -0.0035026785917580128, 
                    0.023248443379998207, 
                    -0.02241671457886696, 
                    -0.00292324204929173, 
                    -0.024514643475413322, 
                    -0.03140995651483536, 
                    -0.010530847124755383, 
                    0.012237218208611012, 
                    0.00803365372121334, 
                    -0.006006493233144283, 
                    -0.03439367562532425, 
                    -0.003222361207008362, 
                    0.008512345142662525, 
                    -0.02975687012076378, 
                    0.00535675510764122, 
                    0.011107375845313072, 
                    -0.025771072134375572, 
                    0.0015368768945336342, 
                    0.005452121142297983, 
                    -0.017066940665245056, 
                    -0.015218637883663177, 
                    0.004984327591955662, 
                    0.004922040738165379, 
                    -0.0056167044676840305, 
                    -0.018862437456846237, 
                    -0.019784703850746155, 
                    0.020484987646341324, 
                    -0.01997814141213894, 
                    0.016463255509734154, 
                    -0.0029657697305083275, 
                    -0.024968715384602547, 
                    -0.02237582951784134, 
                    0.02339956723153591, 
                    -0.015551718883216381, 
                    0.021990781649947166, 
                    0.0035083768889307976
                ], 
                [
                    -0.25564897060394287, 
                    0.010148310102522373, 
                    -0.013871585950255394, 
                    0.027385184541344643, 
                    0.1665058135986328, 
                    0.020091211423277855, 
                    -0.003904125653207302, 
                    0.1641845405101776, 
                    0.17389149963855743, 
                    0.03504753112792969, 
                    -0.0016355487750843167, 
                    -0.023076185956597328, 
                    0.015871582552790642, 
                    0.13401302695274353, 
                    -0.023707326501607895, 
                    0.012412196025252342, 
                    0.14996059238910675, 
                    0.02338973619043827, 
                    0.03513181582093239, 
                    0.11032769083976746, 
                    0.04289952293038368, 
                    -0.012976118363440037, 
                    0.002453099936246872, 
                    -0.022465767338871956, 
                    -0.004435892216861248, 
                    -0.11330546438694, 
                    -0.005055358167737722, 
                    0.048244647681713104, 
                    -0.001582776545546949, 
                    -0.21440522372722626, 
                    -0.01742994785308838, 
                    -0.024763474240899086, 
                    -0.021530084311962128, 
                    -0.008445294573903084, 
                    0.18629451096057892, 
                    0.017793456092476845, 
                    0.02398557774722576, 
                    0.027497824281454086, 
                    -0.0018675584578886628, 
                    0.056578703224658966
                ], 
                [
                    -0.30710139870643616, 
                    -0.006185494363307953, 
                    -0.005371679551899433, 
                    -0.017374373972415924, 
                    0.19015993177890778, 
                    -0.006718494929373264, 
                    0.023835795000195503, 
                    0.18584737181663513, 
                    0.1316956877708435, 
                    0.019769733771681786, 
                    -0.04580127075314522, 
                    0.0021549530792981386, 
                    0.04203271493315697, 
                    0.18931283056735992, 
                    -0.033120788633823395, 
                    -0.003198574297130108, 
                    0.15260528028011322, 
                    -0.005274680908769369, 
                    0.015743959695100784, 
                    0.11062730848789215, 
                    0.015212680213153362, 
                    0.004093382507562637, 
                    0.006610034499317408, 
                    -0.018048662692308426, 
                    0.018879897892475128, 
                    -0.06996161490678787, 
                    0.0011885440908372402, 
                    0.04067947715520859, 
                    -0.01702055148780346, 
                    -0.1654358059167862, 
                    -0.028032278642058372, 
                    0.009958436712622643, 
                    -0.031944554299116135, 
                    0.0007554669864475727, 
                    0.16139404475688934, 
                    0.04764396697282791, 
                    -0.006297881714999676, 
                    0.014568447135388851, 
                    0.03148363158106804, 
                    0.036197856068611145
                ], 
                [
                    0.2725508213043213, 
                    0.014630034565925598, 
                    -0.029939793050289154, 
                    0.061432961374521255, 
                    -0.10012546181678772, 
                    -0.0003739001986104995, 
                    0.0024715529289096594, 
                    -0.18401610851287842, 
                    -0.15444347262382507, 
                    0.04015519097447395, 
                    0.07763317972421646, 
                    0.07331577688455582, 
                    0.05493735149502754, 
                    -0.14245927333831787, 
                    0.09496476501226425, 
                    0.0624220110476017, 
                    -0.10632243007421494, 
                    -0.016983477398753166, 
                    0.0899050235748291, 
                    -0.04320383071899414, 
                    0.05614195391535759, 
                    0.10686473548412323, 
                    0.09357549250125885, 
                    0.11274208128452301, 
                    0.026828903704881668, 
                    -0.08852694183588028, 
                    -0.0022486273664981127, 
                    0.05026654154062271, 
                    0.0811307430267334, 
                    -0.1252782940864563, 
                    0.07121837884187698, 
                    0.08537440001964569, 
                    0.06086988374590874, 
                    0.07835063338279724, 
                    -0.1720334142446518, 
                    -0.04627273976802826, 
                    -0.0160109493881464, 
                    0.07897083461284637, 
                    0.09531871974468231, 
                    0.0755610316991806
                ], 
                [
                    0.02515844628214836, 
                    0.006640637293457985, 
                    0.021627727895975113, 
                    0.007508688140660524, 
                    0.0016865552170202136, 
                    -0.03221210837364197, 
                    -0.011147555895149708, 
                    0.009170292876660824, 
                    -0.018088115379214287, 
                    0.002855260157957673, 
                    -0.00754834059625864, 
                    -0.017125017940998077, 
                    -0.017108749598264694, 
                    0.003991462755948305, 
                    -0.011070070788264275, 
                    0.010400352999567986, 
                    0.0017388997366651893, 
                    0.005479115527123213, 
                    -0.011525385081768036, 
                    -0.02416306920349598, 
                    -0.00382864847779274, 
                    0.01672252081334591, 
                    -0.0137834707275033, 
                    0.007960070855915546, 
                    0.018900057300925255, 
                    -0.015348098240792751, 
                    -0.00825744029134512, 
                    -0.01209250371903181, 
                    -0.00093695183750242, 
                    -0.010066721588373184, 
                    0.022897370159626007, 
                    0.021127426996827126, 
                    -0.014087547548115253, 
                    -0.012465427629649639, 
                    0.007716242223978043, 
                    -0.017109902575612068, 
                    0.022117042914032936, 
                    0.01242621336132288, 
                    0.0012581548653542995, 
                    -0.030214525759220123
                ], 
                [
                    -0.3374333381652832, 
                    0.017668308690190315, 
                    0.08326773345470428, 
                    0.06698641926050186, 
                    -0.020297950133681297, 
                    -0.03136145696043968, 
                    -0.005129827186465263, 
                    -0.0794014036655426, 
                    -0.11529377847909927, 
                    0.06450957804918289, 
                    0.09725000709295273, 
                    0.07007760554552078, 
                    0.07853712141513824, 
                    -0.052550822496414185, 
                    0.038939934223890305, 
                    0.0778050646185875, 
                    -0.005101562477648258, 
                    0.01926523633301258, 
                    0.07379002124071121, 
                    0.07613818347454071, 
                    0.05906689167022705, 
                    0.05247216299176216, 
                    0.08179653435945511, 
                    0.07800892740488052, 
                    -0.018367290496826172, 
                    0.09223534166812897, 
                    -0.03807304799556732, 
                    0.04558097571134567, 
                    0.0934557095170021, 
                    -0.05546079948544502, 
                    0.0514058992266655, 
                    0.07548399269580841, 
                    0.09487837553024292, 
                    0.10018839687108994, 
                    -0.054083433002233505, 
                    0.09271763265132904, 
                    -0.021096769720315933, 
                    0.08854467421770096, 
                    0.07013872265815735, 
                    0.07721415907144547
                ], 
                [
                    -0.0029826252721250057, 
                    -0.017030935734510422, 
                    0.010226861573755741, 
                    -0.02952716313302517, 
                    -0.003636266803368926, 
                    -0.021755089983344078, 
                    -0.02171802520751953, 
                    -0.007301611360162497, 
                    -0.04026063531637192, 
                    -0.004639371298253536, 
                    0.004521189257502556, 
                    0.014641127549111843, 
                    0.001453822827897966, 
                    -0.0031238931696861982, 
                    -0.00885175820440054, 
                    -0.0003983539645560086, 
                    -0.03180452063679695, 
                    0.016282150521874428, 
                    -0.006341975182294846, 
                    -0.013306244276463985, 
                    -0.01884191855788231, 
                    0.0031344646122306585, 
                    -0.006089314352720976, 
                    -0.014182082377374172, 
                    0.0018330583116039634, 
                    0.023805955424904823, 
                    0.019885318353772163, 
                    -0.01601804420351982, 
                    -0.007104756310582161, 
                    -0.02346920222043991, 
                    -0.00032367356470786035, 
                    -0.014600866474211216, 
                    -0.005835818126797676, 
                    0.010788118466734886, 
                    -0.0009964616037905216, 
                    0.015134695917367935, 
                    -0.0331384539604187, 
                    -0.0009946655482053757, 
                    -0.013818278908729553, 
                    -0.035872187465429306
                ], 
                [
                    -0.35099586844444275, 
                    -0.0335828959941864, 
                    0.09914924204349518, 
                    0.050189677625894547, 
                    -0.03260382264852524, 
                    -0.00014424616529140621, 
                    -0.017529845237731934, 
                    -0.05018383637070656, 
                    -0.07707678526639938, 
                    0.09013951569795609, 
                    0.0641246810555458, 
                    0.05090956389904022, 
                    0.04476124420762062, 
                    -0.018293116241693497, 
                    0.06235240399837494, 
                    0.08520833402872086, 
                    0.03331980109214783, 
                    0.026351075619459152, 
                    0.05317651480436325, 
                    0.068277508020401, 
                    0.05680804327130318, 
                    0.09598425030708313, 
                    0.09924137592315674, 
                    0.056190747767686844, 
                    0.00506064435467124, 
                    0.07367222756147385, 
                    0.012450517155230045, 
                    0.06340976804494858, 
                    0.03886023536324501, 
                    -0.018368268385529518, 
                    0.10915551334619522, 
                    0.06086747720837593, 
                    0.10130932182073593, 
                    0.10177803039550781, 
                    -0.060442354530096054, 
                    0.08308906108140945, 
                    0.01141392532736063, 
                    0.05003109201788902, 
                    0.07967283576726913, 
                    0.0414079949259758
                ], 
                [
                    -0.28421667218208313, 
                    0.032249223440885544, 
                    -0.08499086648225784, 
                    0.031152237206697464, 
                    0.11015062034130096, 
                    0.0053053260780870914, 
                    0.01449994370341301, 
                    0.13563036918640137, 
                    0.1562245786190033, 
                    0.0428580604493618, 
                    0.06839596480131149, 
                    0.06877575069665909, 
                    0.04471602290868759, 
                    0.1037902981042862, 
                    0.028812779113650322, 
                    0.09263326972723007, 
                    0.1517498642206192, 
                    -0.006268590688705444, 
                    0.06021285429596901, 
                    0.11748122423887253, 
                    0.04688055440783501, 
                    0.010809669271111488, 
                    0.04974493756890297, 
                    0.07063139230012894, 
                    0.03775010630488396, 
                    -0.16111868619918823, 
                    0.015414317138493061, 
                    0.07311268895864487, 
                    0.049486320465803146, 
                    -0.23660027980804443, 
                    0.007249369286000729, 
                    0.024522041901946068, 
                    -0.009150736033916473, 
                    0.005052704829722643, 
                    0.13748863339424133, 
                    -0.01887594163417816, 
                    0.01754147931933403, 
                    0.0644628182053566, 
                    0.059512656182050705, 
                    0.07227731496095657
                ], 
                [
                    -0.20453056693077087, 
                    -0.011465834453701973, 
                    0.09917859733104706, 
                    0.06679076701402664, 
                    -0.0816497802734375, 
                    0.0002710130938794464, 
                    -0.00748092494904995, 
                    -0.14885370433330536, 
                    -0.12925554811954498, 
                    0.06360847502946854, 
                    0.0747336894273758, 
                    0.07407157868146896, 
                    0.05190982669591904, 
                    -0.08563249558210373, 
                    0.07030686736106873, 
                    0.0653732419013977, 
                    -0.03390219062566757, 
                    0.0029459830839186907, 
                    0.02727864310145378, 
                    0.0075358557514846325, 
                    0.06834712624549866, 
                    0.0826435387134552, 
                    0.04713646322488785, 
                    0.06181225925683975, 
                    -0.011969853192567825, 
                    0.11200098693370819, 
                    -0.016567643731832504, 
                    0.05167355388402939, 
                    0.08657731115818024, 
                    0.09679768979549408, 
                    0.10037898272275925, 
                    0.07929948717355728, 
                    0.08663995563983917, 
                    0.07651001960039139, 
                    -0.10035254806280136, 
                    0.061493370682001114, 
                    0.01832420565187931, 
                    0.08215495944023132, 
                    0.07907268404960632, 
                    0.07233867049217224
                ], 
                [
                    0.015400470234453678, 
                    -0.013147921301424503, 
                    -0.026962580159306526, 
                    -0.014153948053717613, 
                    -0.002838952699676156, 
                    0.014463715255260468, 
                    -0.023300107568502426, 
                    -0.022430572658777237, 
                    -0.016561102122068405, 
                    0.02695934660732746, 
                    -0.037442199885845184, 
                    -0.015227762050926685, 
                    0.030628550797700882, 
                    0.006379585713148117, 
                    0.009684015065431595, 
                    0.03525303676724434, 
                    0.002948774490505457, 
                    -0.010820731520652771, 
                    -0.009936788119375706, 
                    0.0014281439362093806, 
                    0.0007520325016230345, 
                    0.01530140358954668, 
                    0.006699421443045139, 
                    -0.008729062974452972, 
                    0.0032730624079704285, 
                    -0.02004210464656353, 
                    0.016250140964984894, 
                    0.012366737239062786, 
                    -0.020923931151628494, 
                    -0.019090542569756508, 
                    -0.03114437498152256, 
                    -0.005953190382570028, 
                    0.006980023812502623, 
                    -0.025340953841805458, 
                    -0.02974141575396061, 
                    0.011683291755616665, 
                    -0.009510851465165615, 
                    -0.00587590504437685, 
                    -0.013766033574938774, 
                    0.02279283106327057
                ], 
                [
                    -0.09679669886827469, 
                    0.0048239389434456825, 
                    -0.08340305089950562, 
                    0.07251681387424469, 
                    0.034035466611385345, 
                    0.01014332938939333, 
                    0.005596958100795746, 
                    -0.04149724170565605, 
                    -0.06410439312458038, 
                    0.08801836520433426, 
                    0.044768672436475754, 
                    0.03968513011932373, 
                    0.0420442670583725, 
                    -0.04141400381922722, 
                    0.07287786155939102, 
                    0.08233620226383209, 
                    0.05097157135605812, 
                    -0.017976852133870125, 
                    0.0850311890244484, 
                    0.06415979564189911, 
                    0.05675221234560013, 
                    0.06532319635152817, 
                    0.04973108321428299, 
                    0.08696561306715012, 
                    -0.013304783962666988, 
                    -0.12880152463912964, 
                    0.02305666171014309, 
                    0.07485005259513855, 
                    0.06733512133359909, 
                    -0.22978492081165314, 
                    0.07103941589593887, 
                    0.04215618222951889, 
                    0.03860855847597122, 
                    0.053225647658109665, 
                    -0.021289296448230743, 
                    -0.040999338030815125, 
                    0.004986786283552647, 
                    0.07279415428638458, 
                    0.05964528024196625, 
                    0.09334725886583328
                ], 
                [
                    -0.31665581464767456, 
                    -0.005932676140218973, 
                    0.09561294317245483, 
                    0.07276349514722824, 
                    -0.00572930695489049, 
                    0.002348637441173196, 
                    -0.029259320348501205, 
                    -0.05063957720994949, 
                    -0.03420994430780411, 
                    0.053771574050188065, 
                    0.06394856423139572, 
                    0.04652005061507225, 
                    0.041421834379434586, 
                    0.021573670208454132, 
                    0.05130571499466896, 
                    0.05234898626804352, 
                    0.0696675032377243, 
                    -0.00867573544383049, 
                    0.05631604045629501, 
                    0.09426075220108032, 
                    0.07065443694591522, 
                    0.042301587760448456, 
                    0.07016437500715256, 
                    0.026057282462716103, 
                    -0.018264250829815865, 
                    0.14768889546394348, 
                    -0.018425123766064644, 
                    0.0837760865688324, 
                    0.036527521908283234, 
                    0.11663088947534561, 
                    0.08448920398950577, 
                    0.10184326767921448, 
                    0.09740778058767319, 
                    0.058854855597019196, 
                    -0.0012564512435346842, 
                    0.13251319527626038, 
                    0.010690218769013882, 
                    0.06398013234138489, 
                    0.04207839071750641, 
                    0.0637928694486618
                ], 
                [
                    0.10170875489711761, 
                    0.01004080567508936, 
                    -0.09842899441719055, 
                    0.0761156976222992, 
                    -0.06346974521875381, 
                    0.023592986166477203, 
                    -0.014462033286690712, 
                    -0.08202476054430008, 
                    -0.12095436453819275, 
                    0.06648857891559601, 
                    0.07996101677417755, 
                    0.07223246991634369, 
                    0.09390491992235184, 
                    -0.1180490106344223, 
                    0.10343214869499207, 
                    0.08464355766773224, 
                    -0.03448044881224632, 
                    0.024375107139348984, 
                    0.07591276615858078, 
                    0.006067205686122179, 
                    0.08142223954200745, 
                    0.0579548217356205, 
                    0.09162132441997528, 
                    0.10977619886398315, 
                    -0.005718613974750042, 
                    -0.15575477480888367, 
                    -0.003194751450791955, 
                    0.10374050587415695, 
                    0.08672123402357101, 
                    -0.20480218529701233, 
                    0.03484170511364937, 
                    0.04451078176498413, 
                    0.026988020166754723, 
                    0.02587210386991501, 
                    -0.099703349173069, 
                    -0.04777674376964569, 
                    -0.0012811718042939901, 
                    0.07112498581409454, 
                    0.08898361772298813, 
                    0.12583333253860474
                ], 
                [
                    -0.35435950756073, 
                    0.01659725420176983, 
                    0.023350361734628677, 
                    0.046869102865457535, 
                    0.001738069113343954, 
                    -0.03113754279911518, 
                    0.017012570053339005, 
                    -0.029032308608293533, 
                    -0.07295706868171692, 
                    0.0947088822722435, 
                    0.05266668274998665, 
                    0.044278334826231, 
                    0.08044610172510147, 
                    -0.05317329242825508, 
                    0.03854430839419365, 
                    0.046326588839292526, 
                    0.006976245436817408, 
                    0.008259456604719162, 
                    0.08875156193971634, 
                    0.07973776012659073, 
                    0.08891013264656067, 
                    0.0725875124335289, 
                    0.05496949702501297, 
                    0.081472247838974, 
                    -0.010553981177508831, 
                    -0.039083611220121384, 
                    0.01608746126294136, 
                    0.09002784639596939, 
                    0.07366771996021271, 
                    -0.14056651294231415, 
                    0.06157435104250908, 
                    0.07432498782873154, 
                    0.0626864954829216, 
                    0.08313063532114029, 
                    -0.08146731555461884, 
                    0.057233065366744995, 
                    0.008028796873986721, 
                    0.0846249982714653, 
                    0.09098371863365173, 
                    0.0697728618979454
                ], 
                [
                    0.226529061794281, 
                    -0.0068794311955571175, 
                    -0.03720416501164436, 
                    0.07490038871765137, 
                    -0.1010541245341301, 
                    -0.009930876083672047, 
                    -0.008997197262942791, 
                    -0.13583004474639893, 
                    -0.15849870443344116, 
                    0.07499128580093384, 
                    0.05279310792684555, 
                    0.08578547835350037, 
                    0.06624764204025269, 
                    -0.14847247302532196, 
                    0.11643363535404205, 
                    0.08822616189718246, 
                    -0.07882268726825714, 
                    0.016860011965036392, 
                    0.07441304624080658, 
                    -0.03067101538181305, 
                    0.0916876494884491, 
                    0.060303375124931335, 
                    0.07644616067409515, 
                    0.11537977308034897, 
                    -0.02754858136177063, 
                    -0.12007143348455429, 
                    -0.022865207865834236, 
                    0.07823754101991653, 
                    0.04459894448518753, 
                    -0.1675949990749359, 
                    0.09025614708662033, 
                    0.06795448064804077, 
                    0.051644373685121536, 
                    0.06055949628353119, 
                    -0.11952074617147446, 
                    -0.028497453778982162, 
                    -0.018014397472143173, 
                    0.07857470959424973, 
                    0.10977721214294434, 
                    0.09984026849269867
                ], 
                [
                    0.2504208981990814, 
                    0.017907533794641495, 
                    -0.04224388301372528, 
                    0.04725751653313637, 
                    -0.10739018023014069, 
                    -0.004670279566198587, 
                    0.0022479796316474676, 
                    -0.10096848756074905, 
                    -0.13690918684005737, 
                    0.08019410073757172, 
                    0.06737659871578217, 
                    0.05861366167664528, 
                    0.07978856563568115, 
                    -0.1299191564321518, 
                    0.09851574897766113, 
                    0.10399504750967026, 
                    -0.09061410278081894, 
                    -0.019268576055765152, 
                    0.08525484800338745, 
                    -0.026602955535054207, 
                    0.10126204788684845, 
                    0.07006444782018661, 
                    0.07937132567167282, 
                    0.11814825981855392, 
                    -0.020929435268044472, 
                    -0.13603632152080536, 
                    0.012514711357653141, 
                    0.054510291665792465, 
                    0.08447236567735672, 
                    -0.14651410281658173, 
                    0.0562315434217453, 
                    0.08436758071184158, 
                    0.06020984426140785, 
                    0.04534057900309563, 
                    -0.11133264750242233, 
                    -0.05054805427789688, 
                    0.012058970518410206, 
                    0.05899052321910858, 
                    0.0523725263774395, 
                    0.10250880569219589
                ], 
                [
                    0.003365230979397893, 
                    0.024603888392448425, 
                    0.013800889253616333, 
                    0.017722809687256813, 
                    -0.01753249764442444, 
                    0.018375985324382782, 
                    -0.0057313572615385056, 
                    -0.010574731975793839, 
                    -0.026654725894331932, 
                    -0.022943370044231415, 
                    -0.02610061876475811, 
                    -0.014970907010138035, 
                    -0.017929760739207268, 
                    0.0020716458093374968, 
                    -0.022690221667289734, 
                    -0.00933665782213211, 
                    -0.0072423177771270275, 
                    0.0059993937611579895, 
                    0.009834256023168564, 
                    0.0060329255647957325, 
                    -0.021889161318540573, 
                    -0.012950895354151726, 
                    -0.007131408900022507, 
                    0.02519356831908226, 
                    0.008225183933973312, 
                    -0.004278053995221853, 
                    -0.029839105904102325, 
                    0.006510946433991194, 
                    0.013026614673435688, 
                    -0.007452759891748428, 
                    0.03297640383243561, 
                    -0.004524942487478256, 
                    0.0025965827517211437, 
                    -0.023239491507411003, 
                    -0.005847832188010216, 
                    -0.019362114369869232, 
                    0.00597791001200676, 
                    0.0010551873128861189, 
                    0.029826940968632698, 
                    0.00557735888287425
                ], 
                [
                    -0.060332972556352615, 
                    0.01637812703847885, 
                    0.1433160901069641, 
                    0.05440236255526543, 
                    -0.1929152011871338, 
                    -0.01911299116909504, 
                    0.004262128844857216, 
                    -0.18028005957603455, 
                    -0.1859685778617859, 
                    0.08458133041858673, 
                    0.07747168093919754, 
                    0.08031944185495377, 
                    0.03271372616291046, 
                    -0.13725878298282623, 
                    0.08003129810094833, 
                    0.036802224814891815, 
                    -0.15434230864048004, 
                    0.013162370771169662, 
                    0.00013029952242504805, 
                    -0.06522925943136215, 
                    0.034500014036893845, 
                    0.08252568542957306, 
                    0.09384538978338242, 
                    0.06215834617614746, 
                    -0.0006816202076151967, 
                    0.1983381062746048, 
                    0.016853582113981247, 
                    0.055976931005716324, 
                    0.06828651577234268, 
                    0.2380473017692566, 
                    0.09250493347644806, 
                    0.08553601801395416, 
                    0.12382703274488449, 
                    0.10856766998767853, 
                    -0.20018158853054047, 
                    0.12584680318832397, 
                    0.009016160853207111, 
                    0.046045418828725815, 
                    0.04276565834879875, 
                    0.027910323813557625
                ]
            ], 
            "is_input": false, 
            "layer_name": "fc_layer_3", 
            "n_inputs": 40
        }, 
        {
            "is_input": false, 
            "nodes": [
                {
                    "b": [
                        0.0
                    ], 
                    "name": "linearpi_out", 
                    "activation_function": "SOFTMAX", 
                    "n_nodes": 1, 
                    "n_inputs": 40, 
                    "W": [
                        [
                            0.027403632178902626, 
                            -0.017252247780561447, 
                            0.016124945133924484, 
                            0.02424558624625206, 
                            0.0004860729386564344, 
                            -0.01031150296330452, 
                            0.0037004812620580196, 
                            0.007082005497068167, 
                            -0.012441554106771946, 
                            -0.0024359363596886396, 
                            -0.004623946733772755, 
                            -0.0009737015934661031, 
                            -0.004053941927850246, 
                            0.010263645090162754, 
                            0.026062609627842903, 
                            0.001507587730884552, 
                            0.018894029781222343, 
                            -0.002627917565405369, 
                            0.013922288082540035, 
                            0.014268449507653713, 
                            0.011699982918798923, 
                            -0.00013622459664475173, 
                            0.013324562460184097, 
                            -0.0005088921170681715, 
                            -0.022413725033402443, 
                            0.010452378541231155, 
                            -0.02361532859504223, 
                            0.0008356199832633138, 
                            -0.015523093752563, 
                            -0.01606803946197033, 
                            0.0005415733903646469, 
                            0.01098385825753212, 
                            0.03508167713880539, 
                            0.02943596988916397, 
                            0.022770721465349197, 
                            -0.03809533268213272, 
                            0.03555877506732941, 
                            -0.011896103620529175, 
                            0.014488846994936466, 
                            -0.0008739734184928238
                        ]
                    ]
                }, 
                {
                    "b": [
                        0.08021596074104309
                    ], 
                    "name": "mus1_out", 
                    "activation_function": "ID", 
                    "n_nodes": 1, 
                    "n_inputs": 40, 
                    "W": [
                        [
                            -0.02425331249833107, 
                            -0.01442735269665718, 
                            0.05424327403306961, 
                            0.0019942803774029016, 
                            -0.0033565207850188017, 
                            0.01641586609184742, 
                            -0.15717041492462158, 
                            -0.17155559360980988, 
                            0.08382606506347656, 
                            0.09171924740076065, 
                            0.00041875545866787434, 
                            0.04664535075426102, 
                            0.08738454431295395, 
                            0.017370738089084625, 
                            -0.13555298745632172, 
                            0.019381314516067505, 
                            0.018746012821793556, 
                            0.0423039048910141, 
                            -0.012729794718325138, 
                            -0.13933420181274414, 
                            -0.16292263567447662, 
                            0.016751257702708244, 
                            -0.18757162988185883, 
                            -0.20229743421077728, 
                            0.08225452154874802, 
                            0.018993783742189407, 
                            0.003160429885610938, 
                            -0.03307066857814789, 
                            -0.0011526260059326887, 
                            -0.08613818138837814, 
                            0.043094828724861145, 
                            -0.027231503278017044, 
                            -0.007391331717371941, 
                            -0.007567410822957754, 
                            0.04411178454756737, 
                            -0.0003929813392460346, 
                            0.07825776934623718, 
                            0.0722704529762268, 
                            0.006078201346099377, 
                            0.07623304426670074
                        ]
                    ]
                }, 
                {
                    "b": [
                        0.060834310948848724
                    ], 
                    "name": "mus2_out", 
                    "activation_function": "ID", 
                    "n_nodes": 1, 
                    "n_inputs": 40, 
                    "W": [
                        [
                            -0.0009947248036041856, 
                            -0.007957338355481625, 
                            0.02392500638961792, 
                            0.017030710354447365, 
                            -0.016977867111563683, 
                            -0.012502024881541729, 
                            -0.06256473064422607, 
                            -0.08540215343236923, 
                            -0.000616612785961479, 
                            -0.017795506864786148, 
                            -0.004717482253909111, 
                            0.17451611161231995, 
                            0.0124573465436697, 
                            0.034884147346019745, 
                            0.07280851155519485, 
                            -0.001000487944111228, 
                            -0.00681034242734313, 
                            -0.03428317978978157, 
                            0.02888595685362816, 
                            -0.023905234411358833, 
                            0.0012184224324300885, 
                            0.008593393489718437, 
                            -0.0499117411673069, 
                            -0.015695173293352127, 
                            -0.016957364976406097, 
                            -5.7116340030916035e-06, 
                            0.010953165590763092, 
                            -0.033140648156404495, 
                            0.01678628660738468, 
                            -0.03241109475493431, 
                            0.013392019085586071, 
                            0.013175145722925663, 
                            -0.03988761454820633, 
                            0.03467299044132233, 
                            -0.04329622909426689, 
                            -0.0026620731223374605, 
                            -0.027725715190172195, 
                            -0.027642587199807167, 
                            0.006787547376006842, 
                            0.04772979021072388
                        ]
                    ]
                }, 
                {
                    "b": [
                        -0.020452242344617844
                    ], 
                    "name": "logsigmas1_out", 
                    "activation_function": "EXP", 
                    "n_nodes": 1, 
                    "n_inputs": 40, 
                    "W": [
                        [
                            0.010945817455649376, 
                            0.002865861402824521, 
                            -0.048082951456308365, 
                            0.027736466377973557, 
                            -0.0814594030380249, 
                            -0.06931965798139572, 
                            0.020325060933828354, 
                            0.07345624268054962, 
                            -0.03049251064658165, 
                            -0.08151029795408249, 
                            0.005737177561968565, 
                            -0.04065816104412079, 
                            -0.05654371529817581, 
                            -0.08543550223112106, 
                            0.0594906359910965, 
                            -0.07361996173858643, 
                            0.025893380865454674, 
                            -0.08215412497520447, 
                            0.019214458763599396, 
                            0.06530929356813431, 
                            0.07236786931753159, 
                            -0.011187726631760597, 
                            0.06095108762383461, 
                            0.07732288539409637, 
                            -0.04571818560361862, 
                            0.02464805170893669, 
                            -0.06024343520402908, 
                            -0.0013584891567006707, 
                            -0.093837209045887, 
                            -0.03766605257987976, 
                            -0.07557143270969391, 
                            0.00909991655498743, 
                            -0.026086164638400078, 
                            -0.04465068131685257, 
                            -0.059951841831207275, 
                            -0.07496234029531479, 
                            -0.030960503965616226, 
                            -0.0332525297999382, 
                            0.019453460350632668, 
                            -0.06286188215017319
                        ]
                    ]
                }, 
                {
                    "b": [
                        0.019128169864416122
                    ], 
                    "name": "logsigmas2_out", 
                    "activation_function": "EXP", 
                    "n_nodes": 1, 
                    "n_inputs": 40, 
                    "W": [
                        [
                            -0.007910051383078098, 
                            0.018557177856564522, 
                            -0.09344042092561722, 
                            0.0031202519312500954, 
                            -0.07781580090522766, 
                            -0.08409038186073303, 
                            -0.05200774595141411, 
                            0.03693653643131256, 
                            -0.10079380124807358, 
                            -0.06288877874612808, 
                            0.028138916939496994, 
                            -0.06642501801252365, 
                            -0.11864852160215378, 
                            -0.1048620343208313, 
                            0.06558611989021301, 
                            -0.09209845960140228, 
                            -0.006902187597006559, 
                            -0.08540017157793045, 
                            0.005958997644484043, 
                            0.022762760519981384, 
                            0.048815179616212845, 
                            0.02996831014752388, 
                            0.05506090819835663, 
                            0.05986467003822327, 
                            -0.07344196736812592, 
                            0.008024058304727077, 
                            -0.12128999829292297, 
                            0.03222249075770378, 
                            -0.11339575052261353, 
                            -0.07327637821435928, 
                            -0.07421661168336868, 
                            0.0045633153058588505, 
                            -0.12235226482152939, 
                            -0.09602302312850952, 
                            -0.08357281982898712, 
                            -0.09380239993333817, 
                            -0.11046972125768661, 
                            -0.09877867251634598, 
                            0.024935441091656685, 
                            -0.07141358405351639
                        ]
                    ]
                }, 
                {
                    "b": [
                        -0.022245144471526146
                    ], 
                    "name": "corr_out", 
                    "activation_function": "TANH", 
                    "n_nodes": 1, 
                    "n_inputs": 40, 
                    "W": [
                        [
                            -0.019208554178476334, 
                            -0.012954545207321644, 
                            0.01412936206907034, 
                            -0.010223605670034885, 
                            -0.02826743945479393, 
                            0.017500337213277817, 
                            -0.027730276808142662, 
                            0.03553108125925064, 
                            0.01730385422706604, 
                            -0.005318850744515657, 
                            -0.02667652629315853, 
                            0.09034693241119385, 
                            0.038830071687698364, 
                            -0.02126839943230152, 
                            0.011691490188241005, 
                            0.010595306754112244, 
                            -0.013648645021021366, 
                            -0.023186571896076202, 
                            -0.02860955521464348, 
                            0.014689302071928978, 
                            0.010595768690109253, 
                            0.035970158874988556, 
                            -0.00013983641110826284, 
                            0.02973918244242668, 
                            0.026951748877763748, 
                            -0.01266553532332182, 
                            -0.02936214953660965, 
                            0.02558516524732113, 
                            -0.030395466834306717, 
                            -0.011228439398109913, 
                            -0.021867087110877037, 
                            -0.02166237123310566, 
                            0.00946781411767006, 
                            -0.020808763802051544, 
                            0.026609525084495544, 
                            -0.035283274948596954, 
                            0.025067145004868507, 
                            0.0008201694581657648, 
                            -0.016674237325787544, 
                            0.012759408913552761
                        ]
                    ]
                }
            ], 
            "is_output": true, 
            "layer_name": "output_layer"
        }
    ], 
    "from_tensorflow": true, 
    "n_inputs": 84
}

==> highway_predictor_models/mixtures1_units_50/m1u50.json <==
{
    "layers": [
        {
            "is_output": false, 
            "scales": [
                3.86445783, 
                0.27519809, 
                2.47547287, 
                0.22062201, 
                0.58567522, 
                0.5492819, 
                0.18368763, 
                23.64959631, 
                0.26440303, 
                53.10844181, 
                0.33824466, 
                72.85983909, 
                0.14374396, 
                16.38100737, 
                14.42111849, 
                3.89658325, 
                1.29945228, 
                9.73766153, 
                2.57003866, 
                0.40110055, 
                0.49161957, 
                0.20012729, 
                26.69338045, 
                20.11191527, 
                3.99408833, 
                1.2969194, 
                9.73819938, 
                2.57776237, 
                0.48942367, 
                0.64301909, 
                0.30547844, 
                28.40949428, 
                29.62148705, 
                5.44554087, 
                4.72740279, 
                7.65942666, 
                2.69013068, 
                0.6758875, 
                0.95442814, 
                0.49066619, 
                49.44534891, 
                47.14392649, 
                4.54471435, 
                2.60880662, 
                5.54941365, 
                3.58363285, 
                1.03220144, 
                1.52328983, 
                0.32153746, 
                40.38539165, 
                30.80857369, 
                5.48465808, 
                4.66498826, 
                7.35964298, 
                3.95970035, 
                0.71877873, 
                1.03644381, 
                0.37620539, 
                33.10989485, 
                38.68908235, 
                3.76153735, 
                3.65785782, 
                7.93835132, 
                2.93118891, 
                0.80059403, 
                1.155114, 
                0.49302747, 
                49.46096897, 
                50.95131858, 
                3.7019779, 
                2.55327089, 
                5.55728951, 
                3.68881887, 
                1.03457141, 
                1.52863821, 
                0.3694034, 
                46.01703096, 
                38.31307191, 
                3.7777001, 
                3.67286442, 
                7.94133348, 
                4.1077901, 
                0.81319838, 
                1.17841569
            ], 
            "n_nodes": 84, 
            "is_input": true, 
            "names": [
                "ego_velocity", 
                "ego_width", 
                "ego_length", 
                "ego_type", 
                "ego_lane_d", 
                "ego_last_acc", 
                "ego_last_vlat", 
                "lane_ego_lane_length", 
                "lane_left_lane_exists", 
                "lane_left_lane_length", 
                "lane_right_lane_exists", 
                "lane_right_lane_length", 
                "veh_1_exists", 
                "veh_1_s", 
                "veh_1_d", 
                "veh_1_ds", 
                "veh_1_dsrel", 
                "veh_1_time_to_ego", 
                "veh_1_length", 
                "veh_1_width", 
                "veh_1_type", 
                "veh_2_exists", 
                "veh_2_s", 
                "veh_2_d", 
                "veh_2_ds", 
                "veh_2_dsrel", 
                "veh_2_time_to_ego", 
                "veh_2_length", 
                "veh_2_width", 
                "veh_2_type", 
                "veh_3_exists", 
                "veh_3_s", 
                "veh_3_d", 
                "veh_3_ds", 
                "veh_3_dsrel", 
                "veh_3_time_to_ego", 
                "veh_3_length", 
                "veh_3_width", 
                "veh_3_type", 
                "veh_4_exists", 
                "veh_4_s", 
                "veh_4_d", 
                "veh_4_ds", 
                "veh_4_dsrel", 
                "veh_4_time_to_ego", 
                "veh_4_length", 
                "veh_4_width", 
                "veh_4_type", 
                "veh_5_exists", 
                "veh_5_s", 
                "veh_5_d", 
                "veh_5_ds", 
                "veh_5_dsrel", 
                "veh_5_time_to_ego", 
                "veh_5_length", 
                "veh_5_width", 
                "veh_5_type", 
                "veh_6_exists", 
                "veh_6_s", 
                "veh_6_d", 
                "veh_6_ds", 
                "veh_6_dsrel", 
                "veh_6_time_to_ego", 
                "veh_6_length", 
                "veh_6_width", 
                "veh_6_type", 
                "veh_7_exists", 
                "veh_7_s", 
                "veh_7_d", 
                "veh_7_ds", 
                "veh_7_dsrel", 
                "veh_7_time_to_ego", 
                "veh_7_length", 
                "veh_7_width", 
                "veh_7_type", 
                "veh_8_exists", 
                "veh_8_s", 
                "veh_8_d", 
                "veh_8_ds", 
                "veh_8_dsrel", 
                "veh_8_time_to_ego", 
                "veh_8_length", 
                "veh_8_width", 
                "veh_8_type"
            ], 
            "upper_bounds": [
                28.190523147583008, 
                2.5908000469207764, 
                23.225759506225586, 
                3.0, 
                3.393718719482422, 
                3.0, 
                3.0, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                100.0, 
                100.0, 
                29.047439575195312, 
                25.270143508911133, 
                10.0, 
                23.225759506225586, 
                2.5908000469207764, 
                3.0, 
                1.0, 
                100.0, 
                100.0, 
                29.047439575195312, 
                17.72788429260254, 
                10.0, 
                23.225759506225586, 
                2.5908000469207764, 
                3.0, 
                1.0, 
                100.0, 
                100.0, 
                29.047439575195312, 
                23.693693161010742, 
                10.0, 
                23.225759506225586, 
                2.5908000469207764, 
                3.0, 
                1.0, 
                100.0, 
                100.0, 
                29.047439575195312, 
                24.21011734008789, 
                10.0, 
                23.225759506225586, 
                2.5908000469207764, 
                3.0, 
                1.0, 
                100.0, 
                100.0, 
                29.047439575195312, 
                24.364917755126953, 
                10.0, 
                23.225759506225586, 
                2.5908000469207764, 
                3.0, 
                1.0, 
                100.0, 
                100.0, 
                20.3137264251709, 
                15.42535400390625, 
                10.0, 
                23.225759506225586, 
                2.5908000469207764, 
                3.0, 
                1.0, 
                100.0, 
                100.0, 
                19.09876823425293, 
                14.808506965637207, 
                10.0, 
                23.225759506225586, 
                2.5908000469207764, 
                3.0, 
                1.0, 
                100.0, 
                100.0, 
                19.963510513305664, 
                16.579158782958984, 
                10.0, 
                23.225759506225586, 
                2.5908000469207764, 
                3.0
            ], 
            "lower_bounds": [
                0.0, 
                0.9448800086975098, 
                1.6459200382232666, 
                1.0, 
                -4.756117820739746, 
                -3.0, 
                -2.434610366821289, 
                3.461836814880371, 
                0.0, 
                0.0, 
                0.0, 
                0.0, 
                0.0, 
                0.001172534772194922, 
                -4.756117820739746, 
                0.0, 
                -17.72788429260254, 
                -10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                -99.99530029296875, 
                -4.756117820739746, 
                0.0, 
                -16.569602966308594, 
                -10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                -14.403841018676758, 
                0.05105213075876236, 
                0.0, 
                -14.824113845825195, 
                -10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                -23.197824478149414, 
                1.0438026189804077, 
                0.0, 
                -14.808506965637207, 
                -10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                -99.999755859375, 
                1.274492621421814, 
                0.0, 
                -14.80850601196289, 
                -10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                -16.771772384643555, 
                -8.45556354522705, 
                0.0, 
                -23.22783660888672, 
                -10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                -23.122379302978516, 
                -8.2754545211792, 
                0.0, 
                -23.00853157043457, 
                -10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                -99.9991226196289, 
                -8.456117630004883, 
                0.0, 
                -23.37055015563965, 
                -10.0, 
                0.0, 
                0.0, 
                -1.0
            ], 
            "types": [
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "INT", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "BOOL", 
                "FLOAT", 
                "BOOL", 
                "FLOAT", 
                "BOOL", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "INT", 
                "BOOL", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "INT", 
                "BOOL", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "INT", 
                "BOOL", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "INT", 
                "BOOL", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "INT", 
                "BOOL", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "INT", 
                "BOOL", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "INT", 
                "BOOL", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "INT"
            ], 
            "layer_name": "input_layer"
        }, 
        {
            "b": [
                0.025549914687871933, 
                0.05484688654541969, 
                0.03875216469168663, 
                0.06337011605501175, 
                -9.231639705831185e-05, 
                0.06586042791604996, 
                0.028718097135424614, 
                0.059638332575559616, 
                0.03784528002142906, 
                0.03979818895459175, 
                0.059368934482336044, 
                0.03270022198557854, 
                0.05159381777048111, 
                0.059374403208494186, 
                0.05200584977865219, 
                0.054989736527204514, 
                0.0352381095290184, 
                0.05446067452430725, 
                0.033887941390275955, 
                0.02738722413778305, 
                0.040441278368234634, 
                -0.005034859757870436, 
                0.007616556715220213, 
                0.06410191208124161, 
                0.03135707601904869, 
                0.03167155757546425, 
                0.051939696073532104, 
                0.05665936321020126, 
                0.05851134657859802, 
                0.054572466760873795, 
                0.039042405784130096, 
                0.04436711221933365, 
                0.037300825119018555, 
                0.07444937527179718, 
                0.027404699474573135, 
                0.06272376328706741, 
                0.040424738079309464, 
                0.042427822947502136, 
                0.03690647333860397, 
                0.0474710576236248, 
                0.05351199954748154, 
                0.039867810904979706, 
                0.031556423753499985, 
                0.05886734277009964, 
                0.05206246301531792, 
                -0.03413200378417969, 
                0.053248949348926544, 
                0.04148265719413757, 
                0.0442105270922184, 
                0.05683494731783867
            ], 
            "is_output": false, 
            "activation_function": "RELU", 
            "n_nodes": 50, 
            "W": [
                [
                    0.028783539310097694, 
                    0.027558255940675735, 
                    -0.024587975814938545, 
                    0.0226804930716753, 
                    0.12663687765598297, 
                    -0.17028045654296875, 
                    -0.06951206177473068, 
                    0.028445936739444733, 
                    0.0204741433262825, 
                    0.014609294943511486, 
                    0.062091659754514694, 
                    0.002128767082467675, 
                    0.04011031985282898, 
                    0.01904345490038395, 
                    0.020148681476712227, 
                    -0.020390251651406288, 
                    -0.048598188906908035, 
                    -0.01917634718120098, 
                    -0.01128478441387415, 
                    0.012878370471298695, 
                    -0.025442253798246384, 
                    0.010928290896117687, 
                    -0.021821899339556694, 
                    -0.012011121958494186, 
                    -0.014736986719071865, 
                    0.0036694577429443598, 
                    0.02487359195947647, 
                    -0.02498665452003479, 
                    -0.007616530172526836, 
                    0.018956458196043968, 
                    0.0030129081569612026, 
                    -0.0019657574594020844, 
                    0.007307118736207485, 
                    -0.027766382321715355, 
                    -0.029508691281080246, 
                    -0.007474548649042845, 
                    -0.0067310272715985775, 
                    -0.004152963403612375, 
                    0.003780422965064645, 
                    0.030857369303703308, 
                    -0.02548782341182232, 
                    0.0115972850471735, 
                    -0.002388798398897052, 
                    -0.02001303620636463, 
                    0.00015237096522469074, 
                    -0.017346668988466263, 
                    -0.006151885259896517, 
                    0.017729558050632477, 
                    -0.014653234742581844, 
                    0.019610563293099403, 
                    0.032840464264154434, 
                    0.05412451922893524, 
                    0.01692710630595684, 
                    -0.008908543735742569, 
                    0.00583238061517477, 
                    0.013956128619611263, 
                    -0.02056378498673439, 
                    0.014796573668718338, 
                    -0.006627688650041819, 
                    -0.03341234475374222, 
                    -0.010696261189877987, 
                    0.0075880433432757854, 
                    0.009094391018152237, 
                    0.007140565663576126, 
                    0.011662621982395649, 
                    0.019649911671876907, 
                    0.018207643181085587, 
                    -4.865180380875245e-05, 
                    -0.008798353374004364, 
                    0.005195217672735453, 
                    -0.006539198569953442, 
                    0.013808729127049446, 
                    0.006052494514733553, 
                    -0.002642766572535038, 
                    0.0010277999099344015, 
                    0.023302005603909492, 
                    -0.017598044127225876, 
                    -0.0185721255838871, 
                    -0.014573654159903526, 
                    -0.020939039066433907, 
                    -0.034600358456373215, 
                    0.0018875751411542296, 
                    0.02626926824450493, 
                    0.003251335583627224
                ], 
                [
                    -0.0630967915058136, 
                    0.003929898142814636, 
                    -0.02376520074903965, 
                    0.03683324530720711, 
                    0.03597751632332802, 
                    0.09705148637294769, 
                    0.020624317228794098, 
                    -0.0023085223510861397, 
                    -0.012286536395549774, 
                    -0.010026959702372551, 
                    0.023785529658198357, 
                    0.010169800370931625, 
                    0.027885757386684418, 
                    0.04390367120504379, 
                    0.014297367073595524, 
                    -0.05734499171376228, 
                    0.03244815394282341, 
                    -0.012872247956693172, 
                    -0.055439189076423645, 
                    -0.01868404448032379, 
                    0.025872234255075455, 
                    0.05815395712852478, 
                    -0.031018676236271858, 
                    -0.006299064494669437, 
                    0.010676013305783272, 
                    -0.011488172225654125, 
                    0.024211708456277847, 
                    -0.015376382507383823, 
                    0.013182447291910648, 
                    -0.01284836046397686, 
                    0.0230006892234087, 
                    -0.01499395351856947, 
                    0.02539254166185856, 
                    -0.031214362010359764, 
                    0.04513604938983917, 
                    -0.026350747793912888, 
                    -0.0156608447432518, 
                    -0.0025381851010024548, 
                    -0.005933466367423534, 
                    0.0335090197622776, 
                    0.004842495545744896, 
                    -0.003518573008477688, 
                    -0.020414691418409348, 
                    0.003561569843441248, 
                    0.008170656859874725, 
                    -0.015065195970237255, 
                    -0.01226758398115635, 
                    -0.021481836214661598, 
                    0.01659916527569294, 
                    0.013014348223805428, 
                    -0.026396900415420532, 
                    -0.010679320432245731, 
                    0.04510157182812691, 
                    -0.01932019181549549, 
                    -0.009810740128159523, 
                    0.01693432219326496, 
                    0.037371452897787094, 
                    -0.0024890066124498844, 
                    -0.012815350666642189, 
                    0.05351284146308899, 
                    -0.009425572119653225, 
                    -0.01506755966693163, 
                    0.0028804729226976633, 
                    -0.015679078176617622, 
                    0.007929177954792976, 
                    -0.03188071399927139, 
                    0.03978920727968216, 
                    -0.03654206916689873, 
                    -0.016253672540187836, 
                    0.004776292014867067, 
                    0.000569704978261143, 
                    0.01857011206448078, 
                    0.011483793146908283, 
                    0.022753436118364334, 
                    -0.013265915215015411, 
                    0.042819153517484665, 
                    0.00535637466236949, 
                    0.016475092619657516, 
                    0.020611850544810295, 
                    -0.025177964940667152, 
                    -0.03617502748966217, 
                    0.026271047070622444, 
                    -0.016104672104120255, 
                    -0.005749741103500128
                ], 
                [
                    0.03441927209496498, 
                    -0.0032088274601846933, 
                    -0.030131688341498375, 
                    0.003888531820848584, 
                    0.02091686613857746, 
                    -0.15132564306259155, 
                    0.001652164850383997, 
                    0.05978042259812355, 
                    0.03789840266108513, 
                    0.04146081581711769, 
                    0.010668635368347168, 
                    0.015077129006385803, 
                    0.012844846583902836, 
                    -0.025107713416218758, 
                    0.01424389611929655, 
                    -0.0307631678879261, 
                    -0.0856323316693306, 
                    0.021551918238401413, 
                    -0.007076033391058445, 
                    0.012651698663830757, 
                    0.006075817625969648, 
                    0.019841955974698067, 
                    -0.012692620046436787, 
                    -0.01553470641374588, 
                    0.027293533086776733, 
                    -0.017818743363022804, 
                    -0.019668467342853546, 
                    -0.019888505339622498, 
                    -0.0007323595345951617, 
                    0.017968302592635155, 
                    0.028718119487166405, 
                    0.020361511036753654, 
                    0.03921179100871086, 
                    0.04498758539557457, 
                    -0.02229226566851139, 
                    -0.03967839851975441, 
                    0.03400672599673271, 
                    0.04726326838135719, 
                    0.004032001830637455, 
                    -0.0041028275154531, 
                    -0.023403480648994446, 
                    -0.0026504630222916603, 
                    -0.005889091175049543, 
                    0.0019742948934435844, 
                    0.029880579560995102, 
                    -0.03751160949468613, 
                    -0.0052446420304477215, 
                    0.0008526822784915566, 
                    0.026721082627773285, 
                    0.01899503730237484, 
                    0.029529748484492302, 
                    0.028972065076231956, 
                    0.0011944844154641032, 
                    0.025498393923044205, 
                    -0.031463440507650375, 
                    -0.0034533804282546043, 
                    0.003398370463401079, 
                    0.03679053857922554, 
                    0.027337737381458282, 
                    0.004408846143633127, 
                    -0.030477462336421013, 
                    -0.02414652891457081, 
                    -0.011654151603579521, 
                    -0.021654192358255386, 
                    -0.001488245790824294, 
                    0.01149782445281744, 
                    0.0016685179434716702, 
                    0.01931597851216793, 
                    -0.029744364321231842, 
                    -0.012186279520392418, 
                    -0.04020025581121445, 
                    0.018206939101219177, 
                    -0.00942139606922865, 
                    0.019906358793377876, 
                    -0.0502212718129158, 
                    0.028840430080890656, 
                    -0.023023054003715515, 
                    0.010109860450029373, 
                    0.011545902118086815, 
                    0.001485081622377038, 
                    -0.016898393630981445, 
                    -0.0034090152475982904, 
                    -0.013980504125356674, 
                    -0.013351292349398136
                ], 
                [
                    -0.02324112132191658, 
                    -0.009934000670909882, 
                    -0.05470399931073189, 
                    0.0127823231741786, 
                    -0.030985074117779732, 
                    -0.03389432653784752, 
                    0.10015489161014557, 
                    -0.005060757976025343, 
                    0.07739285379648209, 
                    0.0936727300286293, 
                    0.035998232662677765, 
                    0.03009207174181938, 
                    0.05960918217897415, 
                    0.02657177858054638, 
                    0.04152916371822357, 
                    -0.009532884694635868, 
                    0.0023642927408218384, 
                    0.03426904231309891, 
                    -0.0027830360922962427, 
                    0.019686875864863396, 
                    0.018551841378211975, 
                    0.042932771146297455, 
                    -0.004643493797630072, 
                    0.0717647597193718, 
                    -0.06533964723348618, 
                    -0.030957309529185295, 
                    -0.03290595859289169, 
                    -0.032766807824373245, 
                    -0.013400766998529434, 
                    0.0190791767090559, 
                    0.05831947922706604, 
                    -0.07603539526462555, 
                    -0.021873069927096367, 
                    -0.01986806094646454, 
                    0.01382075622677803, 
                    -0.019517000764608383, 
                    0.01523646991699934, 
                    0.058379169553518295, 
                    0.06575284153223038, 
                    0.015320121310651302, 
                    -0.007084762677550316, 
                    -0.0072164954617619514, 
                    -0.013745452277362347, 
                    0.020672142505645752, 
                    -0.01904178597033024, 
                    -0.01112162135541439, 
                    0.0009201235952787101, 
                    -0.012768925167620182, 
                    0.06598584353923798, 
                    -0.004931663628667593, 
                    -0.06205179914832115, 
                    0.042815595865249634, 
                    0.0008289061952382326, 
                    -0.013594039715826511, 
                    0.043898843228816986, 
                    0.0493084155023098, 
                    0.048546578735113144, 
                    0.005096709821373224, 
                    0.04320075735449791, 
                    0.005121360067278147, 
                    -0.04019273817539215, 
                    0.0638674795627594, 
                    0.06662004441022873, 
                    -0.04009038582444191, 
                    -0.0016963857924565673, 
                    -0.06753020733594894, 
                    0.012048261240124702, 
                    0.008704716339707375, 
                    -0.02862057462334633, 
                    0.005790071561932564, 
                    -0.030326690524816513, 
                    -0.0007433068822138011, 
                    -0.006991270463913679, 
                    -0.013131940737366676, 
                    -0.054364923387765884, 
                    -0.013138438574969769, 
                    -0.011274813674390316, 
                    0.010193475522100925, 
                    0.053216610103845596, 
                    0.024029435589909554, 
                    -0.043220773339271545, 
                    0.00703388499096036, 
                    -0.002597549231722951, 
                    -0.044048938900232315
                ], 
                [
                    -0.003573116846382618, 
                    0.005180105101317167, 
                    0.007029905449599028, 
                    -0.03665364533662796, 
                    -0.02301311120390892, 
                    -0.012930138036608696, 
                    -0.019787419587373734, 
                    -0.030314605683088303, 
                    0.0032039072830229998, 
                    -0.019132019951939583, 
                    -0.0030278062913566828, 
                    0.018579788506031036, 
                    0.007216400001198053, 
                    -0.014237193390727043, 
                    0.020177677273750305, 
                    0.028890127316117287, 
                    -0.005476515740156174, 
                    0.017036311328411102, 
                    -0.028613248839974403, 
                    0.007083711680024862, 
                    -0.025169827044010162, 
                    -0.017969099804759026, 
                    0.01429368369281292, 
                    -0.0069386460818350315, 
                    -0.008280617184937, 
                    0.009286012500524521, 
                    -0.0052914428524672985, 
                    -0.012489518150687218, 
                    -0.01925826445221901, 
                    -0.006735581438988447, 
                    -0.0046087303198874, 
                    0.004599920939654112, 
                    -0.013700902462005615, 
                    0.007045608013868332, 
                    0.0022943804506212473, 
                    -0.03678344190120697, 
                    0.018887143582105637, 
                    -0.018090518191456795, 
                    -0.008970160968601704, 
                    -0.006069550756365061, 
                    0.003525426611304283, 
                    0.014573401771485806, 
                    0.003010292537510395, 
                    -0.021730631589889526, 
                    -0.0009523858898319304, 
                    0.006358235143125057, 
                    0.005651441402733326, 
                    0.03664637356996536, 
                    -0.021955234929919243, 
                    -0.0005476695951074362, 
                    0.03323441743850708, 
                    0.025685422122478485, 
                    -0.03786010667681694, 
                    -0.0069889044389128685, 
                    -0.0036741234362125397, 
                    -0.008688082918524742, 
                    0.015228316187858582, 
                    0.003236073302105069, 
                    -0.036331769078969955, 
                    -0.02045794017612934, 
                    -0.024137863889336586, 
                    0.006247270852327347, 
                    0.022139135748147964, 
                    -0.029379017651081085, 
                    -0.03511836752295494, 
                    0.03394469618797302, 
                    -0.007378601469099522, 
                    0.0008177482523024082, 
                    0.0039050932973623276, 
                    0.002903703832998872, 
                    0.009449916891753674, 
                    0.005832943599671125, 
                    0.024709876626729965, 
                    -0.0019322257721796632, 
                    0.019388198852539062, 
                    -0.011511803604662418, 
                    0.008531607687473297, 
                    -0.024799145758152008, 
                    0.004063003696501255, 
                    0.013790321536362171, 
                    -0.03693045675754547, 
                    0.012993160635232925, 
                    0.0064851948991417885, 
                    -0.010015750303864479
                ], 
                [
                    -0.026640040799975395, 
                    0.01199498400092125, 
                    -0.03211240842938423, 
                    0.03281167149543762, 
                    0.028208957985043526, 
                    0.1093546450138092, 
                    0.07105360180139542, 
                    0.04891952499747276, 
                    0.03746750205755234, 
                    0.004309006500989199, 
                    0.00968452263623476, 
                    -0.012538890354335308, 
                    0.06114421784877777, 
                    0.02215409465134144, 
                    0.024700328707695007, 
                    0.01027124747633934, 
                    0.010385682806372643, 
                    0.03452929109334946, 
                    -0.001158356317318976, 
                    0.03461281955242157, 
                    0.007543112616986036, 
                    0.030818145722150803, 
                    -0.01500781811773777, 
                    0.017016567289829254, 
                    0.0166028942912817, 
                    -0.03820022940635681, 
                    -0.0031105210073292255, 
                    -0.019064921885728836, 
                    0.03673015907406807, 
                    -0.01721278391778469, 
                    0.0187170822173357, 
                    0.005255796015262604, 
                    0.017063423991203308, 
                    -0.0460524819791317, 
                    0.004671172238886356, 
                    0.00304037076421082, 
                    -0.005359066184610128, 
                    0.013782020658254623, 
                    0.010045085102319717, 
                    0.011368881911039352, 
                    -0.03427425026893616, 
                    -0.011665290221571922, 
                    -0.013005631975829601, 
                    -0.0552055723965168, 
                    -0.020835326984524727, 
                    -0.042044997215270996, 
                    0.04132188856601715, 
                    0.0041528199799358845, 
                    0.03070429153740406, 
                    0.0028584266547113657, 
                    0.021056588739156723, 
                    0.004195474553853273, 
                    0.019990766420960426, 
                    0.0003243822720833123, 
                    0.02799159660935402, 
                    0.009654571302235126, 
                    -0.011092676781117916, 
                    0.009185845963656902, 
                    0.0061273290775716305, 
                    -0.014562621712684631, 
                    0.012978590093553066, 
                    -0.0463046133518219, 
                    -0.0029035669285804033, 
                    -0.029904654249548912, 
                    0.010664846748113632, 
                    0.005024829413741827, 
                    -0.0069081406109035015, 
                    0.013868925161659718, 
                    -0.035468634217977524, 
                    -0.019553763791918755, 
                    -0.027257835492491722, 
                    -0.004984757397323847, 
                    -0.035062942653894424, 
                    -0.010266633704304695, 
                    -0.02542603574693203, 
                    0.04800216481089592, 
                    -0.006197077222168446, 
                    0.016945745795965195, 
                    0.008409468457102776, 
                    -0.05736187845468521, 
                    -0.03101411648094654, 
                    0.007112837862223387, 
                    -0.013711732812225819, 
                    -0.036977920681238174
                ], 
                [
                    -0.06248745322227478, 
                    0.026197724044322968, 
                    -0.047032538801431656, 
                    -0.0012949415249750018, 
                    -0.05240265652537346, 
                    0.05778568610548973, 
                    -0.18687628209590912, 
                    0.03826000541448593, 
                    0.009205738082528114, 
                    0.014753054827451706, 
                    0.027878686785697937, 
                    -0.01029314287006855, 
                    0.01029809471219778, 
                    -0.04030740633606911, 
                    0.04232083633542061, 
                    -0.0326828807592392, 
                    0.06223743408918381, 
                    -0.03681617230176926, 
                    -0.017095321789383888, 
                    -0.003795769764110446, 
                    0.02431197091937065, 
                    0.023728078231215477, 
                    -0.005671812687069178, 
                    0.023417960852384567, 
                    -0.053535718470811844, 
                    0.004394131246954203, 
                    -0.009513739496469498, 
                    -0.013307331129908562, 
                    -0.005571098066866398, 
                    0.004149545915424824, 
                    -0.00095005874754861, 
                    0.027407268062233925, 
                    -0.01287593599408865, 
                    -0.025123655796051025, 
                    0.05331345275044441, 
                    0.02110794186592102, 
                    0.013965874910354614, 
                    0.01890595071017742, 
                    -0.022561242803931236, 
                    -0.020899459719657898, 
                    -0.011040865443646908, 
                    0.016812505200505257, 
                    0.0032476000487804413, 
                    0.012135004624724388, 
                    0.01886347308754921, 
                    -0.007363957818597555, 
                    0.002129014814272523, 
                    -0.0039270054548978806, 
                    -0.019112512469291687, 
                    -0.009858605451881886, 
                    -0.01864435523748398, 
                    -0.05560445785522461, 
                    0.024978548288345337, 
                    -0.0015263791428878903, 
                    0.023295341059565544, 
                    0.013788221403956413, 
                    -0.00048130296636372805, 
                    -0.002491867635399103, 
                    0.01668851263821125, 
                    0.042630575597286224, 
                    -0.027605799958109856, 
                    0.00990750826895237, 
                    0.000819833017885685, 
                    -0.005983945447951555, 
                    -0.037400275468826294, 
                    -0.009528004564344883, 
                    0.018669407814741135, 
                    0.008599222637712955, 
                    0.009223907254636288, 
                    0.015700414776802063, 
                    0.008425220847129822, 
                    -0.004106719046831131, 
                    -0.023105084896087646, 
                    -0.0014528236351907253, 
                    -0.024018997326493263, 
                    -0.02267739363014698, 
                    0.05327082797884941, 
                    0.02319864183664322, 
                    -0.009036683477461338, 
                    0.03772212564945221, 
                    0.012792893685400486, 
                    -0.05823204293847084, 
                    -0.02515186369419098, 
                    0.0047131748870015144
                ], 
                [
                    -0.029003912582993507, 
                    0.013411123305559158, 
                    -0.020929846912622452, 
                    0.039380740374326706, 
                    0.006147180218249559, 
                    0.04411152005195618, 
                    0.07974136620759964, 
                    0.0034661665558815002, 
                    0.040658701211214066, 
                    -0.008864859119057655, 
                    0.0008712324779480696, 
                    0.015838799998164177, 
                    0.05615365877747536, 
                    0.04266800731420517, 
                    0.015499274246394634, 
                    0.01174572017043829, 
                    0.010505537502467632, 
                    0.019782954826951027, 
                    0.0108287138864398, 
                    0.0344134196639061, 
                    0.06753935664892197, 
                    0.04692637920379639, 
                    -0.04643120989203453, 
                    0.03327785059809685, 
                    0.05016336217522621, 
                    -0.013262477703392506, 
                    0.02455328404903412, 
                    0.015283395536243916, 
                    0.02484898455440998, 
                    0.03250143304467201, 
                    -0.005196938291192055, 
                    0.011009151116013527, 
                    0.01658775843679905, 
                    -0.055716622620821, 
                    -0.01858333684504032, 
                    -0.04965503141283989, 
                    0.006198153365403414, 
                    0.007231679745018482, 
                    0.007851490750908852, 
                    0.015453028492629528, 
                    0.01488253939896822, 
                    0.003905542427673936, 
                    -0.032730698585510254, 
                    -0.04172143712639809, 
                    0.01135959755629301, 
                    -0.05045875534415245, 
                    -0.024892721325159073, 
                    -0.028933651745319366, 
                    0.003914161119610071, 
                    -0.012283584102988243, 
                    -0.00847814790904522, 
                    -0.024983491748571396, 
                    -0.010084548033773899, 
                    -0.056521013379096985, 
                    0.03724703937768936, 
                    0.008368519134819508, 
                    0.026528706774115562, 
                    0.036622095853090286, 
                    0.01430381927639246, 
                    0.031204432249069214, 
                    0.005369003862142563, 
                    -0.06658194214105606, 
                    -0.004960720892995596, 
                    -0.005072592757642269, 
                    0.019899511709809303, 
                    -0.015378152020275593, 
                    -0.010752631351351738, 
                    0.012314649298787117, 
                    0.013574875891208649, 
                    -0.028749166056513786, 
                    -0.02535650134086609, 
                    -0.009845717810094357, 
                    -0.01816154271364212, 
                    0.01715741865336895, 
                    -0.02719762548804283, 
                    -0.00024078774731606245, 
                    0.009876753203570843, 
                    0.03964586928486824, 
                    0.04882243275642395, 
                    -0.042293108999729156, 
                    -0.017110615968704224, 
                    -0.02938777022063732, 
                    -0.012780828401446342, 
                    0.0022929601836949587
                ], 
                [
                    0.06942477822303772, 
                    0.0030399556271731853, 
                    -0.03133288025856018, 
                    0.06232980266213417, 
                    0.04503137990832329, 
                    -0.16522271931171417, 
                    -0.028874173760414124, 
                    0.037042513489723206, 
                    0.029610684141516685, 
                    0.03103516809642315, 
                    0.014847024343907833, 
                    0.0383177325129509, 
                    0.022667035460472107, 
                    0.009804381057620049, 
                    0.02401953935623169, 
                    0.0325617678463459, 
                    -0.07707517594099045, 
                    0.025740470737218857, 
                    -0.03291338309645653, 
                    0.03158603608608246, 
                    0.02843284048140049, 
                    0.050548259168863297, 
                    -0.028158539906144142, 
                    -0.04147311672568321, 
                    0.016730187460780144, 
                    0.008920499123632908, 
                    0.00867112260311842, 
                    0.00487214932218194, 
                    -0.01043645478785038, 
                    0.024321602657437325, 
                    0.04562484472990036, 
                    -0.02480345033109188, 
                    0.009364502504467964, 
                    -0.0048508415929973125, 
                    -0.03890851140022278, 
                    -0.021985184401273727, 
                    0.03692980483174324, 
                    0.043129775673151016, 
                    -0.020494289696216583, 
                    -0.004239013884216547, 
                    -0.004087888635694981, 
                    0.0010241519194096327, 
                    -0.013324394822120667, 
                    -0.02680073492228985, 
                    0.012640352360904217, 
                    -0.012327314354479313, 
                    0.014551550149917603, 
                    0.01283517200499773, 
                    0.005552386865019798, 
                    0.0027496868278831244, 
                    -0.023291049525141716, 
                    0.031023574993014336, 
                    0.001055641332641244, 
                    -0.022584334015846252, 
                    0.0004605601425282657, 
                    0.00156981882173568, 
                    0.047039758414030075, 
                    0.039829134941101074, 
                    0.010850734077394009, 
                    0.00018695733160711825, 
                    -0.0012838063994422555, 
                    -0.027992302551865578, 
                    0.01573789492249489, 
                    0.0222268495708704, 
                    0.0358826220035553, 
                    -0.02324068546295166, 
                    0.017803413793444633, 
                    -6.0292179114185274e-05, 
                    -0.020701920613646507, 
                    0.022030260413885117, 
                    -0.01189502514898777, 
                    0.018879571929574013, 
                    -0.014077003113925457, 
                    -0.004479799419641495, 
                    -0.01957923173904419, 
                    0.0597660131752491, 
                    -0.04519491642713547, 
                    0.004719388205558062, 
                    0.002925683045759797, 
                    0.01405510026961565, 
                    -0.010872086510062218, 
                    0.0005984504241496325, 
                    0.018861889839172363, 
                    -0.0023149445187300444
                ], 
                [
                    0.04805959016084671, 
                    0.024008216336369514, 
                    -0.009170281700789928, 
                    0.0222758911550045, 
                    0.033315062522888184, 
                    -0.11199963837862015, 
                    0.04106728732585907, 
                    0.021784404292702675, 
                    0.03192824497818947, 
                    0.042610276490449905, 
                    0.021530741825699806, 
                    0.0039543998427689075, 
                    0.026121826842427254, 
                    0.017926335334777832, 
                    -0.004942044615745544, 
                    -0.027406595647335052, 
                    -0.049835942685604095, 
                    -0.037994515150785446, 
                    -0.02820502407848835, 
                    0.0036719427444040775, 
                    0.007027814630419016, 
                    0.06436433643102646, 
                    -0.03898612782359123, 
                    -0.035656098276376724, 
                    0.008650295436382294, 
                    -0.014804941602051258, 
                    -0.02207050286233425, 
                    -0.008719009347259998, 
                    0.04345140978693962, 
                    0.00803055427968502, 
                    0.035209301859140396, 
                    -0.015166628174483776, 
                    0.024869229644536972, 
                    0.012918444350361824, 
                    -0.0023938363883644342, 
                    -0.02992432750761509, 
                    0.03968796879053116, 
                    -0.007261484861373901, 
                    0.027150703594088554, 
                    -0.009811910800635815, 
                    0.008458972908556461, 
                    0.02514861710369587, 
                    0.0061254906468093395, 
                    -0.04058994725346565, 
                    0.01417454518377781, 
                    -0.013194171711802483, 
                    -0.019574036821722984, 
                    -0.017796972766518593, 
                    0.039789795875549316, 
                    -0.017211243510246277, 
                    -0.020167183130979538, 
                    0.03954826667904854, 
                    0.004051767755299807, 
                    0.009086621925234795, 
                    0.010148078203201294, 
                    0.029404569417238235, 
                    0.008159642107784748, 
                    0.04802817851305008, 
                    0.032960500568151474, 
                    -0.024377677589654922, 
                    -0.04848639667034149, 
                    0.002236846135929227, 
                    -0.004654077813029289, 
                    -0.004036040045320988, 
                    0.04701732099056244, 
                    -0.018232328817248344, 
                    0.00559401186183095, 
                    0.029495354741811752, 
                    -0.0025762903969734907, 
                    0.004093072842806578, 
                    0.031017189845442772, 
                    0.011923015117645264, 
                    0.01571284607052803, 
                    0.017790304496884346, 
                    0.010046826675534248, 
                    0.03836004063487053, 
                    -0.015438823960721493, 
                    -0.005832453723996878, 
                    0.04611480236053467, 
                    -0.018115635961294174, 
                    -0.04390406608581543, 
                    0.028485668823122978, 
                    -0.008274685591459274, 
                    0.002876799553632736
                ], 
                [
                    -0.01296734157949686, 
                    -0.022552385926246643, 
                    -0.06471717357635498, 
                    0.022121526300907135, 
                    0.059614814817905426, 
                    0.02973303012549877, 
                    -0.0011520424159243703, 
                    0.039147697389125824, 
                    0.013315445743501186, 
                    0.04819771647453308, 
                    0.012586996890604496, 
                    0.017038458958268166, 
                    0.050770118832588196, 
                    0.0025675627402961254, 
                    0.04719281941652298, 
                    -0.053996823728084564, 
                    -0.037631042301654816, 
                    0.020458389073610306, 
                    -0.003845793195068836, 
                    0.0027583029586821795, 
                    0.00438225083053112, 
                    0.05421110615134239, 
                    0.02260545641183853, 
                    0.02437148429453373, 
                    -0.0028738060500472784, 
                    0.0245063453912735, 
                    -0.014371267519891262, 
                    -0.026320073753595352, 
                    0.007007448934018612, 
                    0.007320794276893139, 
                    -0.0056542339734733105, 
                    0.02099376544356346, 
                    0.035876039415597916, 
                    -0.02411324717104435, 
                    0.04176582023501396, 
                    0.018136747181415558, 
                    -0.026098407804965973, 
                    -0.0067430529743433, 
                    -0.030985552817583084, 
                    0.006134637165814638, 
                    -0.012391272000968456, 
                    -0.0075711775571107864, 
                    0.01785288006067276, 
                    -0.018238700926303864, 
                    -0.0015939516015350819, 
                    0.02806769125163555, 
                    0.04753069207072258, 
                    -0.04998711124062538, 
                    0.010692539624869823, 
                    0.033479660749435425, 
                    0.004757205490022898, 
                    0.007487390656024218, 
                    0.00795690156519413, 
                    -0.007430960889905691, 
                    0.0017903464613482356, 
                    0.00032776803709566593, 
                    0.006751834414899349, 
                    0.021739231422543526, 
                    0.016023259609937668, 
                    0.0016069466946646571, 
                    0.0005384477553889155, 
                    0.01082286424934864, 
                    -0.020683879032731056, 
                    0.008570685982704163, 
                    0.004905319772660732, 
                    0.0044786068610847, 
                    -0.014640791341662407, 
                    -0.034635309129953384, 
                    -0.004467542748898268, 
                    -0.0071402061730623245, 
                    0.002849927172064781, 
                    -0.0333164744079113, 
                    -0.010627979412674904, 
                    -0.009319085627794266, 
                    -0.04063047468662262, 
                    0.01229148916900158, 
                    -0.012521034106612206, 
                    0.0299326591193676, 
                    0.015365034341812134, 
                    -0.015584678389132023, 
                    -0.0025915708392858505, 
                    0.02801775187253952, 
                    0.01846497505903244, 
                    -0.03636272996664047
                ], 
                [
                    0.02190089412033558, 
                    0.005223885178565979, 
                    -0.03348809480667114, 
                    0.02447512373328209, 
                    0.06860529631376266, 
                    -0.17516154050827026, 
                    -0.04397067055106163, 
                    0.06400982290506363, 
                    0.047041889280080795, 
                    -0.005371385253965855, 
                    0.02013588324189186, 
                    -0.00770712411031127, 
                    0.012498786672949791, 
                    0.01186712272465229, 
                    -0.023467326536774635, 
                    0.024994276463985443, 
                    -0.03979780152440071, 
                    0.031156493350863457, 
                    0.018989859148859978, 
                    0.024683894589543343, 
                    0.002687048399820924, 
                    0.010511944070458412, 
                    -0.014782377518713474, 
                    0.017330437898635864, 
                    0.007371037732809782, 
                    0.011270059272646904, 
                    0.01649455353617668, 
                    -0.02239399217069149, 
                    0.0006297042709775269, 
                    -0.024547645822167397, 
                    0.01017626654356718, 
                    -0.04899875074625015, 
                    -0.0008945210720412433, 
                    0.02041768468916416, 
                    -0.013513658195734024, 
                    0.011493303813040257, 
                    -0.04095742851495743, 
                    0.027433106675744057, 
                    -0.011449215933680534, 
                    -0.017485639080405235, 
                    -0.006575006525963545, 
                    0.028463317081332207, 
                    0.007584939245134592, 
                    0.009939000010490417, 
                    0.02135278470814228, 
                    -0.031184621155261993, 
                    -0.013760090805590153, 
                    0.012264272198081017, 
                    0.002392361406236887, 
                    0.05021478608250618, 
                    -0.01385072898119688, 
                    -0.009830405004322529, 
                    -0.0033214297145605087, 
                    -0.01908784732222557, 
                    0.010678330436348915, 
                    0.022382419556379318, 
                    0.02768629789352417, 
                    -0.0026589306071400642, 
                    0.021808616816997528, 
                    -0.028791289776563644, 
                    -0.014052944257855415, 
                    -0.010902205482125282, 
                    -0.019531646743416786, 
                    -0.008627302944660187, 
                    0.020983491092920303, 
                    -0.055131129920482635, 
                    -0.004179643001407385, 
                    0.006017521023750305, 
                    0.0027233522851020098, 
                    -0.020544981583952904, 
                    -0.0305190347135067, 
                    0.015532173216342926, 
                    -0.02968357875943184, 
                    -0.013980230316519737, 
                    -0.02698824368417263, 
                    0.0024295030161738396, 
                    0.012244359590113163, 
                    -0.012147231958806515, 
                    0.023967238143086433, 
                    -0.0023259310983121395, 
                    -0.024909663945436478, 
                    -0.031110890209674835, 
                    -0.020768672227859497, 
                    -0.023967506363987923
                ], 
                [
                    -0.057570114731788635, 
                    -0.021766649559140205, 
                    -0.011994892731308937, 
                    0.020229879766702652, 
                    0.11035549640655518, 
                    -0.017724955454468727, 
                    0.06130300834774971, 
                    0.034205418080091476, 
                    0.0417909249663353, 
                    0.022355807945132256, 
                    0.04610051214694977, 
                    0.0062173036858439445, 
                    0.06466840952634811, 
                    -0.012677310034632683, 
                    0.04627036303281784, 
                    -0.055290497839450836, 
                    -0.03442344442009926, 
                    -0.0833437442779541, 
                    -0.009582131169736385, 
                    -0.02591753378510475, 
                    0.016718007624149323, 
                    0.04782845079898834, 
                    -0.01573660410940647, 
                    0.015155459754168987, 
                    -0.005452362354844809, 
                    0.0025540683418512344, 
                    -0.005831199698150158, 
                    -0.022160282358527184, 
                    0.03012506291270256, 
                    -0.008450019173324108, 
                    -0.007008561864495277, 
                    0.018406761810183525, 
                    0.02697969600558281, 
                    0.008266899734735489, 
                    -0.025981511920690536, 
                    -0.04411802813410759, 
                    -0.003707384690642357, 
                    -0.013306339271366596, 
                    -0.030408233404159546, 
                    -0.006695584859699011, 
                    0.015359076671302319, 
                    0.031025109812617302, 
                    -0.024410326033830643, 
                    0.00712028332054615, 
                    0.029348472133278847, 
                    0.0030023199506103992, 
                    0.01043276209384203, 
                    -0.02634406089782715, 
                    0.04174332320690155, 
                    -0.02147882804274559, 
                    0.0004817550361622125, 
                    0.02965218387544155, 
                    -0.016549093648791313, 
                    0.03251901641488075, 
                    0.026416467502713203, 
                    0.04726965352892876, 
                    0.01574360765516758, 
                    0.006883700378239155, 
                    0.04554356634616852, 
                    0.018935324624180794, 
                    -0.013186175376176834, 
                    -0.011859000660479069, 
                    -0.0012500800658017397, 
                    -0.006117482669651508, 
                    0.015063074417412281, 
                    -0.0024908659979701042, 
                    0.01025248970836401, 
                    0.01967577263712883, 
                    0.010898551903665066, 
                    -0.005492421332746744, 
                    0.008764117024838924, 
                    0.009197607636451721, 
                    -0.023119334131479263, 
                    0.004846289288252592, 
                    -0.04496630281209946, 
                    0.023475855588912964, 
                    0.015224256552755833, 
                    -0.012450949288904667, 
                    0.021401723846793175, 
                    0.004086695611476898, 
                    0.0015233565354719758, 
                    0.0041211266070604324, 
                    -0.014478235505521297, 
                    0.017082054167985916
                ], 
                [
                    -0.015764517709612846, 
                    0.007423254195600748, 
                    -0.027194101363420486, 
                    0.01189182698726654, 
                    0.12523816525936127, 
                    -0.01417152676731348, 
                    0.07827113568782806, 
                    0.05539741739630699, 
                    -0.015827085822820663, 
                    0.007277616765350103, 
                    0.07801827043294907, 
                    0.08574778586626053, 
                    0.025278417393565178, 
                    -0.052998971194028854, 
                    0.05039440095424652, 
                    -0.027210813015699387, 
                    0.021634895354509354, 
                    -0.024884779006242752, 
                    0.0139866778627038, 
                    0.04049993306398392, 
                    0.0266525000333786, 
                    0.02822384424507618, 
                    0.002263502450659871, 
                    -0.023329855874180794, 
                    -0.005130489356815815, 
                    -0.026392366737127304, 
                    -0.0007445092196576297, 
                    0.03086671233177185, 
                    0.027467457577586174, 
                    -0.020851721987128258, 
                    -0.041338905692100525, 
                    -0.001398099702782929, 
                    0.0519256554543972, 
                    0.009259083308279514, 
                    0.05291907116770744, 
                    0.022152777761220932, 
                    -0.008733819238841534, 
                    -0.030406037345528603, 
                    -0.010334198363125324, 
                    -0.011060572229325771, 
                    -0.0008774659363552928, 
                    -0.009650767780840397, 
                    0.028441639617085457, 
                    0.010980379767715931, 
                    -0.01193718146532774, 
                    -0.043828848749399185, 
                    0.02877620793879032, 
                    -0.03474876284599304, 
                    -0.022008128464221954, 
                    0.016312260180711746, 
                    0.0634731724858284, 
                    0.009434418752789497, 
                    0.011423228308558464, 
                    -0.017626570537686348, 
                    -0.050162553787231445, 
                    -0.020748725160956383, 
                    -0.033679042011499405, 
                    0.08427498489618301, 
                    -0.1009717807173729, 
                    -0.09816519916057587, 
                    -0.020208420231938362, 
                    -0.06048835068941116, 
                    -0.025061575695872307, 
                    0.06687554717063904, 
                    0.07347681373357773, 
                    0.09607070684432983, 
                    0.06600586324930191, 
                    -0.023662852123379707, 
                    -0.015013555996119976, 
                    0.008967605419456959, 
                    -0.003935399930924177, 
                    0.015101091004908085, 
                    0.01848275400698185, 
                    0.02348518557846546, 
                    -0.02350001223385334, 
                    -0.001820537494495511, 
                    0.0538850799202919, 
                    0.017449237406253815, 
                    0.008170177228748798, 
                    -0.01963922008872032, 
                    -0.003663519397377968, 
                    0.005705397576093674, 
                    0.028984302654862404, 
                    -0.0012011618819087744
                ], 
                [
                    -0.013183926232159138, 
                    0.00527596939355135, 
                    -0.00941077247262001, 
                    0.028408866375684738, 
                    0.05824863910675049, 
                    0.05287323519587517, 
                    -0.03110249526798725, 
                    0.0347234271466732, 
                    0.030865615233778954, 
                    0.031877439469099045, 
                    0.041165903210639954, 
                    0.0012948469957336783, 
                    0.030164863914251328, 
                    0.03983568027615547, 
                    0.01550518348813057, 
                    0.019697558134794235, 
                    0.028524696826934814, 
                    0.014483596198260784, 
                    -0.027118710801005363, 
                    0.01881404221057892, 
                    0.017736105248332024, 
                    0.050980471074581146, 
                    -0.02574692666530609, 
                    0.045519497245550156, 
                    0.017400018870830536, 
                    -0.006550797261297703, 
                    -0.006993159651756287, 
                    -0.008383880369365215, 
                    0.02077246829867363, 
                    -0.01751495525240898, 
                    0.028814291581511497, 
                    -0.02651660144329071, 
                    -0.02338528074324131, 
                    -0.03366363048553467, 
                    0.03113485872745514, 
                    -0.03807247430086136, 
                    0.006641346029937267, 
                    0.002421655924990773, 
                    -0.024194395169615746, 
                    0.01280745305120945, 
                    0.009704160504043102, 
                    -0.007077767513692379, 
                    -0.028235269710421562, 
                    -0.007733308710157871, 
                    0.008677422069013119, 
                    -0.0390954464673996, 
                    -0.027558647096157074, 
                    -0.04573097079992294, 
                    0.03694478049874306, 
                    -0.014808016829192638, 
                    -0.006865262519568205, 
                    -0.018238652497529984, 
                    0.019052719697356224, 
                    -0.0062043373472988605, 
                    0.02317788079380989, 
                    -0.007252750918269157, 
                    -0.00043592171277850866, 
                    0.030503330752253532, 
                    -0.006503627169877291, 
                    0.004501733463257551, 
                    0.03000040166079998, 
                    0.013287786394357681, 
                    -0.008428262546658516, 
                    0.014104560948908329, 
                    0.025523951277136803, 
                    0.03486442565917969, 
                    -0.013024497777223587, 
                    0.011897832155227661, 
                    0.004408215172588825, 
                    -0.003247177693992853, 
                    -0.030511435121297836, 
                    0.01730072684586048, 
                    -0.011181782931089401, 
                    -0.0013359327567741275, 
                    -0.009815748780965805, 
                    0.020027510821819305, 
                    0.0012044383911415935, 
                    -0.010306226089596748, 
                    0.029214903712272644, 
                    -0.012950120493769646, 
                    -0.02313392236828804, 
                    0.019264591857790947, 
                    0.02442069724202156, 
                    0.0008854074403643608
                ], 
                [
                    0.008998528122901917, 
                    0.026545993983745575, 
                    -0.008506223559379578, 
                    0.04994669929146767, 
                    0.037372104823589325, 
                    0.022463751956820488, 
                    -0.016836602240800858, 
                    0.030697645619511604, 
                    0.02683326229453087, 
                    0.010315855033695698, 
                    0.002783403731882572, 
                    0.0007532694726251066, 
                    0.04479554668068886, 
                    -0.03651358187198639, 
                    0.014674355275928974, 
                    -0.0016139720100909472, 
                    -0.04307937994599342, 
                    0.028056766837835312, 
                    -0.0010632359189912677, 
                    0.037337735295295715, 
                    0.026379432529211044, 
                    -0.002053498988971114, 
                    -0.047123685479164124, 
                    0.0222791638225317, 
                    -0.013703592121601105, 
                    -0.016761701554059982, 
                    0.02146053873002529, 
                    -0.029013166204094887, 
                    -0.023756086826324463, 
                    -0.008833707310259342, 
                    0.026422513648867607, 
                    0.003045108402147889, 
                    -0.002454019384458661, 
                    -0.02713005058467388, 
                    0.035440120846033096, 
                    -0.040044140070676804, 
                    0.012128674425184727, 
                    0.010100471787154675, 
                    -0.010308918543159962, 
                    0.030751891434192657, 
                    -0.04244231432676315, 
                    -0.011115288361907005, 
                    -0.011571354232728481, 
                    -0.0398302860558033, 
                    -0.0014395290054380894, 
                    -0.0091448575258255, 
                    0.0075639658607542515, 
                    -0.030679848045110703, 
                    0.0011510681360960007, 
                    -0.01506345346570015, 
                    -0.009761413559317589, 
                    -0.0036951357033103704, 
                    -0.02612297609448433, 
                    -0.007092874031513929, 
                    -0.0037591452710330486, 
                    -0.010717401280999184, 
                    0.006381414830684662, 
                    0.007179540116339922, 
                    0.04454439505934715, 
                    -0.015721384435892105, 
                    -0.006807147059589624, 
                    -0.01555277593433857, 
                    -0.028286762535572052, 
                    -0.00630933279171586, 
                    0.04640604928135872, 
                    -0.02744315378367901, 
                    0.006245256867259741, 
                    -0.0044515193440020084, 
                    -0.015203873626887798, 
                    -0.02662927284836769, 
                    0.012312527745962143, 
                    0.036267414689064026, 
                    -0.025659475475549698, 
                    -0.017351947724819183, 
                    -0.026148518547415733, 
                    0.05085295811295509, 
                    0.011654297821223736, 
                    -0.005216303747147322, 
                    0.03319264203310013, 
                    -0.0005272874841466546, 
                    0.022622019052505493, 
                    0.008720584213733673, 
                    0.01000503171235323, 
                    -0.018891677260398865
                ], 
                [
                    -0.011915039271116257, 
                    0.005366236437112093, 
                    -0.035219818353652954, 
                    0.03644086793065071, 
                    0.10553105920553207, 
                    0.060296639800071716, 
                    -0.1856059581041336, 
                    0.02282720059156418, 
                    0.03365083411335945, 
                    -0.0067589362151920795, 
                    0.00366614549420774, 
                    -0.02582077868282795, 
                    0.012936603277921677, 
                    0.0014763007638975978, 
                    0.018702907487750053, 
                    0.0018836258677765727, 
                    0.024013463407754898, 
                    -0.012171381153166294, 
                    -0.00752536254003644, 
                    -0.0017885005800053477, 
                    0.02455771155655384, 
                    0.02951854281127453, 
                    -0.015131439082324505, 
                    0.03747227415442467, 
                    0.0023958589881658554, 
                    0.004791601095348597, 
                    0.011884290724992752, 
                    0.034860920161008835, 
                    -0.0097742835059762, 
                    -0.009735734201967716, 
                    0.008476237766444683, 
                    -0.04906240105628967, 
                    0.024598339572548866, 
                    -0.023749178275465965, 
                    0.0330086350440979, 
                    -0.020961103960871696, 
                    0.005628363694995642, 
                    -0.0018557183211669326, 
                    -0.005068542435765266, 
                    0.02813572995364666, 
                    -0.011716586537659168, 
                    -0.01183268427848816, 
                    -0.01951133832335472, 
                    0.004170930944383144, 
                    -0.024209339171648026, 
                    0.003808618988841772, 
                    0.006968569941818714, 
                    -0.016371333971619606, 
                    0.04853081330657005, 
                    0.0024468200281262398, 
                    -0.029325086623430252, 
                    0.0059638372622430325, 
                    -0.027714231982827187, 
                    -0.04312122240662575, 
                    -0.033581700176000595, 
                    0.010943212546408176, 
                    -0.012044021859765053, 
                    0.006481635384261608, 
                    0.05889025330543518, 
                    0.015067617408931255, 
                    -0.007472130935639143, 
                    0.018486974760890007, 
                    -0.010270615108311176, 
                    -0.028198162093758583, 
                    -0.007816027849912643, 
                    -0.010940603911876678, 
                    0.03743325173854828, 
                    -0.015058225020766258, 
                    -0.010638936422765255, 
                    -0.011337910778820515, 
                    -0.006379225756973028, 
                    -0.009313950315117836, 
                    0.011714584194123745, 
                    -0.009930015541613102, 
                    0.005335875321179628, 
                    -0.016353635117411613, 
                    -0.01084423903375864, 
                    -0.005375569686293602, 
                    0.013212103396654129, 
                    0.023158211261034012, 
                    0.008895344100892544, 
                    -0.013031586073338985, 
                    -0.013172768987715244, 
                    -0.017396358773112297
                ], 
                [
                    -0.0392480231821537, 
                    0.01393657922744751, 
                    0.00947616621851921, 
                    0.013339675962924957, 
                    0.03189601004123688, 
                    0.07703521102666855, 
                    -0.023556185886263847, 
                    0.025355851277709007, 
                    0.0014508351450785995, 
                    0.006362895015627146, 
                    -0.0040825908072292805, 
                    0.02542262338101864, 
                    0.07497663795948029, 
                    0.020628049969673157, 
                    0.05844121053814888, 
                    -0.010964854620397091, 
                    0.0380609929561615, 
                    -0.018581047654151917, 
                    -0.0024220917839556932, 
                    0.01216453779488802, 
                    0.053731899708509445, 
                    0.06728095561265945, 
                    -0.017803316935896873, 
                    0.01112413126975298, 
                    0.01457237545400858, 
                    -0.03167462721467018, 
                    0.019569316878914833, 
                    -0.026114998385310173, 
                    0.013724287040531635, 
                    0.020383473485708237, 
                    0.02720862440764904, 
                    -0.0061365156434476376, 
                    0.04674223065376282, 
                    -0.0019223567796871066, 
                    0.04676700383424759, 
                    0.016262676566839218, 
                    0.010331551544368267, 
                    0.011302699334919453, 
                    -0.011722242459654808, 
                    0.009288339875638485, 
                    -0.041134487837553024, 
                    -0.014836486428976059, 
                    -0.012137243524193764, 
                    -0.015725117176771164, 
                    0.0021184158977121115, 
                    -0.015216016210615635, 
                    -0.021829431876540184, 
                    -0.03935448080301285, 
                    0.04560335725545883, 
                    -0.00537579832598567, 
                    -0.021289942786097527, 
                    -0.007059418596327305, 
                    0.030620582401752472, 
                    0.01861082762479782, 
                    -0.012361105531454086, 
                    0.021686501801013947, 
                    -0.0003967649827245623, 
                    0.0265891682356596, 
                    0.028508460149168968, 
                    0.0128632178530097, 
                    -0.017716988921165466, 
                    0.007941639050841331, 
                    -0.03891715407371521, 
                    0.01612747646868229, 
                    0.014933457598090172, 
                    -0.03102286346256733, 
                    0.0047027054242789745, 
                    -0.007905164733529091, 
                    0.0010238096583634615, 
                    0.0038592200726270676, 
                    -0.02977658249437809, 
                    0.0024374094791710377, 
                    -0.029891781508922577, 
                    -0.011704022996127605, 
                    -0.00280688120983541, 
                    0.028220469132065773, 
                    0.02209508791565895, 
                    -0.008514617569744587, 
                    0.016264602541923523, 
                    -0.036075808107852936, 
                    -0.009885556995868683, 
                    -0.005902379285544157, 
                    0.0039762514643371105, 
                    -0.0168722216039896
                ], 
                [
                    0.03957086056470871, 
                    -0.003872140310704708, 
                    -0.05607769638299942, 
                    -0.023358190432190895, 
                    0.08084993809461594, 
                    -0.1268589198589325, 
                    -0.010593668557703495, 
                    0.021519247442483902, 
                    0.029309291392564774, 
                    -0.0034527494572103024, 
                    0.04811796173453331, 
                    0.02477818727493286, 
                    0.016867192462086678, 
                    0.005067684222012758, 
                    0.007348526269197464, 
                    -0.008580212481319904, 
                    -0.14231689274311066, 
                    0.04323912784457207, 
                    -0.0038273415993899107, 
                    0.01122844498604536, 
                    0.02643699012696743, 
                    0.023158449679613113, 
                    -0.03295602276921272, 
                    0.02078431472182274, 
                    0.006474379450082779, 
                    -0.04441269859671593, 
                    -0.019002670422196388, 
                    -0.019047733396291733, 
                    0.018924128264188766, 
                    0.0242577213793993, 
                    -0.006358556915074587, 
                    0.030666664242744446, 
                    0.031249796971678734, 
                    -0.011088999919593334, 
                    -0.006273282691836357, 
                    0.00843978300690651, 
                    -0.008728533051908016, 
                    0.0193370059132576, 
                    0.001236257143318653, 
                    -0.010258294641971588, 
                    0.00902811624109745, 
                    -0.015982309356331825, 
                    0.010346964001655579, 
                    -0.021796468645334244, 
                    0.025075677782297134, 
                    -0.0496969111263752, 
                    0.007897939532995224, 
                    -0.0377696193754673, 
                    0.010504021309316158, 
                    0.012489333748817444, 
                    -0.03219948709011078, 
                    0.011869321577250957, 
                    -0.020146353170275688, 
                    0.0005901724798604846, 
                    -0.0013163506519049406, 
                    0.021919790655374527, 
                    0.02187102474272251, 
                    0.041196972131729126, 
                    0.01936652697622776, 
                    -0.031520385295152664, 
                    0.017819233238697052, 
                    -0.038058679550886154, 
                    0.033791158348321915, 
                    -0.004042599815875292, 
                    0.001295300549827516, 
                    0.004363821819424629, 
                    0.02425733022391796, 
                    -0.01176249235868454, 
                    -0.011808604001998901, 
                    -0.02382567524909973, 
                    -0.03397461771965027, 
                    -0.03476851433515549, 
                    -0.012762876227498055, 
                    -0.003394894767552614, 
                    -0.022860383614897728, 
                    0.02880837768316269, 
                    -0.016271861270070076, 
                    -0.012810462154448032, 
                    0.047281887382268906, 
                    -0.049648236483335495, 
                    -0.01193705853074789, 
                    0.043302036821842194, 
                    0.00945977307856083, 
                    -0.01671369932591915
                ], 
                [
                    0.009540672414004803, 
                    -0.027157235890626907, 
                    0.0075570507906377316, 
                    -0.0033971264492720366, 
                    0.11638820916414261, 
                    0.1809564083814621, 
                    -0.14096541702747345, 
                    0.026732198894023895, 
                    0.006156908813863993, 
                    -0.01934976875782013, 
                    -0.00674469256773591, 
                    -0.012378524988889694, 
                    0.009803393855690956, 
                    0.01843450963497162, 
                    0.07587916404008865, 
                    -0.043872904032468796, 
                    -0.07996046543121338, 
                    0.05757787823677063, 
                    0.010413188487291336, 
                    -0.010196755640208721, 
                    -0.027845891192555428, 
                    0.03868795186281204, 
                    -0.008444195613265038, 
                    0.046625588089227676, 
                    0.0442168302834034, 
                    -0.017136048525571823, 
                    -0.0027534887194633484, 
                    -0.021960731595754623, 
                    0.03182781860232353, 
                    0.006334351841360331, 
                    0.004731860011816025, 
                    -0.02593284659087658, 
                    -0.009475084953010082, 
                    -0.008063451386988163, 
                    0.0022370018996298313, 
                    -0.0068521685898303986, 
                    0.0015361293917521834, 
                    -0.0022237710654735565, 
                    0.006176662165671587, 
                    0.01207197830080986, 
                    -0.012265129946172237, 
                    0.02774135395884514, 
                    0.009961417876183987, 
                    -0.05105486139655113, 
                    0.013489751145243645, 
                    -0.00804162584245205, 
                    0.040276773273944855, 
                    -0.009684511460363865, 
                    -0.0012004993623122573, 
                    -0.0010322455782443285, 
                    -0.007037744391709566, 
                    0.02861575409770012, 
                    -0.03094947710633278, 
                    0.0027957193087786436, 
                    -0.0058124857023358345, 
                    0.007464068941771984, 
                    0.017801063135266304, 
                    -0.023948417976498604, 
                    -0.008083203807473183, 
                    0.02650628797709942, 
                    0.017157187685370445, 
                    0.004747910890728235, 
                    0.0003804341540671885, 
                    0.005340550560504198, 
                    -0.006131879985332489, 
                    -0.02544899471104145, 
                    0.01430497132241726, 
                    -0.01672406494617462, 
                    -0.0036851949989795685, 
                    0.0016923730727285147, 
                    -0.01489251758903265, 
                    0.0026220467407256365, 
                    -0.02456771768629551, 
                    -0.002604807959869504, 
                    -0.0011016266653314233, 
                    -0.012791731394827366, 
                    0.04568004608154297, 
                    0.01277995202690363, 
                    0.03505665436387062, 
                    0.033059656620025635, 
                    -0.009896587580442429, 
                    0.022930949926376343, 
                    -0.031407371163368225, 
                    0.023737728595733643
                ], 
                [
                    0.05526227876543999, 
                    -0.01962558925151825, 
                    -0.04104022681713104, 
                    0.03407791256904602, 
                    0.06472167372703552, 
                    -0.19025596976280212, 
                    0.05176938697695732, 
                    0.017154986038804054, 
                    0.05517617240548134, 
                    0.03946475312113762, 
                    0.04636840149760246, 
                    -0.0019347014604136348, 
                    0.04751267284154892, 
                    -8.529031765647233e-05, 
                    0.033859025686979294, 
                    -0.005910465959459543, 
                    -0.07074874639511108, 
                    0.019138922914862633, 
                    0.010320954956114292, 
                    0.007920450530946255, 
                    0.01626136153936386, 
                    0.008180650882422924, 
                    -0.028678853064775467, 
                    -0.04052829369902611, 
                    -0.01759992726147175, 
                    -0.011822091415524483, 
                    0.028962133452296257, 
                    -0.013955212198197842, 
                    0.015542351640760899, 
                    0.005030335858464241, 
                    0.031008439138531685, 
                    0.006277409847825766, 
                    -0.005053128115832806, 
                    0.009111573919653893, 
                    0.010547327809035778, 
                    -0.03234781324863434, 
                    0.011326740495860577, 
                    0.03056100569665432, 
                    0.0008088062750175595, 
                    0.006998330354690552, 
                    -0.021339721977710724, 
                    0.012236358597874641, 
                    -0.037524838000535965, 
                    0.00283699668943882, 
                    0.002372434828430414, 
                    -0.026538122445344925, 
                    -0.008274078369140625, 
                    -0.004569146782159805, 
                    0.008152749389410019, 
                    -0.021866176277399063, 
                    -0.011515932157635689, 
                    0.005926692392677069, 
                    0.019028132781386375, 
                    -0.007005959749221802, 
                    0.02025766670703888, 
                    0.008455054834485054, 
                    0.035097386687994, 
                    0.043462708592414856, 
                    0.03808430954813957, 
                    -0.002316036494448781, 
                    -0.011068791151046753, 
                    -0.024733934551477432, 
                    -0.015781978145241737, 
                    0.007006330415606499, 
                    0.049036022275686264, 
                    0.006876575760543346, 
                    -0.03599384427070618, 
                    -0.03366583213210106, 
                    -0.007710909470915794, 
                    -0.0037742548156529665, 
                    -0.0016288203187286854, 
                    0.023170610889792442, 
                    -0.018919281661510468, 
                    0.03054981306195259, 
                    -0.03133541718125343, 
                    0.0026441116351634264, 
                    -0.010157087817788124, 
                    -0.01177316252142191, 
                    0.05720831826329231, 
                    -0.05365000292658806, 
                    -0.011941522359848022, 
                    -0.012823919765651226, 
                    0.028834817931056023, 
                    -0.022645119577646255
                ], 
                [
                    -0.004879487678408623, 
                    0.004297270439565182, 
                    -0.025670446455478668, 
                    0.012605683878064156, 
                    0.089231938123703, 
                    0.128898486495018, 
                    0.27571937441825867, 
                    0.02182665653526783, 
                    0.04010813683271408, 
                    0.0026470611337572336, 
                    0.05006122216582298, 
                    -0.02649286389350891, 
                    -0.026310723274946213, 
                    -0.04918087273836136, 
                    0.003740971442312002, 
                    -0.03342491760849953, 
                    -0.11519178003072739, 
                    -0.0122969476506114, 
                    0.00014747046225238591, 
                    0.0062483372166752815, 
                    0.009668860584497452, 
                    -0.01341809518635273, 
                    0.00625030230730772, 
                    -0.011791897006332874, 
                    -0.004010629840195179, 
                    0.010787236504256725, 
                    0.011535118333995342, 
                    0.0005382279050536454, 
                    0.011995582841336727, 
                    0.002539491979405284, 
                    0.012276449240744114, 
                    0.007502775173634291, 
                    0.008788075298070908, 
                    -0.0004730955697596073, 
                    -0.012320647947490215, 
                    -0.009972325526177883, 
                    0.006514331791549921, 
                    -0.005752305965870619, 
                    -0.007883814163506031, 
                    0.018898719921708107, 
                    0.02204756997525692, 
                    0.01060423068702221, 
                    -0.011526981368660927, 
                    0.018038108944892883, 
                    -0.011473803780972958, 
                    0.005096732638776302, 
                    -0.00932177621871233, 
                    -0.006561380345374346, 
                    -0.015215802006423473, 
                    -0.053051434457302094, 
                    0.011497069150209427, 
                    -0.030754100531339645, 
                    -0.00757690379396081, 
                    0.011147644370794296, 
                    -0.006072975695133209, 
                    0.006827152334153652, 
                    -0.016321856528520584, 
                    -0.013025791384279728, 
                    0.02696388214826584, 
                    -0.02356870286166668, 
                    0.022613462060689926, 
                    -0.032092299312353134, 
                    0.0013051533605903387, 
                    -0.003400500863790512, 
                    -0.01026628352701664, 
                    0.014314960688352585, 
                    -0.0007842504419386387, 
                    -0.002789663150906563, 
                    -0.021181819960474968, 
                    -0.003144065849483013, 
                    -0.011535468511283398, 
                    0.007836037315428257, 
                    -0.006653907243162394, 
                    -0.005135210230946541, 
                    -0.0012175918091088533, 
                    0.018086617812514305, 
                    0.00944053940474987, 
                    -0.0009372283238917589, 
                    0.01046232134103775, 
                    0.005635442212224007, 
                    -0.001357286935672164, 
                    0.00546260317787528, 
                    0.004054508171975613, 
                    -0.04310363903641701
                ], 
                [
                    0.018864836543798447, 
                    -0.0017293536802753806, 
                    -0.04412880167365074, 
                    -0.022000767290592194, 
                    0.03388958051800728, 
                    -0.13281995058059692, 
                    -0.14397384226322174, 
                    0.02407415769994259, 
                    0.006576131097972393, 
                    0.041383784264326096, 
                    0.047332923859357834, 
                    -0.019691066816449165, 
                    -0.02907341718673706, 
                    -0.2007139027118683, 
                    0.0911514014005661, 
                    -0.09526923298835754, 
                    -0.21054503321647644, 
                    0.04049386829137802, 
                    0.011912516318261623, 
                    0.010915900580585003, 
                    -0.013672120869159698, 
                    -0.0002219248126493767, 
                    -0.008276690728962421, 
                    -0.02342846989631653, 
                    -0.010069584473967552, 
                    -0.09575764089822769, 
                    -0.006194493267685175, 
                    -0.012767432257533073, 
                    0.0008656791178509593, 
                    -0.008642834611237049, 
                    -0.009383812546730042, 
                    -0.0032723660115152597, 
                    -0.009280281141400337, 
                    0.021295808255672455, 
                    0.018785757943987846, 
                    -0.006925878114998341, 
                    -0.00867712777107954, 
                    0.006839006673544645, 
                    -0.006742903497070074, 
                    0.01824270375072956, 
                    0.022100595757365227, 
                    -0.005016958806663752, 
                    0.013717055320739746, 
                    -0.011862225830554962, 
                    -0.01033800933510065, 
                    -0.005378927569836378, 
                    -0.0005414368351921439, 
                    -0.015824129804968834, 
                    -0.018465423956513405, 
                    0.02948836050927639, 
                    -0.004057816229760647, 
                    0.021290671080350876, 
                    0.009752183221280575, 
                    -0.003917389083653688, 
                    -0.0007175623322837055, 
                    -0.018969504162669182, 
                    -0.0012268547434359789, 
                    0.001041394891217351, 
                    -0.004273758269846439, 
                    -0.009217853657901287, 
                    -0.017715957015752792, 
                    0.00156415777746588, 
                    0.01567598059773445, 
                    0.010092608630657196, 
                    0.02617608942091465, 
                    -0.029155388474464417, 
                    0.01794375479221344, 
                    0.02166031114757061, 
                    0.01990075409412384, 
                    -0.0026787705719470978, 
                    -0.004313748795539141, 
                    0.005416241008788347, 
                    -0.004574579186737537, 
                    0.02107354998588562, 
                    -0.007057663984596729, 
                    -0.01887371949851513, 
                    0.023363178595900536, 
                    -0.005708479788154364, 
                    0.00012185840751044452, 
                    0.0019614859484136105, 
                    -0.017202531918883324, 
                    -0.00041977447108365595, 
                    0.003033914603292942, 
                    -0.010965541005134583
                ], 
                [
                    0.01331618893891573, 
                    -0.007092829793691635, 
                    -0.001433175290003419, 
                    0.03908488526940346, 
                    0.02943889982998371, 
                    -0.08490964025259018, 
                    0.12243614345788956, 
                    0.006263745483011007, 
                    0.05933802202343941, 
                    0.014333187602460384, 
                    0.041955508291721344, 
                    0.015977011993527412, 
                    0.022318776696920395, 
                    0.02574913762509823, 
                    0.04150611534714699, 
                    -0.002476275898516178, 
                    -0.09513798356056213, 
                    -0.007270023692399263, 
                    -0.015265489928424358, 
                    0.0038891902659088373, 
                    -0.013490019366145134, 
                    0.05759870260953903, 
                    -0.005491676274687052, 
                    0.023157592862844467, 
                    0.016130467876791954, 
                    -0.048418134450912476, 
                    -0.006702095735818148, 
                    -0.03050830215215683, 
                    0.003733167890459299, 
                    -0.014306974597275257, 
                    0.041829705238342285, 
                    -0.0037331474013626575, 
                    0.02718590945005417, 
                    -0.026016635820269585, 
                    0.00015331321628764272, 
                    -0.04172661527991295, 
                    -2.4918796043493785e-05, 
                    0.006577656138688326, 
                    0.012826645746827126, 
                    0.01191750168800354, 
                    -0.014377669431269169, 
                    0.009154045023024082, 
                    -0.02944570779800415, 
                    -0.03215355426073074, 
                    0.0187206007540226, 
                    0.014662225730717182, 
                    -0.01876887120306492, 
                    -0.05964914336800575, 
                    0.06635760515928268, 
                    0.024215050041675568, 
                    0.003288090927526355, 
                    -0.014125031419098377, 
                    -0.005703344475477934, 
                    -0.028052758425474167, 
                    -0.011742380447685719, 
                    0.04242628440260887, 
                    -0.006414556875824928, 
                    0.020859751850366592, 
                    0.052905432879924774, 
                    0.05291211977601051, 
                    -0.029906999319791794, 
                    -0.033098287880420685, 
                    -0.04611578956246376, 
                    -0.049676794558763504, 
                    0.02988310717046261, 
                    -0.053414177149534225, 
                    -0.013148222118616104, 
                    0.020683525130152702, 
                    0.02591077610850334, 
                    -0.004109284374862909, 
                    0.009620772674679756, 
                    -0.014115320518612862, 
                    -0.011853589676320553, 
                    0.0052949669770896435, 
                    -0.04322190582752228, 
                    0.0053434185683727264, 
                    -0.001491895760409534, 
                    0.005439086817204952, 
                    0.03298400342464447, 
                    -0.006112358998507261, 
                    -0.008632102981209755, 
                    -0.04061775282025337, 
                    -0.019686872139573097, 
                    -0.03393702581524849
                ], 
                [
                    -0.03906848654150963, 
                    -0.01910349912941456, 
                    0.07434345781803131, 
                    0.03280184417963028, 
                    -0.09782902896404266, 
                    -0.005198443308472633, 
                    0.08062808215618134, 
                    -0.035694222897291183, 
                    0.056699320673942566, 
                    0.029667578637599945, 
                    -0.02291472628712654, 
                    -0.06846987456083298, 
                    0.012097134254872799, 
                    -0.018907183781266212, 
                    0.06561720371246338, 
                    -0.0765523761510849, 
                    -0.08417323976755142, 
                    0.014003539457917213, 
                    0.015128076076507568, 
                    0.0009530173265375197, 
                    -0.006881880108267069, 
                    0.02492823638021946, 
                    -0.00663064606487751, 
                    0.002840276574715972, 
                    -0.04597168788313866, 
                    0.01795484870672226, 
                    0.011668763123452663, 
                    0.015020794235169888, 
                    0.0013987621059641242, 
                    0.012476525269448757, 
                    -0.006525999400764704, 
                    -0.09726438671350479, 
                    -0.0004654790973290801, 
                    -0.197571262717247, 
                    -0.07483132928609848, 
                    0.02258126810193062, 
                    0.036684390157461166, 
                    -0.002144438214600086, 
                    0.03499554842710495, 
                    0.021161027252674103, 
                    -0.006669636350125074, 
                    0.033200498670339584, 
                    -0.02713240496814251, 
                    -0.006526337005198002, 
                    0.012187258340418339, 
                    0.06402786821126938, 
                    0.015100635588169098, 
                    0.024746829643845558, 
                    0.04058653116226196, 
                    0.04552677646279335, 
                    -0.05716691166162491, 
                    -0.02803681790828705, 
                    -0.017847035080194473, 
                    -0.01476623211055994, 
                    -0.004420782905071974, 
                    0.007801278494298458, 
                    0.07608004659414291, 
                    -0.008805569261312485, 
                    -0.033413153141736984, 
                    -0.008366457186639309, 
                    -0.014459073543548584, 
                    0.03816600888967514, 
                    -0.03823276236653328, 
                    0.02397030033171177, 
                    -0.03651699796319008, 
                    -0.02121749520301819, 
                    -0.00021748626022599638, 
                    -0.030939698219299316, 
                    -0.03399544581770897, 
                    -0.03203536942601204, 
                    -0.017064083367586136, 
                    0.004626521375030279, 
                    -0.02907242439687252, 
                    -0.032390523701906204, 
                    -0.00019653506751637906, 
                    0.01098515186458826, 
                    -0.05146697163581848, 
                    0.015474424697458744, 
                    0.017177632078528404, 
                    0.03388363495469093, 
                    0.025776023045182228, 
                    -0.0895865187048912, 
                    -0.035551831126213074, 
                    -0.03117878921329975
                ], 
                [
                    0.0038703037425875664, 
                    0.012036752887070179, 
                    -0.0305099505931139, 
                    0.03573409095406532, 
                    0.12059229612350464, 
                    -0.16699004173278809, 
                    -0.06529362499713898, 
                    0.058776095509529114, 
                    0.043358080089092255, 
                    0.03211987018585205, 
                    0.01864209957420826, 
                    -0.004801029339432716, 
                    0.023523714393377304, 
                    0.0037725549191236496, 
                    0.011736919172108173, 
                    0.00535926315933466, 
                    -0.06962841004133224, 
                    -0.029305873438715935, 
                    0.010737704113125801, 
                    0.006041515152901411, 
                    0.025480030104517937, 
                    0.006554281804710627, 
                    -0.0003632099833339453, 
                    -0.0006434153183363378, 
                    0.020080959424376488, 
                    -0.009818457067012787, 
                    0.006233649328351021, 
                    0.01686166413128376, 
                    0.02794688381254673, 
                    0.004952758084982634, 
                    -0.027772286906838417, 
                    -0.02002323605120182, 
                    0.028521059080958366, 
                    -0.003428016323596239, 
                    -0.016663983464241028, 
                    -0.03906276822090149, 
                    -0.0062317196279764175, 
                    0.047740813344717026, 
                    -0.0015427410835400224, 
                    0.01294754445552826, 
                    -0.030256133526563644, 
                    0.013226051814854145, 
                    -0.021477507427334785, 
                    0.005525109823793173, 
                    -0.022626832127571106, 
                    9.374153887620196e-05, 
                    0.022675611078739166, 
                    -0.017980439588427544, 
                    0.01154895219951868, 
                    0.018154572695493698, 
                    -0.001196958590298891, 
                    0.0178468506783247, 
                    -0.0006280517554841936, 
                    -0.007439145352691412, 
                    -0.029860425740480423, 
                    0.026213819161057472, 
                    0.027789758518338203, 
                    0.009012803435325623, 
                    0.022191790863871574, 
                    -0.023997820913791656, 
                    -0.021329686045646667, 
                    -0.016260379925370216, 
                    0.00266200490295887, 
                    -0.021441003307700157, 
                    0.02988063544034958, 
                    -0.015711233019828796, 
                    -0.011423004791140556, 
                    0.019778726622462273, 
                    -0.01803494803607464, 
                    -0.02106073684990406, 
                    -0.008288211189210415, 
                    0.005374701227992773, 
                    0.014524961821734905, 
                    0.021412445232272148, 
                    -0.016698889434337616, 
                    0.032022327184677124, 
                    0.0028654104098677635, 
                    0.020584218204021454, 
                    0.011945384554564953, 
                    -0.034451957792043686, 
                    -0.01895339973270893, 
                    -0.01631762646138668, 
                    0.027293551713228226, 
                    0.015484187752008438
                ], 
                [
                    -0.011787649244070053, 
                    0.0015971172833815217, 
                    -0.011856557801365852, 
                    0.01579246111214161, 
                    0.037981241941452026, 
                    -0.08907808363437653, 
                    0.07180127501487732, 
                    0.03486909344792366, 
                    0.016489461064338684, 
                    0.035610537976026535, 
                    0.03494147211313248, 
                    0.004044522996991873, 
                    0.06401997059583664, 
                    0.03604212403297424, 
                    0.042620398104190826, 
                    -0.04130225628614426, 
                    -0.10699024796485901, 
                    0.0326785147190094, 
                    0.010449889115989208, 
                    -0.025864742696285248, 
                    0.05399445816874504, 
                    0.03260945528745651, 
                    -0.04397010803222656, 
                    -0.0036748447455465794, 
                    0.00947227980941534, 
                    -0.004319499246776104, 
                    0.00450336467474699, 
                    -0.001824393984861672, 
                    0.02774607576429844, 
                    -0.034242529422044754, 
                    0.00752855883911252, 
                    0.012844366021454334, 
                    0.04596694931387901, 
                    0.0060815755277872086, 
                    -0.0173521488904953, 
                    -0.03794267401099205, 
                    -0.030848825350403786, 
                    0.00815857294946909, 
                    0.022021641954779625, 
                    0.02494625374674797, 
                    -0.0003984090290032327, 
                    -0.011373759247362614, 
                    -0.006334514822810888, 
                    -0.017671873793005943, 
                    0.02546858601272106, 
                    -0.038273729383945465, 
                    0.04137323424220085, 
                    -0.02286757528781891, 
                    0.05247888341546059, 
                    -0.013273607939481735, 
                    0.018409915268421173, 
                    0.049969565123319626, 
                    0.02075880952179432, 
                    0.012635556049644947, 
                    0.007127712946385145, 
                    0.031187616288661957, 
                    0.009462250396609306, 
                    0.030549170449376106, 
                    0.020420366898179054, 
                    0.03553195297718048, 
                    -0.06702608615159988, 
                    -0.035199034959077835, 
                    0.018465189263224602, 
                    -0.033525850623846054, 
                    0.03399868682026863, 
                    -0.06708132475614548, 
                    0.02237934246659279, 
                    -0.015477826818823814, 
                    -0.0011196588166058064, 
                    -0.03420819714665413, 
                    0.03069358505308628, 
                    0.005495190154761076, 
                    -0.03425254300236702, 
                    0.0010555111803114414, 
                    0.006636478938162327, 
                    0.003965861164033413, 
                    0.0051621259190142155, 
                    0.018347743898630142, 
                    0.05493924021720886, 
                    0.0009264746913686395, 
                    -0.03517206385731697, 
                    -0.023643897846341133, 
                    0.020632972940802574, 
                    -0.016954008489847183
                ], 
                [
                    0.004305672366172075, 
                    0.013065117411315441, 
                    -0.027851177379488945, 
                    0.013966088183224201, 
                    0.08128326386213303, 
                    -0.024207208305597305, 
                    -0.03249210864305496, 
                    0.0252643134444952, 
                    -0.004472624510526657, 
                    0.001730566960759461, 
                    0.05391295254230499, 
                    -0.01136488001793623, 
                    0.028507867828011513, 
                    -0.011765416711568832, 
                    0.01879245974123478, 
                    -0.0024757753126323223, 
                    -0.0835324302315712, 
                    0.021195188164711, 
                    -0.0015047563938423991, 
                    0.0076835923828184605, 
                    0.019525863230228424, 
                    0.05607526749372482, 
                    0.03550564870238304, 
                    0.0737774446606636, 
                    -0.018342159688472748, 
                    0.0021647708490490913, 
                    -0.01614300161600113, 
                    -0.021946171298623085, 
                    -0.0003001778095494956, 
                    -0.019655290991067886, 
                    0.0465751588344574, 
                    0.03480670973658562, 
                    0.04248378798365593, 
                    0.004197319038212299, 
                    0.014828570187091827, 
                    -0.01646599732339382, 
                    0.0031646699644625187, 
                    -0.0184179674834013, 
                    -0.0008060864056460559, 
                    0.003039164002984762, 
                    -0.028150279074907303, 
                    -0.02194344811141491, 
                    -0.0023972163908183575, 
                    0.03784369304776192, 
                    -0.0018493222305551171, 
                    -0.0011418421054258943, 
                    0.0016264558071270585, 
                    -0.022684432566165924, 
                    0.0029091048054397106, 
                    0.010471092537045479, 
                    0.05352576822042465, 
                    0.01600833609700203, 
                    -0.003389725461602211, 
                    -0.004435453563928604, 
                    -0.0022678994573652744, 
                    -0.012490641325712204, 
                    -0.01211969181895256, 
                    -0.011983330361545086, 
                    0.02904004231095314, 
                    0.0011723167262971401, 
                    -0.030521880835294724, 
                    -0.02393978089094162, 
                    -0.009611021727323532, 
                    -0.013556919991970062, 
                    0.02272924594581127, 
                    -0.047562405467033386, 
                    0.023010673001408577, 
                    0.022973449900746346, 
                    -0.03982602804899216, 
                    0.0213959738612175, 
                    -0.020781343802809715, 
                    0.010296139866113663, 
                    0.005121524445712566, 
                    -0.01598195731639862, 
                    -0.03204295411705971, 
                    0.02955874614417553, 
                    0.046511560678482056, 
                    0.004527954384684563, 
                    -0.014699133113026619, 
                    -0.0011778974439948797, 
                    -0.03147653490304947, 
                    0.0023658922873437405, 
                    -0.008987599052488804, 
                    -0.020555773749947548
                ], 
                [
                    -0.01294944528490305, 
                    0.04732241481542587, 
                    -0.021448807790875435, 
                    0.05740487203001976, 
                    0.056616783142089844, 
                    0.09650126099586487, 
                    -0.0008007304859347641, 
                    0.036242611706256866, 
                    -0.007566643413156271, 
                    0.0064161475747823715, 
                    0.02420719526708126, 
                    0.03177029639482498, 
                    0.03447463735938072, 
                    7.569880108349025e-05, 
                    -0.0008148378110490739, 
                    0.019708773121237755, 
                    -0.05491531640291214, 
                    0.017239920794963837, 
                    0.01464841514825821, 
                    0.022789012640714645, 
                    0.011676471680402756, 
                    0.04109238460659981, 
                    -0.06511387228965759, 
                    0.028791818767786026, 
                    0.027072839438915253, 
                    -0.0008823804091662169, 
                    0.03625774011015892, 
                    -0.009681370109319687, 
                    0.01197818387299776, 
                    0.005175737664103508, 
                    0.02775535359978676, 
                    0.015014422126114368, 
                    0.02389475516974926, 
                    0.01661638729274273, 
                    0.01200385857373476, 
                    -0.035456184297800064, 
                    0.012701120227575302, 
                    0.0034507191739976406, 
                    3.7364276067819446e-05, 
                    0.0012149405665695667, 
                    -0.018190348520874977, 
                    -0.004510574508458376, 
                    -0.044735368341207504, 
                    -0.02833530679345131, 
                    0.007086962461471558, 
                    -0.03905961662530899, 
                    -3.586261300370097e-05, 
                    -0.033741872757673264, 
                    0.04533499479293823, 
                    -0.0031713563948869705, 
                    -0.0022577522322535515, 
                    0.016620365902781487, 
                    0.017754269763827324, 
                    0.005710821133106947, 
                    -0.013672280125319958, 
                    0.01617051661014557, 
                    0.009845706634223461, 
                    -0.005160929169505835, 
                    -0.022044723853468895, 
                    0.010290369391441345, 
                    0.017265774309635162, 
                    -0.037867821753025055, 
                    -0.012604859657585621, 
                    0.017509397119283676, 
                    0.012117940001189709, 
                    -0.03171997517347336, 
                    -0.013608419336378574, 
                    0.02094152756035328, 
                    0.014164604246616364, 
                    -0.0017035019118338823, 
                    0.0009886387269943953, 
                    0.004291980993002653, 
                    -0.006289329845458269, 
                    -0.012313486076891422, 
                    -0.0060463533736765385, 
                    -0.0002743267687037587, 
                    -0.03518484905362129, 
                    -0.029580164700746536, 
                    -0.0005914274952374399, 
                    -0.036906648427248, 
                    -0.0056212726049125195, 
                    -0.03232919052243233, 
                    -0.006474715191870928, 
                    -0.010828585363924503
                ], 
                [
                    0.005270015448331833, 
                    0.039849281311035156, 
                    -0.01378393080085516, 
                    0.002360548358410597, 
                    0.04102982580661774, 
                    0.031553976237773895, 
                    0.040629517287015915, 
                    0.021398942917585373, 
                    0.03776488080620766, 
                    0.03717941790819168, 
                    0.03623956814408302, 
                    -0.016218598932027817, 
                    0.024137292057275772, 
                    0.048259004950523376, 
                    0.033031269907951355, 
                    -0.003036815905943513, 
                    0.00826605036854744, 
                    -0.015132437460124493, 
                    0.0111921988427639, 
                    0.013253985904157162, 
                    0.01024157740175724, 
                    0.07150302082300186, 
                    -0.032513659447431564, 
                    0.026315530762076378, 
                    0.047574885189533234, 
                    0.010348767042160034, 
                    0.021625107154250145, 
                    0.016890613362193108, 
                    0.028131671249866486, 
                    0.03686615452170372, 
                    0.006109755486249924, 
                    -0.04685594141483307, 
                    0.002699310425668955, 
                    -0.025179903954267502, 
                    -0.013866453431546688, 
                    -0.029326852411031723, 
                    0.0153659051284194, 
                    0.012841785326600075, 
                    -0.026283731684088707, 
                    -0.004259578883647919, 
                    0.012763254344463348, 
                    -0.02008078061044216, 
                    -0.0121426060795784, 
                    -0.031795620918273926, 
                    0.017513258382678032, 
                    0.00564664788544178, 
                    -0.01892344281077385, 
                    -0.024535419419407845, 
                    0.051725082099437714, 
                    -0.018020661547780037, 
                    -0.0405554324388504, 
                    -0.02402186580002308, 
                    -0.011772763915359974, 
                    0.01235911250114441, 
                    -0.005103017203509808, 
                    -0.003685355419293046, 
                    -0.01021423377096653, 
                    0.01447337120771408, 
                    0.023597028106451035, 
                    0.008150349371135235, 
                    -0.010695116594433784, 
                    0.00574921490624547, 
                    -0.03390740603208542, 
                    -0.00527036702260375, 
                    0.0322655588388443, 
                    -0.0014453439507633448, 
                    0.024758322164416313, 
                    -0.020266663283109665, 
                    0.019873615354299545, 
                    -0.023124167695641518, 
                    -0.008949121460318565, 
                    0.004278741776943207, 
                    -0.0240202434360981, 
                    -0.0023352985735982656, 
                    -0.051732152700424194, 
                    0.03865264356136322, 
                    -0.017712490633130074, 
                    -0.01069991197437048, 
                    0.025296475738286972, 
                    -0.027351845055818558, 
                    -0.03345215320587158, 
                    -0.006704107392579317, 
                    0.01818697713315487, 
                    0.02321811206638813
                ], 
                [
                    -0.007226547691971064, 
                    0.01496433187276125, 
                    -0.04803121089935303, 
                    0.0052875494584441185, 
                    0.08690372854471207, 
                    0.009787187911570072, 
                    -0.18378698825836182, 
                    0.032121527940034866, 
                    0.009662345983088017, 
                    -0.013070021755993366, 
                    0.007762023247778416, 
                    0.021477533504366875, 
                    0.024310044944286346, 
                    0.022973855957388878, 
                    0.013468504883348942, 
                    -0.029304062947630882, 
                    0.01442019548267126, 
                    -0.032065607607364655, 
                    -0.037943899631500244, 
                    0.05410340428352356, 
                    0.03264942765235901, 
                    0.045231565833091736, 
                    0.0009956008289009333, 
                    0.008803335018455982, 
                    -0.017001649364829063, 
                    -0.020117688924074173, 
                    0.0020855909679085016, 
                    -0.0026752804405987263, 
                    0.018829137086868286, 
                    -0.0011090913321822882, 
                    0.027855608612298965, 
                    -0.0037709844764322042, 
                    0.0177201759070158, 
                    -0.004326967056840658, 
                    0.020615214481949806, 
                    -0.019002556800842285, 
                    -0.0047808485105633736, 
                    0.010290846228599548, 
                    -0.02325027622282505, 
                    0.012022512964904308, 
                    -0.00030249342671595514, 
                    -0.018287815153598785, 
                    -0.023847857490181923, 
                    -0.0053100367076694965, 
                    0.007723010145127773, 
                    -0.011320720426738262, 
                    -0.004940516781061888, 
                    -0.009305047802627087, 
                    0.02595813386142254, 
                    0.023954182863235474, 
                    -0.002377940807491541, 
                    -0.026756715029478073, 
                    0.01151001825928688, 
                    0.001340744667686522, 
                    0.012895185500383377, 
                    0.0033247193787246943, 
                    0.003187882713973522, 
                    -0.005898314993828535, 
                    0.002133498201146722, 
                    0.011392710730433464, 
                    -0.030009008944034576, 
                    -0.038449086248874664, 
                    0.013943057507276535, 
                    -0.0027747468557208776, 
                    -0.010340576060116291, 
                    -0.009169265627861023, 
                    0.03222038969397545, 
                    -0.019254323095083237, 
                    -0.004787628073245287, 
                    -0.012070056051015854, 
                    -0.017957622185349464, 
                    -0.01026663463562727, 
                    -0.02115885354578495, 
                    0.003884016303345561, 
                    -0.01759820058941841, 
                    -0.011551430448889732, 
                    0.034176524728536606, 
                    0.004301946610212326, 
                    -0.0330720953643322, 
                    -0.017229096964001656, 
                    -0.0014667242066934705, 
                    -0.030391547828912735, 
                    -0.0019413242116570473, 
                    -0.009293781593441963
                ], 
                [
                    -0.045903827995061874, 
                    -0.018088001757860184, 
                    -0.00525689497590065, 
                    0.041267480701208115, 
                    0.045492023229599, 
                    0.055124349892139435, 
                    -0.10816272348165512, 
                    0.06523311138153076, 
                    0.027190646156668663, 
                    -0.020352361723780632, 
                    -0.004500127397477627, 
                    0.007855048403143883, 
                    0.024354182183742523, 
                    0.020680267363786697, 
                    0.004137192852795124, 
                    -0.013367042876780033, 
                    -0.05378510802984238, 
                    0.032101526856422424, 
                    -0.008984345011413097, 
                    0.018975021317601204, 
                    0.0006863343878649175, 
                    0.03264949843287468, 
                    -0.03147001191973686, 
                    0.02402791753411293, 
                    -0.010541247203946114, 
                    -0.014230791479349136, 
                    0.013366988860070705, 
                    -0.001942675793543458, 
                    0.0031028157100081444, 
                    -0.0032575896475464106, 
                    0.017748447135090828, 
                    -0.021770533174276352, 
                    0.012924947775900364, 
                    -0.023501910269260406, 
                    0.017382962629199028, 
                    -0.009327398613095284, 
                    -0.009092934429645538, 
                    0.024216605350375175, 
                    -0.014404557645320892, 
                    0.010597934946417809, 
                    -0.025257663801312447, 
                    -0.003396304789930582, 
                    -0.029915520921349525, 
                    -0.028022360056638718, 
                    0.0018461983418092132, 
                    -0.025406043976545334, 
                    0.015101845376193523, 
                    -0.03558003902435303, 
                    0.01994585432112217, 
                    0.014348946511745453, 
                    2.99295879813144e-05, 
                    0.03711515665054321, 
                    0.02143193781375885, 
                    -0.015809597447514534, 
                    0.014559845440089703, 
                    0.026981273666024208, 
                    -0.023579979315400124, 
                    0.013536065816879272, 
                    0.00942184217274189, 
                    -0.015445868484675884, 
                    -0.03465603291988373, 
                    -0.0037633494939655066, 
                    0.02800513431429863, 
                    -0.04155115783214569, 
                    0.04127051681280136, 
                    0.009423616342246532, 
                    0.022736690938472748, 
                    -0.0032431106083095074, 
                    -0.0046669598668813705, 
                    -0.02529979683458805, 
                    0.005560637451708317, 
                    0.023647163063287735, 
                    0.010639654472470284, 
                    0.03365428373217583, 
                    -0.0001412017736583948, 
                    0.01563638262450695, 
                    0.0033272975124418736, 
                    -0.007870799861848354, 
                    0.0035622678697109222, 
                    -0.05346302315592766, 
                    -0.010782397352159023, 
                    0.006170600187033415, 
                    0.008663303218781948, 
                    -0.004109634552150965
                ], 
                [
                    -0.01645486056804657, 
                    0.007885168306529522, 
                    -0.01527621690183878, 
                    0.025266768410801888, 
                    0.0072171445935964584, 
                    -0.18053147196769714, 
                    0.01923043467104435, 
                    0.013723288662731647, 
                    0.011697917245328426, 
                    0.030341768637299538, 
                    0.011343480087816715, 
                    0.016867825761437416, 
                    0.007557591423392296, 
                    0.028823183849453926, 
                    0.013600925914943218, 
                    0.0032613142393529415, 
                    -0.03605028614401817, 
                    0.02230330929160118, 
                    -0.01222734060138464, 
                    0.012424510903656483, 
                    0.006700877100229263, 
                    0.021832654252648354, 
                    -0.012425564229488373, 
                    0.015756817534565926, 
                    -0.02249498851597309, 
                    -0.02580283209681511, 
                    0.026560911908745766, 
                    0.005284714046865702, 
                    0.041801806539297104, 
                    0.002393425675109029, 
                    0.01718149334192276, 
                    -0.015488168224692345, 
                    0.05682831630110741, 
                    -0.027244528755545616, 
                    0.002949198940768838, 
                    -0.00847018975764513, 
                    0.00699147442355752, 
                    0.0015849031042307615, 
                    -0.02005486562848091, 
                    0.0633513554930687, 
                    -0.03154252469539642, 
                    -0.044119324535131454, 
                    -0.005542744416743517, 
                    -0.002702340018004179, 
                    -0.03411756083369255, 
                    0.006675325334072113, 
                    0.040184251964092255, 
                    0.018149392679333687, 
                    0.008565706200897694, 
                    0.026282114908099174, 
                    -0.017689594998955727, 
                    0.0376705601811409, 
                    -0.008908686228096485, 
                    -0.02003633789718151, 
                    0.02543007582426071, 
                    0.03738785162568092, 
                    0.01782434806227684, 
                    0.031130457296967506, 
                    -0.0033505961764603853, 
                    -0.011543091386556625, 
                    -0.05739579349756241, 
                    -1.4122804714133963e-05, 
                    0.021780146285891533, 
                    -0.01713070273399353, 
                    0.018838003277778625, 
                    -0.0320102833211422, 
                    -0.003358973190188408, 
                    -0.0031385859474539757, 
                    -0.03935821354389191, 
                    0.014070178382098675, 
                    0.016853105276823044, 
                    0.0001186243534903042, 
                    -0.010937402956187725, 
                    0.017197931185364723, 
                    -0.03993449732661247, 
                    -0.007199391257017851, 
                    -0.019043849781155586, 
                    0.030776716768741608, 
                    -0.006857176776975393, 
                    -0.04258212447166443, 
                    -0.009528109803795815, 
                    -0.030805425718426704, 
                    -0.030088236555457115, 
                    -0.028225228190422058
                ], 
                [
                    0.028250018134713173, 
                    0.003991155419498682, 
                    -0.03396967798471451, 
                    0.02193346433341503, 
                    0.03760605677962303, 
                    -0.04038357734680176, 
                    0.14207454025745392, 
                    0.04008576646447182, 
                    0.0699678584933281, 
                    0.017494073137640953, 
                    0.02130504511296749, 
                    0.04829749837517738, 
                    0.055691152811050415, 
                    -0.005719546694308519, 
                    0.05503920838236809, 
                    -0.04564648121595383, 
                    -0.07329986989498138, 
                    -0.018667513504624367, 
                    -0.022636553272604942, 
                    0.0322500579059124, 
                    0.007342407945543528, 
                    0.06022939085960388, 
                    -0.03690351918339729, 
                    0.04486263543367386, 
                    -0.007217266131192446, 
                    -0.05068165436387062, 
                    0.021865354850888252, 
                    0.01788860559463501, 
                    0.015041204169392586, 
                    -0.01616797409951687, 
                    0.029616663232445717, 
                    0.015096778981387615, 
                    0.0035154300276190042, 
                    0.001248134532943368, 
                    -0.002141521777957678, 
                    -0.023040959611535072, 
                    -0.015815138816833496, 
                    0.03849663957953453, 
                    -0.005007524508982897, 
                    0.03366885706782341, 
                    -0.05154099687933922, 
                    -0.004346116445958614, 
                    -0.002878827741369605, 
                    -0.0017889180453494191, 
                    0.0037760864943265915, 
                    0.0198675524443388, 
                    -0.0008126652683131397, 
                    -0.03142569586634636, 
                    0.04454123601317406, 
                    0.03942430764436722, 
                    0.02323881909251213, 
                    0.02329476922750473, 
                    0.017284834757447243, 
                    0.008279784582555294, 
                    0.006539082620292902, 
                    0.006369961891323328, 
                    0.0035100365057587624, 
                    -0.00288578774780035, 
                    0.07588687539100647, 
                    0.019031891599297523, 
                    -0.02894064597785473, 
                    -0.02163032814860344, 
                    -0.002445315709337592, 
                    -0.008971630595624447, 
                    0.027319638058543205, 
                    -0.011115980334579945, 
                    0.03570050746202469, 
                    0.020168399438261986, 
                    -0.05282527953386307, 
                    -0.013216963037848473, 
                    -0.011204550974071026, 
                    0.0022668743040412664, 
                    0.01096815150231123, 
                    0.009370212443172932, 
                    -0.04450000077486038, 
                    0.019362187013030052, 
                    -0.011518161743879318, 
                    0.004633546341210604, 
                    -0.0058876206167042255, 
                    -0.04573819786310196, 
                    -0.007528990972787142, 
                    -0.01729675382375717, 
                    -0.02186623029410839, 
                    -0.020475706085562706
                ], 
                [
                    0.01984848827123642, 
                    -0.025770392268896103, 
                    0.005043952725827694, 
                    0.034716710448265076, 
                    0.08985773473978043, 
                    -0.07039127498865128, 
                    -0.21836228668689728, 
                    0.033073991537094116, 
                    0.01230274885892868, 
                    -0.01480324100703001, 
                    0.045011501759290695, 
                    -0.013001262210309505, 
                    0.007922202348709106, 
                    0.01864309422671795, 
                    0.00034741911804303527, 
                    -0.01064871996641159, 
                    -0.004348378628492355, 
                    -0.0007207721937447786, 
                    0.0052284374833106995, 
                    0.026374435052275658, 
                    0.034012485295534134, 
                    0.03927057981491089, 
                    0.00810183398425579, 
                    0.034723732620477676, 
                    0.009373588487505913, 
                    -0.03152043744921684, 
                    0.005029947496950626, 
                    -0.011062748730182648, 
                    0.010470329783856869, 
                    0.008294865489006042, 
                    0.009638035669922829, 
                    -0.0290725938975811, 
                    -0.0028092926368117332, 
                    0.023960985243320465, 
                    -0.017683614045381546, 
                    -0.003441588254645467, 
                    -0.007182609289884567, 
                    0.0017232870450243354, 
                    -0.009089774452149868, 
                    0.008868448436260223, 
                    -0.028792260214686394, 
                    0.013598009943962097, 
                    -0.019843097776174545, 
                    -0.015289854258298874, 
                    0.017259126529097557, 
                    -0.009028567932546139, 
                    0.003559915581718087, 
                    0.005334004759788513, 
                    0.03994784504175186, 
                    0.0016803719336166978, 
                    0.007606780622154474, 
                    0.010566484183073044, 
                    0.00923764705657959, 
                    0.02202160470187664, 
                    0.017122412100434303, 
                    0.026703964918851852, 
                    0.01983163133263588, 
                    0.014980949461460114, 
                    -0.01415895763784647, 
                    -0.02324519492685795, 
                    0.01741158589720726, 
                    -0.05228162184357643, 
                    -0.02282918430864811, 
                    -0.01103650126606226, 
                    0.04048465937376022, 
                    -0.003330432577058673, 
                    0.02443934604525566, 
                    0.02445078268647194, 
                    0.007670254446566105, 
                    -0.0063255829736590385, 
                    0.01527518592774868, 
                    0.006991653703153133, 
                    0.0023070122115314007, 
                    -0.009034845046699047, 
                    -0.03218410164117813, 
                    3.18366292049177e-05, 
                    0.030394256114959717, 
                    -0.006252237129956484, 
                    0.02211209386587143, 
                    0.026184221729636192, 
                    0.002520457375794649, 
                    0.015018121339380741, 
                    -0.007368513848632574, 
                    -0.025165677070617676
                ], 
                [
                    -0.017466643825173378, 
                    -0.024487528949975967, 
                    -0.01309695839881897, 
                    0.04851577430963516, 
                    0.054720912128686905, 
                    0.016924221068620682, 
                    0.036782778799533844, 
                    0.03239021077752113, 
                    0.013877291232347488, 
                    0.05395403504371643, 
                    0.02239307202398777, 
                    0.0008906362927518785, 
                    0.06157004088163376, 
                    0.04036114364862442, 
                    0.030404217541217804, 
                    -0.021125413477420807, 
                    0.008928044699132442, 
                    -0.007532788440585136, 
                    -0.032321806997060776, 
                    0.032593876123428345, 
                    0.035977963358163834, 
                    0.03983321785926819, 
                    -0.05578593909740448, 
                    0.045203108340501785, 
                    0.025437766686081886, 
                    -0.030656108632683754, 
                    0.018044231459498405, 
                    0.031249718740582466, 
                    0.0027606389485299587, 
                    0.01609242521226406, 
                    0.04203810170292854, 
                    -0.007890352047979832, 
                    0.0006307093426585197, 
                    0.002358238445594907, 
                    0.0318794809281826, 
                    -0.052211374044418335, 
                    -0.0024247399996966124, 
                    0.029811639338731766, 
                    0.016119327396154404, 
                    0.02835717797279358, 
                    -0.047059137374162674, 
                    -0.014160719700157642, 
                    -0.04078079015016556, 
                    0.01082143560051918, 
                    0.0004348040674813092, 
                    -0.013013673014938831, 
                    0.021124862134456635, 
                    -0.02132474072277546, 
                    0.016702940687537193, 
                    -0.00022616866044700146, 
                    0.026959745213389397, 
                    -0.01641593873500824, 
                    -0.0001617462985450402, 
                    -0.027503568679094315, 
                    0.008271344006061554, 
                    0.05561653524637222, 
                    -0.011887351050972939, 
                    0.04890725761651993, 
                    0.015966065227985382, 
                    -0.02348017692565918, 
                    -0.0013571038143709302, 
                    -0.018715301528573036, 
                    -0.022985801100730896, 
                    0.009209329262375832, 
                    0.01650703325867653, 
                    -0.02314979024231434, 
                    -0.015717290341854095, 
                    0.024045825004577637, 
                    0.01174672320485115, 
                    -0.027598408982157707, 
                    -0.014995290897786617, 
                    -0.016212547197937965, 
                    -0.008828713558614254, 
                    0.021493086591362953, 
                    -0.018968820571899414, 
                    0.042934268712997437, 
                    -0.015713579952716827, 
                    -0.02386849746108055, 
                    0.04085434600710869, 
                    -0.028930142521858215, 
                    0.00554354302585125, 
                    -0.02728588506579399, 
                    -0.01702318899333477, 
                    0.013917582109570503
                ], 
                [
                    0.043657902628183365, 
                    0.028103820979595184, 
                    -0.007583452854305506, 
                    0.05660148337483406, 
                    0.0073205167427659035, 
                    -0.15586945414543152, 
                    0.024494163691997528, 
                    0.015687422826886177, 
                    0.016533387824892998, 
                    -0.01176557969301939, 
                    0.04050593078136444, 
                    0.017647916451096535, 
                    0.02944459766149521, 
                    0.04075290262699127, 
                    -0.01645185425877571, 
                    0.01550346054136753, 
                    -0.031071344390511513, 
                    0.0640052780508995, 
                    -0.01321473903954029, 
                    0.04801503196358681, 
                    0.05160929262638092, 
                    0.0031426632776856422, 
                    -0.013152004219591618, 
                    -0.026592906564474106, 
                    -0.004186726175248623, 
                    -0.0015592591371387243, 
                    0.012466448359191418, 
                    0.000923073326703161, 
                    0.029899422079324722, 
                    0.007448022253811359, 
                    0.012082286179065704, 
                    0.015254072844982147, 
                    0.023384375497698784, 
                    -0.012669073417782784, 
                    0.013885486871004105, 
                    -0.007963922806084156, 
                    -0.025774365290999413, 
                    0.01747504249215126, 
                    -0.022397831082344055, 
                    -0.0003952188999392092, 
                    -0.04154425486922264, 
                    -0.011323370039463043, 
                    -0.04993128776550293, 
                    -0.023068007081747055, 
                    -0.020878635346889496, 
                    -0.02537461929023266, 
                    0.027138132601976395, 
                    -0.03776486590504646, 
                    0.028206717222929, 
                    0.021468671038746834, 
                    0.017945896834135056, 
                    0.04215940460562706, 
                    0.044499240815639496, 
                    0.035412173718214035, 
                    -0.00637127086520195, 
                    0.006272278260439634, 
                    -0.013640700839459896, 
                    0.0327427051961422, 
                    -0.004936495795845985, 
                    -0.041879139840602875, 
                    -0.009474524296820164, 
                    -0.05435490980744362, 
                    -0.003160653170198202, 
                    -0.011915264651179314, 
                    0.011845456436276436, 
                    -0.04411444813013077, 
                    -0.003710784250870347, 
                    0.008915863931179047, 
                    -0.010916287079453468, 
                    0.0012197818141430616, 
                    -0.026385551318526268, 
                    -0.011502526700496674, 
                    -0.02836442179977894, 
                    0.013052023015916348, 
                    0.009214058518409729, 
                    0.03756328672170639, 
                    0.006108099594712257, 
                    0.023198610171675682, 
                    0.023673301562666893, 
                    0.005393039435148239, 
                    -0.04242415726184845, 
                    -0.0009589652181603014, 
                    0.020876362919807434, 
                    -0.007833190262317657
                ], 
                [
                    0.004401613026857376, 
                    0.012838177382946014, 
                    0.00445904303342104, 
                    -0.00400165282189846, 
                    0.1023915633559227, 
                    0.03871610015630722, 
                    -0.11615341156721115, 
                    0.05853207781910896, 
                    0.0025833318941295147, 
                    0.01590382494032383, 
                    0.03262332081794739, 
                    0.011148856952786446, 
                    0.05793328583240509, 
                    -0.024108169600367546, 
                    0.042898379266262054, 
                    -0.029502009972929955, 
                    -0.09265770018100739, 
                    0.01728532835841179, 
                    -0.04719804227352142, 
                    -0.009591449983417988, 
                    -0.0005356490146368742, 
                    0.041904743760824203, 
                    -0.030491022393107414, 
                    0.04361826926469803, 
                    -0.030579866841435432, 
                    -0.02552582323551178, 
                    0.01795906573534012, 
                    -0.014978368766605854, 
                    0.011998129077255726, 
                    0.010634061880409718, 
                    0.004607546143233776, 
                    0.018756693229079247, 
                    -0.011328528635203838, 
                    0.01323759462684393, 
                    -0.010156440548598766, 
                    0.0051277712918818, 
                    -0.013874104246497154, 
                    0.0117918960750103, 
                    -0.031236056238412857, 
                    0.010498452931642532, 
                    0.03015543892979622, 
                    0.0026061327662318945, 
                    0.004691070877015591, 
                    -0.014218617230653763, 
                    0.00223183142952621, 
                    -0.04161207005381584, 
                    -0.006271655205637217, 
                    0.019365539774298668, 
                    0.002608414739370346, 
                    -0.005729516968131065, 
                    0.008580856025218964, 
                    -0.0035732013639062643, 
                    0.030706796795129776, 
                    0.013517273589968681, 
                    0.016312669962644577, 
                    0.009503866545855999, 
                    -0.0195507500320673, 
                    0.03272319957613945, 
                    0.03348193317651749, 
                    -0.02083752676844597, 
                    0.01748654805123806, 
                    -0.017651710659265518, 
                    -0.003943751100450754, 
                    -0.01534848753362894, 
                    -0.009447925724089146, 
                    -0.025878839194774628, 
                    0.008151739835739136, 
                    -0.010206949897110462, 
                    0.020457753911614418, 
                    0.03199612721800804, 
                    -0.0025289279874414206, 
                    0.02499023824930191, 
                    -0.003016506088897586, 
                    -0.0014006210258230567, 
                    -0.012795009650290012, 
                    0.012980745173990726, 
                    0.03206454962491989, 
                    -0.014957496896386147, 
                    0.04236864298582077, 
                    -0.004399942234158516, 
                    -0.005726315081119537, 
                    0.01641152612864971, 
                    -0.015289321541786194, 
                    -0.007570500485599041
                ], 
                [
                    0.031125467270612717, 
                    0.02313428930938244, 
                    -0.029562532901763916, 
                    0.044936783611774445, 
                    0.11216966062784195, 
                    -0.11036756634712219, 
                    -0.02998783253133297, 
                    0.005274946801364422, 
                    0.05099311098456383, 
                    0.04079379886388779, 
                    0.05875006690621376, 
                    0.041495755314826965, 
                    0.04785597696900368, 
                    -0.019052565097808838, 
                    -0.020630940794944763, 
                    -0.039671413600444794, 
                    -0.09154338389635086, 
                    -0.011365564540028572, 
                    -0.018385160714387894, 
                    -0.0029499612282961607, 
                    0.031787846237421036, 
                    0.028701571747660637, 
                    9.91061024251394e-05, 
                    0.02128874510526657, 
                    -0.017967764288187027, 
                    -0.0046516284346580505, 
                    -0.010046395473182201, 
                    0.017356451600790024, 
                    -0.015566208399832249, 
                    -0.007384858094155788, 
                    0.030745865777134895, 
                    0.007786464411765337, 
                    0.043358802795410156, 
                    0.0021817386150360107, 
                    -0.0426560677587986, 
                    -0.023906288668513298, 
                    0.012006593868136406, 
                    0.00706626009196043, 
                    0.0032662914600223303, 
                    -0.036689650267362595, 
                    -0.002147277584299445, 
                    0.008391197770833969, 
                    -0.0251858439296484, 
                    0.0008223998011089861, 
                    -0.018792906776070595, 
                    -0.03589862212538719, 
                    -0.0004464587545953691, 
                    0.007330847438424826, 
                    -0.011461222544312477, 
                    0.004821548238396645, 
                    -0.005514238495379686, 
                    0.0382634773850441, 
                    0.0022352728992700577, 
                    -0.00027428759494796395, 
                    -0.01792920008301735, 
                    0.02368948794901371, 
                    0.036088909953832626, 
                    0.029341110959649086, 
                    0.025202084332704544, 
                    0.006740582641214132, 
                    -0.028713757172226906, 
                    -0.020872173830866814, 
                    0.00324265263043344, 
                    -0.01892119087278843, 
                    -0.005357210990041494, 
                    0.018759872764348984, 
                    0.022599462419748306, 
                    0.005365248303860426, 
                    0.006117575336247683, 
                    -0.004023953806608915, 
                    -0.0062831006944179535, 
                    -0.022971980273723602, 
                    -0.013716851361095905, 
                    -0.0006472669774666429, 
                    -0.030534956604242325, 
                    0.018184905871748924, 
                    -0.021647606045007706, 
                    -0.008401211351156235, 
                    0.0219676923006773, 
                    -0.009131618775427341, 
                    0.01682891696691513, 
                    -0.008503228425979614, 
                    -0.0010595020139589906, 
                    -0.01628701202571392
                ], 
                [
                    0.02180870994925499, 
                    0.02572597749531269, 
                    -0.007837864570319653, 
                    0.04885134845972061, 
                    -0.052761297672986984, 
                    -0.1444295048713684, 
                    0.08362574875354767, 
                    0.014468350447714329, 
                    0.040792640298604965, 
                    0.0301923006772995, 
                    0.03872603178024292, 
                    0.04412449896335602, 
                    0.03096696548163891, 
                    0.055919475853443146, 
                    0.00923528615385294, 
                    -0.023200592026114464, 
                    -0.02700200490653515, 
                    0.03223123028874397, 
                    -0.02583303675055504, 
                    0.03524314612150192, 
                    0.05265997722744942, 
                    0.04355747997760773, 
                    -0.03474544361233711, 
                    -0.03651147335767746, 
                    -0.04387376829981804, 
                    -0.0013109284918755293, 
                    0.00012484034232329577, 
                    -0.0069938586093485355, 
                    -0.005759794730693102, 
                    0.012099238112568855, 
                    0.010819691233336926, 
                    -0.011051584966480732, 
                    -0.0006013315287418664, 
                    -0.029469290748238564, 
                    0.059377528727054596, 
                    0.00993847195059061, 
                    -0.012853027321398258, 
                    0.01974736712872982, 
                    0.02724873088300228, 
                    0.04208526387810707, 
                    -0.00911716092377901, 
                    -0.014393049292266369, 
                    -0.06498555839061737, 
                    -0.03580784425139427, 
                    0.029638709500432014, 
                    -0.06842906773090363, 
                    0.02940417267382145, 
                    0.016480792313814163, 
                    0.04380451887845993, 
                    0.01825851947069168, 
                    -0.030240841209888458, 
                    -0.0048180692829191685, 
                    0.015396568924188614, 
                    -0.012236746959388256, 
                    -0.013581279665231705, 
                    0.0018464672612026334, 
                    0.03829442709684372, 
                    0.00943443551659584, 
                    0.0426814928650856, 
                    0.011661809869110584, 
                    -0.03334805369377136, 
                    -0.03851507231593132, 
                    0.009921877644956112, 
                    -0.031707845628261566, 
                    0.02412191592156887, 
                    -0.02915041334927082, 
                    0.016936535015702248, 
                    -0.019720232114195824, 
                    0.0013130707666277885, 
                    -0.004119712859392166, 
                    -0.035716790705919266, 
                    0.0063361842185258865, 
                    -0.014033190906047821, 
                    -0.0017230481607839465, 
                    -0.058790408074855804, 
                    -0.0008351465803571045, 
                    0.012773887254297733, 
                    0.014318679459393024, 
                    0.037048857659101486, 
                    -0.03066963329911232, 
                    0.006409612484276295, 
                    -0.02219211496412754, 
                    -0.034060288220644, 
                    3.623352313297801e-05
                ], 
                [
                    -0.04926944151520729, 
                    -0.0031317295506596565, 
                    -0.023395344614982605, 
                    0.004642542917281389, 
                    0.03925998508930206, 
                    0.0819714143872261, 
                    -0.014591055922210217, 
                    0.05181087926030159, 
                    0.005967669654637575, 
                    0.010867888107895851, 
                    -0.0013175494968891144, 
                    0.004792407620698214, 
                    0.054863665252923965, 
                    0.026803424581885338, 
                    0.055799633264541626, 
                    -0.03987770527601242, 
                    0.053966742008924484, 
                    -0.004807161167263985, 
                    -0.016785331070423126, 
                    0.030239304527640343, 
                    0.006888285744935274, 
                    0.02840694971382618, 
                    0.0068145315162837505, 
                    0.01803063601255417, 
                    -0.022834623232483864, 
                    -0.019573448225855827, 
                    0.03483804687857628, 
                    -0.009036543779075146, 
                    0.009070341475307941, 
                    0.00815292913466692, 
                    0.010673985816538334, 
                    -0.03828265517950058, 
                    -0.005391985643655062, 
                    -0.003998151049017906, 
                    0.01907026395201683, 
                    -0.03822857514023781, 
                    0.02911856211721897, 
                    0.01316982414573431, 
                    -0.0010063613299280405, 
                    0.05363781005144119, 
                    -0.01733318530023098, 
                    -0.0006501473835669458, 
                    0.013570194132626057, 
                    0.0031815641559660435, 
                    -0.027059227228164673, 
                    0.033047959208488464, 
                    0.04995457082986832, 
                    -0.03535614162683487, 
                    0.01655583456158638, 
                    0.019717905670404434, 
                    -0.00818582996726036, 
                    -0.03422205522656441, 
                    0.04207275062799454, 
                    -0.04215433448553085, 
                    -0.017319656908512115, 
                    -0.019033577293157578, 
                    0.041472699493169785, 
                    -0.01441801618784666, 
                    -0.017558664083480835, 
                    0.04796385020017624, 
                    -0.016081226989626884, 
                    -0.02725186012685299, 
                    0.011167719028890133, 
                    -0.023473193868994713, 
                    -0.02250850200653076, 
                    0.004765448626130819, 
                    0.007864545099437237, 
                    0.020663253962993622, 
                    -0.02007422223687172, 
                    0.006051008589565754, 
                    -0.009280301630496979, 
                    0.025039715692400932, 
                    0.005058585666120052, 
                    0.014587560668587685, 
                    -0.01153664942830801, 
                    0.01218391116708517, 
                    0.011556975543498993, 
                    -0.0016019386239349842, 
                    -0.003555762115865946, 
                    -0.022774262353777885, 
                    -0.010584491305053234, 
                    -0.036409005522727966, 
                    0.0023425586987286806, 
                    -0.0022360454313457012
                ], 
                [
                    0.053223080933094025, 
                    0.030204927548766136, 
                    -0.04979443922638893, 
                    0.05943481624126434, 
                    -0.006949450355023146, 
                    -0.20517738163471222, 
                    0.009184182621538639, 
                    0.03643988072872162, 
                    0.03346490114927292, 
                    0.04684842750430107, 
                    0.0009733886690810323, 
                    0.0002374509203946218, 
                    0.03220026195049286, 
                    0.013892407529056072, 
                    0.0002502119168639183, 
                    0.013557149097323418, 
                    -0.0998377725481987, 
                    0.019831061363220215, 
                    -0.013670769520103931, 
                    0.0016732861986383796, 
                    0.031923141330480576, 
                    0.03884301334619522, 
                    -0.003795887576416135, 
                    -0.016110802069306374, 
                    -0.0033728338312357664, 
                    -0.033591128885746, 
                    0.007066398859024048, 
                    0.01908579096198082, 
                    0.03292176127433777, 
                    -0.01627213880419731, 
                    0.017254987731575966, 
                    -0.015850599855184555, 
                    0.015189283527433872, 
                    0.020546626299619675, 
                    0.008342890068888664, 
                    0.0006677723722532392, 
                    4.358090882305987e-05, 
                    -0.008501687087118626, 
                    0.004899939056485891, 
                    -0.003558407537639141, 
                    -0.0232524573802948, 
                    -0.04073541983962059, 
                    -0.019237296655774117, 
                    -0.02309761382639408, 
                    -0.0008814117754809558, 
                    -0.01828220672905445, 
                    0.026104696094989777, 
                    -0.00856220442801714, 
                    -0.015260529704391956, 
                    0.006026188377290964, 
                    -0.006114908028393984, 
                    0.028807954862713814, 
                    0.004953521769493818, 
                    -0.02831301838159561, 
                    0.008392258547246456, 
                    -0.010344012640416622, 
                    0.01275570597499609, 
                    0.03988758847117424, 
                    0.015608991496264935, 
                    -0.04319019988179207, 
                    -0.04008213058114052, 
                    -0.039214663207530975, 
                    -0.012398158200085163, 
                    0.03623547777533531, 
                    -0.004496932961046696, 
                    -0.015314296819269657, 
                    -0.0005642385222017765, 
                    -0.03656800463795662, 
                    0.014565303921699524, 
                    0.009271133691072464, 
                    0.007865105755627155, 
                    -0.007782247383147478, 
                    -0.04100413993000984, 
                    -0.012659824453294277, 
                    -0.021460063755512238, 
                    0.045862097293138504, 
                    -0.011906646192073822, 
                    -0.007291401736438274, 
                    0.010082542896270752, 
                    -0.04340279847383499, 
                    -0.023876681923866272, 
                    -0.0177304707467556, 
                    0.006601931992918253, 
                    0.0032898131757974625
                ], 
                [
                    0.060162127017974854, 
                    0.010245242156088352, 
                    -0.04793377220630646, 
                    -0.006642454769462347, 
                    0.0778467059135437, 
                    -0.12277644127607346, 
                    -0.026354752480983734, 
                    0.036355163902044296, 
                    0.005617635790258646, 
                    -0.0021511889062821865, 
                    0.0437113456428051, 
                    0.0381164476275444, 
                    0.040875136852264404, 
                    -0.01088741049170494, 
                    0.0250101201236248, 
                    -0.05037941411137581, 
                    -0.11182940006256104, 
                    0.04875551164150238, 
                    -0.0320204496383667, 
                    0.017834698781371117, 
                    -0.001474604825489223, 
                    0.009987114928662777, 
                    -0.01592365652322769, 
                    0.028027428314089775, 
                    -0.02060687355697155, 
                    0.0003393300867173821, 
                    0.042178817093372345, 
                    -0.005707466509193182, 
                    -0.0029282723553478718, 
                    -0.0022954344749450684, 
                    0.014880228787660599, 
                    0.0021833947394043207, 
                    0.011353099718689919, 
                    -0.006100060883909464, 
                    -0.0428183376789093, 
                    0.0037023918703198433, 
                    0.006349069066345692, 
                    0.020644541829824448, 
                    -0.00466699805110693, 
                    -0.004530994687229395, 
                    -0.004342066589742899, 
                    -0.020698847249150276, 
                    -0.020774589851498604, 
                    0.0018990006064996123, 
                    -0.015968287363648415, 
                    -0.00622143130749464, 
                    0.018414581194519997, 
                    -0.03370565548539162, 
                    0.011426088400185108, 
                    0.027263173833489418, 
                    0.010558064095675945, 
                    0.03365824744105339, 
                    -0.01627104915678501, 
                    -0.009426227770745754, 
                    -0.027725491672754288, 
                    -0.006517546717077494, 
                    0.0027836288791149855, 
                    0.03035218082368374, 
                    0.0045578875578939915, 
                    -0.0103414012119174, 
                    -0.015271691605448723, 
                    -0.02045268565416336, 
                    0.036612097173929214, 
                    -0.008926902897655964, 
                    0.025025399401783943, 
                    0.00887718703597784, 
                    0.026042643934488297, 
                    -0.02366642653942108, 
                    0.02064879797399044, 
                    -0.012090569362044334, 
                    -0.019346991553902626, 
                    -0.026052318513393402, 
                    -0.01564796268939972, 
                    -0.009691311046481133, 
                    -0.008064483292400837, 
                    -0.008521882817149162, 
                    -0.008588682860136032, 
                    -0.012526149861514568, 
                    0.019740737974643707, 
                    -0.024675734341144562, 
                    -0.031637921929359436, 
                    0.016627267003059387, 
                    -0.015077377669513226, 
                    0.006878300569951534
                ], 
                [
                    -0.051827382296323776, 
                    0.0037224306724965572, 
                    -0.04216212034225464, 
                    0.02571433037519455, 
                    0.07251127809286118, 
                    0.07276935130357742, 
                    -0.015437910333275795, 
                    0.04254070296883583, 
                    0.02630523592233658, 
                    0.02413359470665455, 
                    0.021716473624110222, 
                    0.01872429810464382, 
                    0.06413905322551727, 
                    0.013589764013886452, 
                    0.023631297051906586, 
                    -0.016373995691537857, 
                    0.07822117209434509, 
                    -0.020803485065698624, 
                    0.0014261645264923573, 
                    0.02958705835044384, 
                    0.012984151020646095, 
                    0.028397392481565475, 
                    -0.018979521468281746, 
                    0.02552386373281479, 
                    -0.004774240776896477, 
                    -0.014196198433637619, 
                    0.003636522451415658, 
                    0.02090529352426529, 
                    0.024194518104195595, 
                    0.03762878105044365, 
                    0.019501272588968277, 
                    -0.0038887220434844494, 
                    0.013382290489971638, 
                    -0.010516851209104061, 
                    0.019619710743427277, 
                    -0.016110587865114212, 
                    0.024476800113916397, 
                    0.020414192229509354, 
                    -0.004126582760363817, 
                    -0.005093868356198072, 
                    -0.03627714142203331, 
                    0.022429216653108597, 
                    -0.023432807996869087, 
                    -0.036682114005088806, 
                    0.004646193701773882, 
                    -0.014009671285748482, 
                    0.024079253897070885, 
                    0.000860481639392674, 
                    0.035437725484371185, 
                    0.03796706721186638, 
                    -0.008322729729115963, 
                    0.013745919801294804, 
                    -0.02548418939113617, 
                    0.013063530437648296, 
                    -0.0312659777700901, 
                    0.02132929489016533, 
                    -0.002780819544568658, 
                    0.013090940192341805, 
                    0.01180408988147974, 
                    -0.01730593666434288, 
                    -0.015710193663835526, 
                    0.009733916260302067, 
                    -0.0219185259193182, 
                    -0.0077989185228943825, 
                    0.01811561919748783, 
                    -0.008711694739758968, 
                    0.017955387011170387, 
                    0.003571388078853488, 
                    -0.0029520182870328426, 
                    -0.0014738236786797643, 
                    -0.018629375845193863, 
                    -0.009401459246873856, 
                    -0.03883202373981476, 
                    0.004750637803226709, 
                    -0.02306699939072132, 
                    0.03754524886608124, 
                    0.007507740054279566, 
                    0.0111272307112813, 
                    0.04503282904624939, 
                    -0.016138097271323204, 
                    -0.01922653801739216, 
                    -0.01289320457726717, 
                    -0.006110364105552435, 
                    -0.004620527848601341
                ], 
                [
                    -0.005348257254809141, 
                    0.026851532980799675, 
                    -0.025529470294713974, 
                    0.014650886878371239, 
                    0.04413054883480072, 
                    0.07892414182424545, 
                    -0.04952183738350868, 
                    0.030644290149211884, 
                    0.03150033578276634, 
                    0.01511900220066309, 
                    0.02377857081592083, 
                    0.012772907502949238, 
                    0.05178883671760559, 
                    0.0470283180475235, 
                    0.015082304365932941, 
                    -0.005788271781057119, 
                    -0.004382976796478033, 
                    -0.0008802579250186682, 
                    2.3310753022087738e-05, 
                    0.013615789823234081, 
                    0.034369535744190216, 
                    -0.003306262893602252, 
                    -0.008713806048035622, 
                    0.019297951832413673, 
                    0.010509948246181011, 
                    -0.03053954429924488, 
                    -0.010126511566340923, 
                    -0.013086729682981968, 
                    -0.0038747373037040234, 
                    0.0008565300959162414, 
                    0.021456077694892883, 
                    -0.010060506872832775, 
                    0.028225071728229523, 
                    0.02558528259396553, 
                    0.017489735037088394, 
                    0.012154513038694859, 
                    -0.0006059998995624483, 
                    0.03222357854247093, 
                    0.002807063516229391, 
                    0.042005859315395355, 
                    -0.04058563709259033, 
                    -0.013021370396018028, 
                    -0.03993157669901848, 
                    0.01516117062419653, 
                    -0.008302850648760796, 
                    0.012016912922263145, 
                    0.03538963571190834, 
                    -0.028297176584601402, 
                    0.01831212267279625, 
                    -3.004743302881252e-05, 
                    -0.030546624213457108, 
                    0.030454084277153015, 
                    0.011238394305109978, 
                    0.012881578877568245, 
                    0.016253340989351273, 
                    0.002557325642555952, 
                    0.01065752562135458, 
                    -0.0025965492241084576, 
                    0.020773906260728836, 
                    -0.002122029894962907, 
                    0.01796601340174675, 
                    -0.04157920181751251, 
                    0.011243240907788277, 
                    0.02398141846060753, 
                    0.058665208518505096, 
                    0.00619286997243762, 
                    -0.015086844563484192, 
                    0.0063732583075761795, 
                    -0.021832657977938652, 
                    -0.024349484592676163, 
                    -0.05240632966160774, 
                    -0.015281546860933304, 
                    -0.03913739323616028, 
                    0.016924655064940453, 
                    -0.041036926209926605, 
                    0.03570307418704033, 
                    0.007600442972034216, 
                    -0.011688148602843285, 
                    0.02203177846968174, 
                    -0.019036289304494858, 
                    -0.041168104857206345, 
                    0.01618245802819729, 
                    0.011235756799578667, 
                    0.006392426323145628
                ], 
                [
                    0.003020570380613208, 
                    0.010007921606302261, 
                    0.06409811973571777, 
                    0.017566315829753876, 
                    -0.11021934449672699, 
                    0.04669211432337761, 
                    -0.13716937601566315, 
                    -0.040360335260629654, 
                    0.012206518091261387, 
                    0.02212514355778694, 
                    -0.0005723293288610876, 
                    0.018686706200242043, 
                    -0.01117121521383524, 
                    0.05702938139438629, 
                    -0.04911617562174797, 
                    0.05914731323719025, 
                    0.03533916175365448, 
                    -0.02671721577644348, 
                    0.02780258096754551, 
                    0.03115631826221943, 
                    0.029952174052596092, 
                    -0.02285775914788246, 
                    -0.02155350334942341, 
                    -0.035624779760837555, 
                    0.019089587032794952, 
                    -0.03925317898392677, 
                    -0.03998338058590889, 
                    0.018437465652823448, 
                    0.010804670862853527, 
                    0.014225194230675697, 
                    -0.014341810718178749, 
                    -0.0013511558063328266, 
                    -0.06747108697891235, 
                    0.026728803291916847, 
                    -0.05804530903697014, 
                    -0.005774510558694601, 
                    0.03735026344656944, 
                    0.010393896140158176, 
                    0.05509379878640175, 
                    -0.010539509356021881, 
                    -0.0034352759830653667, 
                    -0.012232729233801365, 
                    0.0025829654186964035, 
                    -0.03517567366361618, 
                    -0.02058434672653675, 
                    0.006726698949933052, 
                    0.01220375020056963, 
                    -0.03228544071316719, 
                    0.045459527522325516, 
                    -0.06469159573316574, 
                    -0.06418059766292572, 
                    0.024905521422624588, 
                    -0.02684783935546875, 
                    -0.05065348744392395, 
                    0.009507113136351109, 
                    -0.006178183481097221, 
                    0.059802085161209106, 
                    0.001866101287305355, 
                    -0.004234760068356991, 
                    -0.038283586502075195, 
                    0.01633984036743641, 
                    -0.037892673164606094, 
                    -0.05943690985441208, 
                    0.029074693098664284, 
                    0.03980168327689171, 
                    0.02757287211716175, 
                    -0.03524911031126976, 
                    0.004185853060334921, 
                    0.025939052924513817, 
                    -0.026757579296827316, 
                    -0.0361441969871521, 
                    -0.02427230402827263, 
                    0.00237384345382452, 
                    0.005353174172341824, 
                    0.001051524537615478, 
                    0.0013000271283090115, 
                    -0.031892914324998856, 
                    -0.006696285679936409, 
                    -0.02686125598847866, 
                    -0.027351293712854385, 
                    -0.038882605731487274, 
                    -0.03034183196723461, 
                    0.03072401136159897, 
                    0.03227050229907036
                ], 
                [
                    -0.04514411836862564, 
                    0.011963970959186554, 
                    -0.022522689774632454, 
                    0.04785773530602455, 
                    -0.0211193710565567, 
                    -0.1331908255815506, 
                    0.12881863117218018, 
                    0.0386689119040966, 
                    0.04920053854584694, 
                    0.008699591271579266, 
                    0.028091786429286003, 
                    0.05475484952330589, 
                    0.054896026849746704, 
                    0.021760348230600357, 
                    0.04502831771969795, 
                    -0.04041847586631775, 
                    -0.017157703638076782, 
                    -0.05211895704269409, 
                    -0.007628267165273428, 
                    0.05409601703286171, 
                    0.02013946883380413, 
                    0.019825786352157593, 
                    -0.020707445219159126, 
                    -0.02753102034330368, 
                    -0.06050858646631241, 
                    -0.04936769977211952, 
                    -0.005537389777600765, 
                    0.021886691451072693, 
                    0.01227620616555214, 
                    0.0015182433417066932, 
                    0.03318369388580322, 
                    -0.037118930369615555, 
                    0.040821753442287445, 
                    -0.013611406087875366, 
                    0.03476804867386818, 
                    -0.05691831186413765, 
                    0.012011886574327946, 
                    0.01871914230287075, 
                    -0.0002133874804712832, 
                    0.02118162252008915, 
                    -0.024450063705444336, 
                    -0.017772674560546875, 
                    -0.053225405514240265, 
                    -0.03131190314888954, 
                    0.0034400445874780416, 
                    -0.021889790892601013, 
                    0.0012389648472890258, 
                    -0.024945827201008797, 
                    0.052756454795598984, 
                    0.018162330612540245, 
                    -0.012814345769584179, 
                    -0.010780074633657932, 
                    0.010922904126346111, 
                    -0.02347577176988125, 
                    0.0037350361235439777, 
                    0.030809970572590828, 
                    -0.011622192338109016, 
                    0.024506837129592896, 
                    0.03450725972652435, 
                    -0.002537298249080777, 
                    -0.027746906504034996, 
                    -0.023570789024233818, 
                    -0.007828404195606709, 
                    -0.01871286705136299, 
                    -0.014626025222241879, 
                    -0.016102012246847153, 
                    0.009335130453109741, 
                    0.0019510231213644147, 
                    -0.02698136307299137, 
                    -0.011118480004370213, 
                    0.01443143654614687, 
                    0.025635844096541405, 
                    -0.013689873740077019, 
                    0.003038113471120596, 
                    -0.027274811640381813, 
                    0.02676357887685299, 
                    -0.017323339357972145, 
                    -0.004370508715510368, 
                    0.042311009019613266, 
                    -0.011990810744464397, 
                    -0.038049206137657166, 
                    -0.011570857837796211, 
                    0.021856069564819336, 
                    -0.03675822168588638
                ], 
                [
                    -0.01369084045290947, 
                    0.03428894653916359, 
                    -0.013741492293775082, 
                    0.010182706639170647, 
                    0.09178590774536133, 
                    0.042673178017139435, 
                    -0.1525384485721588, 
                    0.051292501389980316, 
                    0.0028165022376924753, 
                    0.02614983730018139, 
                    0.02883908711373806, 
                    0.03036404214799404, 
                    0.04138047248125076, 
                    0.009127872064709663, 
                    -0.007455088663846254, 
                    -0.05662838742136955, 
                    -0.005844287108629942, 
                    -0.02542809396982193, 
                    0.03310706466436386, 
                    -0.0028444956988096237, 
                    -0.013907183893024921, 
                    0.04466632753610611, 
                    -0.022402402013540268, 
                    0.040632836520671844, 
                    -0.0006583909853361547, 
                    -0.01814935728907585, 
                    0.0010653854114934802, 
                    -0.011960743926465511, 
                    0.03326951339840889, 
                    0.01591295748949051, 
                    0.024707701057195663, 
                    0.010462976060807705, 
                    -0.0008257683366537094, 
                    -0.0008550258935429156, 
                    0.0010496965842321515, 
                    -0.02007974125444889, 
                    0.02294827625155449, 
                    0.029839083552360535, 
                    -0.010546903125941753, 
                    0.003909953869879246, 
                    -0.022320523858070374, 
                    0.0172664076089859, 
                    -0.01321207731962204, 
                    -0.016144506633281708, 
                    -0.005037500057369471, 
                    0.012499247677624226, 
                    0.0390373058617115, 
                    -0.0045441691763699055, 
                    0.03554275631904602, 
                    0.0006021903245709836, 
                    0.03292323648929596, 
                    0.025038203224539757, 
                    0.024429114535450935, 
                    0.029414376243948936, 
                    0.004224526230245829, 
                    0.017269307747483253, 
                    -0.012079304084181786, 
                    0.037053417414426804, 
                    -0.02079644240438938, 
                    0.01513707172125578, 
                    0.0003370410995557904, 
                    -0.03511686623096466, 
                    -0.007766726426780224, 
                    0.005525028333067894, 
                    0.04669256880879402, 
                    -0.00241847918368876, 
                    0.03270330652594566, 
                    -0.0068390085361897945, 
                    -0.012757702730596066, 
                    -0.03578058257699013, 
                    0.03439938277006149, 
                    0.011591884307563305, 
                    0.006681843660771847, 
                    -0.017906559631228447, 
                    -0.028599953278899193, 
                    0.02521400712430477, 
                    0.008134865202009678, 
                    0.03097008913755417, 
                    0.02231317199766636, 
                    0.0016826956998556852, 
                    -0.04201270639896393, 
                    -0.011309080757200718, 
                    -0.021617934107780457, 
                    0.004342194646596909
                ], 
                [
                    -0.006235549226403236, 
                    -0.01213549543172121, 
                    0.009780730120837688, 
                    0.016419071704149246, 
                    0.08403506875038147, 
                    0.0036535763647407293, 
                    -0.0877344012260437, 
                    0.07701368629932404, 
                    0.034134991466999054, 
                    0.012110869400203228, 
                    0.02067697048187256, 
                    -0.0027766998391598463, 
                    0.03854014351963997, 
                    0.03460084646940231, 
                    0.017353814095258713, 
                    0.00977964699268341, 
                    -0.04260861128568649, 
                    0.04453488066792488, 
                    0.02722897008061409, 
                    0.00840037316083908, 
                    0.002302640350535512, 
                    0.05214811861515045, 
                    -0.025798862800002098, 
                    0.009478307329118252, 
                    0.03713595122098923, 
                    -0.030238177627325058, 
                    -0.01961824670433998, 
                    0.019001659005880356, 
                    0.015334689058363438, 
                    0.013071606867015362, 
                    -0.00042539541027508676, 
                    -0.015170295722782612, 
                    -0.006231360137462616, 
                    0.007735140156000853, 
                    -0.029990218579769135, 
                    -0.021862037479877472, 
                    0.005605306476354599, 
                    -0.015175619162619114, 
                    -0.014084341004490852, 
                    0.021789152175188065, 
                    0.006647457368671894, 
                    0.006299200933426619, 
                    -0.03601105883717537, 
                    -0.03316387161612511, 
                    0.025058045983314514, 
                    -0.04810681939125061, 
                    0.014516171999275684, 
                    0.003882585559040308, 
                    0.014120299369096756, 
                    -0.0008947256137616932, 
                    0.0294997189193964, 
                    0.006887253373861313, 
                    -0.01780390553176403, 
                    -0.02566375769674778, 
                    0.018500853329896927, 
                    -0.01269370224326849, 
                    0.010212784633040428, 
                    0.030793311074376106, 
                    0.007620868273079395, 
                    -0.0011157934786751866, 
                    0.0010396195575594902, 
                    -0.07195878773927689, 
                    0.026637211441993713, 
                    -0.017741814255714417, 
                    0.010233013890683651, 
                    -0.04543124884366989, 
                    -0.018175363540649414, 
                    0.028202125802636147, 
                    -0.00804808922111988, 
                    0.021336926147341728, 
                    -0.018668249249458313, 
                    0.005740654654800892, 
                    -0.01670798473060131, 
                    -0.005539963487535715, 
                    -0.005366407334804535, 
                    -0.004601705353707075, 
                    0.0024620587937533855, 
                    0.0018443034496158361, 
                    0.02833971381187439, 
                    -0.05172860249876976, 
                    -0.015165784396231174, 
                    -0.020277047529816628, 
                    0.03756888210773468, 
                    0.04243582487106323
                ], 
                [
                    -0.0016347762430086732, 
                    0.038733165711164474, 
                    -0.033236924558877945, 
                    0.01701020821928978, 
                    0.08362573385238647, 
                    -0.1441456824541092, 
                    0.09134969115257263, 
                    0.04671869054436684, 
                    0.05792554095387459, 
                    0.018453210592269897, 
                    0.026276828721165657, 
                    0.003935654181987047, 
                    0.03581131622195244, 
                    0.008024201728403568, 
                    0.05860135704278946, 
                    -0.03801063075661659, 
                    -0.0026238292921334505, 
                    -0.03490656241774559, 
                    -0.0015558772720396519, 
                    -0.011865206062793732, 
                    0.019465267658233643, 
                    0.018092259764671326, 
                    0.00036523680319078267, 
                    0.003161829197779298, 
                    -0.0380089171230793, 
                    -0.013816195540130138, 
                    -0.006475538015365601, 
                    -0.032228559255599976, 
                    0.01820666901767254, 
                    -0.01356929074972868, 
                    -0.0009832808282226324, 
                    0.003676034277305007, 
                    0.024945640936493874, 
                    0.0019448521779850125, 
                    0.0033688044641166925, 
                    -0.02523955889046192, 
                    -0.00030192677513696253, 
                    0.014032680541276932, 
                    -0.03931606933474541, 
                    -0.007767803501337767, 
                    -0.03254691883921623, 
                    -0.025811411440372467, 
                    -0.016534648835659027, 
                    -0.013344473205506802, 
                    -0.013338714838027954, 
                    -0.006163842510432005, 
                    0.03423278406262398, 
                    -0.024438591673970222, 
                    -0.006598898209631443, 
                    -0.0015598025638610125, 
                    -0.026476725935935974, 
                    0.022662058472633362, 
                    0.005563103128224611, 
                    -0.008385217748582363, 
                    -0.014832491055130959, 
                    -0.025865402072668076, 
                    0.020204659551382065, 
                    0.00699458085000515, 
                    0.036212027072906494, 
                    -0.00041636446258053184, 
                    -0.04837293177843094, 
                    0.0006046134512871504, 
                    -0.02381320856511593, 
                    -0.03955063596367836, 
                    0.0075773210264742374, 
                    -0.056646496057510376, 
                    0.004442151170223951, 
                    -0.009118855930864811, 
                    -0.0010473595466464758, 
                    -0.009480169974267483, 
                    0.015838246792554855, 
                    0.016615642234683037, 
                    -0.042823173105716705, 
                    -0.0034650664310902357, 
                    -0.006065258756279945, 
                    0.02854151278734207, 
                    0.018751613795757294, 
                    0.021224556490778923, 
                    -0.016135895624756813, 
                    -0.011635416187345982, 
                    -0.004051903262734413, 
                    0.009364412166178226, 
                    -0.03494775667786598, 
                    -0.00971174705773592
                ]
            ], 
            "is_input": false, 
            "layer_name": "fc_layer_0", 
            "n_inputs": 84
        }, 
        {
            "b": [
                0.04939154163002968, 
                0.048586051911115646, 
                0.04765671119093895, 
                0.04591325670480728, 
                0.04817436635494232, 
                -0.02756577730178833, 
                0.0449751615524292, 
                0.05524555221199989, 
                -0.004042362328618765, 
                0.05292133986949921, 
                0.05634406954050064, 
                0.053992073982954025, 
                0.04513972997665405, 
                0.04992387071251869, 
                0.04224056378006935, 
                0.003125787479802966, 
                -0.041635170578956604, 
                0.027399839833378792, 
                0.034556251019239426, 
                0.054395873099565506, 
                -0.008610879071056843, 
                0.019118716940283775, 
                0.004342233296483755, 
                0.03581925481557846, 
                0.037015676498413086, 
                0.05785299465060234, 
                0.03715946897864342, 
                -0.027260417118668556, 
                0.05328879877924919, 
                0.03209380432963371, 
                0.03502950817346573, 
                0.04258370399475098, 
                0.050243742763996124, 
                -0.029716702178120613, 
                0.054836153984069824, 
                0.05698327347636223, 
                0.03793107345700264, 
                0.05251889303326607, 
                -0.00338675151579082, 
                0.0006867280462756753, 
                0.053766075521707535, 
                0.05333002656698227, 
                -0.0021259516943246126, 
                0.032087549567222595, 
                0.05639304965734482, 
                0.05596864968538284, 
                0.04654789716005325, 
                0.0002649150846991688, 
                0.04161306098103523, 
                0.0351664163172245
            ], 
            "is_output": false, 
            "activation_function": "RELU", 
            "n_nodes": 50, 
            "W": [
                [
                    0.007391161751002073, 
                    0.029140179976820946, 
                    0.031121039763092995, 
                    0.07316426187753677, 
                    0.01709003932774067, 
                    0.03303826227784157, 
                    0.0014456353383138776, 
                    -0.01698560081422329, 
                    0.0493035651743412, 
                    0.05661097541451454, 
                    0.003984609618782997, 
                    -0.00940705370157957, 
                    0.04238596186041832, 
                    0.06224329024553299, 
                    -0.0028943049255758524, 
                    -0.017821189016103745, 
                    -0.013886508531868458, 
                    -0.003539533354341984, 
                    0.027210254222154617, 
                    -0.04941330850124359, 
                    0.033190082758665085, 
                    -0.21594242751598358, 
                    -0.03284922614693642, 
                    0.05690879374742508, 
                    0.1308472752571106, 
                    0.03719102218747139, 
                    0.06701686978340149, 
                    0.028166376054286957, 
                    0.01408391073346138, 
                    -0.00294274534098804, 
                    0.033298131078481674, 
                    0.021530410274863243, 
                    0.006880644708871841, 
                    0.09512841701507568, 
                    0.0350787527859211, 
                    0.05085631087422371, 
                    0.018776921555399895, 
                    -0.00895350705832243, 
                    0.016986198723316193, 
                    0.01149312499910593, 
                    0.009481691755354404, 
                    0.03283492848277092, 
                    0.03281952068209648, 
                    0.04691300541162491, 
                    -0.007574739400297403, 
                    -0.05171666666865349, 
                    0.010333891026675701, 
                    0.03502674028277397, 
                    0.01604757271707058, 
                    0.05860795080661774
                ], 
                [
                    0.01348835602402687, 
                    7.14953348506242e-05, 
                    0.00621928321197629, 
                    0.09119284898042679, 
                    -0.012345648370683193, 
                    0.005618794355541468, 
                    0.01224973239004612, 
                    0.039350446313619614, 
                    0.04872813820838928, 
                    0.025002717971801758, 
                    0.023638546466827393, 
                    0.001368885044939816, 
                    0.024638930335640907, 
                    0.08645486831665039, 
                    -0.00243210606276989, 
                    -0.016715258359909058, 
                    0.016523387283086777, 
                    0.007258675526827574, 
                    -0.0005329290288500488, 
                    -0.0990595743060112, 
                    0.04331446439027786, 
                    -0.2217920571565628, 
                    -0.006017603911459446, 
                    0.05154154822230339, 
                    0.12208625674247742, 
                    0.03146033361554146, 
                    0.04606933146715164, 
                    0.03139081597328186, 
                    -0.005532662849873304, 
                    0.008560213260352612, 
                    -0.03833911195397377, 
                    0.011196359060704708, 
                    0.05156713351607323, 
                    0.06969153881072998, 
                    -0.04171651974320412, 
                    0.025856470689177513, 
                    0.04043465480208397, 
                    0.027515655383467674, 
                    0.04829183965921402, 
                    0.027532268315553665, 
                    0.001515549374744296, 
                    0.053248271346092224, 
                    0.010920028202235699, 
                    0.01278936117887497, 
                    0.02554122917354107, 
                    -0.09668867290019989, 
                    0.024614183232188225, 
                    -0.006465659476816654, 
                    -0.017033878713846207, 
                    0.07266775518655777
                ], 
                [
                    0.04586933180689812, 
                    0.01567756198346615, 
                    0.018231213092803955, 
                    0.07563561201095581, 
                    0.01443080697208643, 
                    0.024733124300837517, 
                    -0.029174763709306717, 
                    0.016423918306827545, 
                    0.006412551272660494, 
                    0.03755425661802292, 
                    0.031107209622859955, 
                    -0.0006529371021315455, 
                    0.04303482919931412, 
                    0.0767132043838501, 
                    0.010058843530714512, 
                    0.03196857124567032, 
                    0.0237046480178833, 
                    -0.0047671119682490826, 
                    0.040510207414627075, 
                    -0.1039428785443306, 
                    0.04999922588467598, 
                    -0.1948191076517105, 
                    -0.044343579560518265, 
                    0.09374690800905228, 
                    0.1082591786980629, 
                    -0.01535260770469904, 
                    0.020377742126584053, 
                    0.033504705876111984, 
                    0.026178237050771713, 
                    0.02100619487464428, 
                    -0.013165335170924664, 
                    0.03456645458936691, 
                    0.011469515040516853, 
                    0.10156894475221634, 
                    0.018007909879088402, 
                    0.0085128890350461, 
                    0.02509690821170807, 
                    -0.008206295780837536, 
                    0.01673847623169422, 
                    0.04014715552330017, 
                    0.01784641481935978, 
                    0.021631577983498573, 
                    0.043371181935071945, 
                    0.030995503067970276, 
                    0.018015364184975624, 
                    -0.06941302120685577, 
                    0.03314507380127907, 
                    0.005946572404354811, 
                    0.001684985007159412, 
                    0.030709145590662956
                ], 
                [
                    -0.013168315403163433, 
                    0.002386473584920168, 
                    0.015483575873076916, 
                    0.06904390454292297, 
                    -0.003445996670052409, 
                    0.043039072304964066, 
                    -0.049042489379644394, 
                    0.020580237731337547, 
                    0.033443257212638855, 
                    0.029554545879364014, 
                    0.007998473010957241, 
                    0.00962120946496725, 
                    0.03420071676373482, 
                    0.08005140721797943, 
                    0.005807775538414717, 
                    0.023812122642993927, 
                    -0.011360732838511467, 
                    0.018689777702093124, 
                    0.04013475030660629, 
                    -0.08415230363607407, 
                    0.04261746257543564, 
                    -0.2189624160528183, 
                    -0.020096737891435623, 
                    0.07913841307163239, 
                    0.13573279976844788, 
                    0.010137626901268959, 
                    0.07154116779565811, 
                    0.02530832402408123, 
                    -0.008592414669692516, 
                    0.018183540552854538, 
                    -0.024422047659754753, 
                    -0.011330616660416126, 
                    0.0166646558791399, 
                    0.08810043334960938, 
                    -0.038435354828834534, 
                    0.0037803829181939363, 
                    0.02202971838414669, 
                    -0.0006828427431173623, 
                    0.03556601330637932, 
                    0.05496547371149063, 
                    -0.0015253478195518255, 
                    0.011506672017276287, 
                    0.020650682970881462, 
                    -0.026051294058561325, 
                    0.019933972507715225, 
                    -0.09932465106248856, 
                    0.06001880764961243, 
                    -0.025447683408856392, 
                    0.039135824888944626, 
                    0.05851615220308304
                ], 
                [
                    0.015594212338328362, 
                    0.01898314617574215, 
                    0.02342972718179226, 
                    0.08276783674955368, 
                    -0.005539227742701769, 
                    -0.009101171977818012, 
                    -0.006799755617976189, 
                    0.023790815845131874, 
                    0.04121966287493706, 
                    0.05269341915845871, 
                    0.00689027551561594, 
                    0.014652230776846409, 
                    0.037176866084337234, 
                    0.0846717581152916, 
                    0.022469058632850647, 
                    0.011812477372586727, 
                    -0.020807461813092232, 
                    -0.01226042676717043, 
                    0.027927769348025322, 
                    -0.07040190696716309, 
                    0.014135845936834812, 
                    -0.22713473439216614, 
                    -0.01679585687816143, 
                    0.07954913377761841, 
                    0.10368641465902328, 
                    0.03544856980443001, 
                    0.07221556454896927, 
                    0.030275383964180946, 
                    -0.016359299421310425, 
                    0.027076777070760727, 
                    -0.03341246023774147, 
                    -0.0029864602256566286, 
                    -0.002471469808369875, 
                    0.06987737864255905, 
                    0.0022128443233668804, 
                    0.004241264425218105, 
                    0.03732757642865181, 
                    0.00855855643749237, 
                    0.04605887457728386, 
                    0.013816925697028637, 
                    0.02079027332365513, 
                    0.036803025752305984, 
                    0.0255950428545475, 
                    0.015222459100186825, 
                    0.009722644463181496, 
                    -0.07811322808265686, 
                    0.0051758806221187115, 
                    0.0045514293015003204, 
                    0.025624321773648262, 
                    0.07042895257472992
                ], 
                [
                    0.04620421305298805, 
                    -0.010749575681984425, 
                    0.004046746529638767, 
                    -0.07422459125518799, 
                    0.020188305526971817, 
                    -0.03624885529279709, 
                    0.08118744194507599, 
                    -0.02816646359860897, 
                    0.05050456523895264, 
                    0.014783511869609356, 
                    0.007312323898077011, 
                    0.030386116355657578, 
                    0.021958690136671066, 
                    -0.07553008198738098, 
                    -0.004887098912149668, 
                    -0.02259388007223606, 
                    0.04139528051018715, 
                    0.03212014585733414, 
                    0.0185869038105011, 
                    0.1258252114057541, 
                    0.02382654696702957, 
                    0.30692291259765625, 
                    0.0467635802924633, 
                    -0.045782800763845444, 
                    -0.04791458696126938, 
                    0.04191622510552406, 
                    0.010224219411611557, 
                    0.032431866973638535, 
                    -0.010216739028692245, 
                    0.03397401422262192, 
                    0.07503005862236023, 
                    0.029823772609233856, 
                    0.015032971277832985, 
                    -0.015717273578047752, 
                    0.08371470868587494, 
                    -0.024595957249403, 
                    0.03015301376581192, 
                    -0.002613628748804331, 
                    0.03469601646065712, 
                    0.003784568514674902, 
                    0.014610102400183678, 
                    0.0034810341894626617, 
                    0.027031391859054565, 
                    0.01161894854158163, 
                    0.02438102662563324, 
                    0.04694342985749245, 
                    -0.008557308465242386, 
                    0.025505701079964638, 
                    0.01926530711352825, 
                    -0.009878769516944885
                ], 
                [
                    0.026349330320954323, 
                    0.019838007166981697, 
                    0.002196496119722724, 
                    0.0696430578827858, 
                    -0.00558528071269393, 
                    0.022074922919273376, 
                    -0.04044243320822716, 
                    0.010882971808314323, 
                    0.009192985482513905, 
                    0.01963534951210022, 
                    0.005705881863832474, 
                    0.008288034237921238, 
                    0.01981469802558422, 
                    0.11784009635448456, 
                    -0.00402727909386158, 
                    -0.021060016006231308, 
                    -0.04577893391251564, 
                    0.0004946867120452225, 
                    0.05708733946084976, 
                    -0.09496824443340302, 
                    0.0468122661113739, 
                    -0.25447943806648254, 
                    -0.016787152737379074, 
                    0.06289627403020859, 
                    0.14021480083465576, 
                    0.009054962545633316, 
                    0.0301425252109766, 
                    0.026153286918997765, 
                    0.021735982969403267, 
                    0.017414098605513573, 
                    -0.023520344868302345, 
                    -0.030625827610492706, 
                    0.039711084216833115, 
                    0.05115886777639389, 
                    -0.00946030206978321, 
                    -0.005353159736841917, 
                    0.04380107298493385, 
                    0.002710076281800866, 
                    0.03980385139584541, 
                    0.008224446326494217, 
                    0.012942308560013771, 
                    -0.007216793950647116, 
                    0.03360770642757416, 
                    -0.026664024218916893, 
                    -0.029787225648760796, 
                    -0.08597884327173233, 
                    0.060723043978214264, 
                    0.0004930579452775419, 
                    -0.03374283388257027, 
                    0.06243767961859703
                ], 
                [
                    0.015726542100310326, 
                    0.016862129792571068, 
                    0.03246361389756203, 
                    0.11005038768053055, 
                    0.004596876446157694, 
                    0.018259797245264053, 
                    0.010701741091907024, 
                    0.024027548730373383, 
                    -0.010043351911008358, 
                    0.014907422475516796, 
                    0.044964589178562164, 
                    0.025165535509586334, 
                    0.030852966010570526, 
                    0.0859699547290802, 
                    0.03198550269007683, 
                    0.05045325681567192, 
                    0.021566888317465782, 
                    0.026186957955360413, 
                    0.016273654997348785, 
                    -0.035703450441360474, 
                    0.029699532315135002, 
                    -0.1831226497888565, 
                    -0.0624091699719429, 
                    0.06247105821967125, 
                    0.09935849159955978, 
                    0.02977888286113739, 
                    0.0768480971455574, 
                    0.032332900911569595, 
                    0.061164841055870056, 
                    0.01670859195291996, 
                    0.003446584101766348, 
                    0.022617001086473465, 
                    0.020176131278276443, 
                    0.04541163891553879, 
                    0.0023877446074038744, 
                    0.04770171642303467, 
                    0.004399179480969906, 
                    0.012018152512609959, 
                    0.04140479490160942, 
                    0.014756989665329456, 
                    0.03746994957327843, 
                    0.02475099265575409, 
                    0.01847340352833271, 
                    0.023913968354463577, 
                    0.0030688911210745573, 
                    -0.07524898648262024, 
                    0.0516829676926136, 
                    -0.0002737482718657702, 
                    0.034394774585962296, 
                    0.06639193743467331
                ], 
                [
                    -0.00610395148396492, 
                    -0.005317176226526499, 
                    0.017489032819867134, 
                    0.005128403194248676, 
                    -0.023191003128886223, 
                    -0.020949505269527435, 
                    -0.015371439047157764, 
                    0.002326688729226589, 
                    -0.009015035815536976, 
                    0.026604022830724716, 
                    -0.01655355654656887, 
                    -0.010012537240982056, 
                    -0.0035689333453774452, 
                    0.018629197031259537, 
                    -0.025303037837147713, 
                    0.01259690336883068, 
                    -0.020079530775547028, 
                    -0.004854487255215645, 
                    -0.008171230554580688, 
                    0.016469426453113556, 
                    -0.009498237632215023, 
                    -0.026673300191760063, 
                    -0.005234973039478064, 
                    0.01590336300432682, 
                    0.02955763041973114, 
                    0.001940035610459745, 
                    -0.0158082228153944, 
                    0.03410929813981056, 
                    0.014602572657167912, 
                    0.003253557253628969, 
                    0.03445148095488548, 
                    0.0171680711209774, 
                    -0.004825852811336517, 
                    0.004069075454026461, 
                    0.009355808608233929, 
                    0.02531859651207924, 
                    -0.030529996380209923, 
                    -0.005032696761190891, 
                    -0.025148384273052216, 
                    -0.042360853403806686, 
                    -0.04017169773578644, 
                    -0.03647517412900925, 
                    -0.02163933776319027, 
                    -0.01198078878223896, 
                    -0.017751697450876236, 
                    -0.013788851909339428, 
                    -0.007441309746354818, 
                    -0.011809580028057098, 
                    -0.013980264775454998, 
                    -0.017196930944919586
                ], 
                [
                    0.007206265348941088, 
                    0.024468233808875084, 
                    0.04136562719941139, 
                    0.07010100781917572, 
                    0.01695246994495392, 
                    0.03780544549226761, 
                    -0.022539447993040085, 
                    0.019439782947301865, 
                    0.01870741695165634, 
                    0.012088080868124962, 
                    0.011641005054116249, 
                    0.005636074114590883, 
                    0.018093235790729523, 
                    0.07344618439674377, 
                    0.01928727515041828, 
                    -0.005262478720396757, 
                    -0.013890126720070839, 
                    -0.01732347346842289, 
                    0.012695162557065487, 
                    -0.0897366926074028, 
                    -0.0025408847723156214, 
                    -0.19162683188915253, 
                    -0.020674102008342743, 
                    0.04415414482355118, 
                    0.10695123672485352, 
                    0.027090372517704964, 
                    0.0646427720785141, 
                    0.04996257647871971, 
                    0.04458114132285118, 
                    0.02321135625243187, 
                    -0.03708696365356445, 
                    -0.027711939066648483, 
                    -6.551739352289587e-05, 
                    0.09244280308485031, 
                    0.0013267130125313997, 
                    0.009763200767338276, 
                    0.011654054746031761, 
                    -0.0028718006797134876, 
                    0.018261360004544258, 
                    0.03139200434088707, 
                    0.03761037066578865, 
                    0.011807932518422604, 
                    0.01018904522061348, 
                    0.024042252451181412, 
                    0.0244457870721817, 
                    -0.05280555039644241, 
                    0.04284210875630379, 
                    0.006708478555083275, 
                    0.04036761447787285, 
                    0.047334637492895126
                ], 
                [
                    -0.009604404680430889, 
                    0.05554799363017082, 
                    0.04057462140917778, 
                    0.09455164521932602, 
                    0.0029669657815247774, 
                    0.06096076965332031, 
                    -0.0036767330020666122, 
                    0.020368486642837524, 
                    0.008288736455142498, 
                    0.03204968571662903, 
                    0.04946552589535713, 
                    0.025715695694088936, 
                    0.012261605821549892, 
                    0.11690465360879898, 
                    -0.012554135173559189, 
                    0.05740013346076012, 
                    -0.0005436679348349571, 
                    0.052457887679338455, 
                    0.016711100935935974, 
                    -0.0005977129330858588, 
                    0.02573469467461109, 
                    -0.17825354635715485, 
                    -0.03406057879328728, 
                    0.053319357335567474, 
                    0.08183404058218002, 
                    0.006436935625970364, 
                    0.03951963409781456, 
                    0.03173130005598068, 
                    0.026022737845778465, 
                    0.03507239744067192, 
                    0.02471710741519928, 
                    0.02322002500295639, 
                    0.021816875785589218, 
                    0.06849436461925507, 
                    -0.00896499678492546, 
                    0.03570009395480156, 
                    0.014099674299359322, 
                    0.03610720857977867, 
                    0.005599232390522957, 
                    0.02986619621515274, 
                    0.01290670782327652, 
                    -0.0032659771386533976, 
                    0.010694705881178379, 
                    0.003054802305996418, 
                    0.03069164790213108, 
                    -0.09626574069261551, 
                    0.023867018520832062, 
                    0.009403829462826252, 
                    0.0316762775182724, 
                    0.0355423241853714
                ], 
                [
                    -0.0635284036397934, 
                    0.07534793764352798, 
                    -0.024731824174523354, 
                    0.07994907349348068, 
                    -0.030913664028048515, 
                    0.07897116988897324, 
                    0.038916219025850296, 
                    0.02595021016895771, 
                    -0.019488081336021423, 
                    -0.00012284689000807703, 
                    0.036178432404994965, 
                    -0.08271615207195282, 
                    0.00427754782140255, 
                    0.024935321882367134, 
                    0.03421558439731598, 
                    0.0432673916220665, 
                    -0.05905839055776596, 
                    0.07666569948196411, 
                    -0.04511792212724686, 
                    0.06229285150766373, 
                    -0.0097774313762784, 
                    0.2603939473628998, 
                    -0.11792898178100586, 
                    0.010406616143882275, 
                    -0.03653312474489212, 
                    -0.0510987788438797, 
                    0.016750697046518326, 
                    -0.011513748206198215, 
                    0.06703604012727737, 
                    0.03468260169029236, 
                    -0.02803870104253292, 
                    0.034879207611083984, 
                    -0.06377559155225754, 
                    0.053869739174842834, 
                    -0.08122839033603668, 
                    0.039788782596588135, 
                    -0.030100002884864807, 
                    0.003812603186815977, 
                    -0.028059694916009903, 
                    0.029502246528863907, 
                    0.08726278692483902, 
                    -0.008725179359316826, 
                    -0.0832367092370987, 
                    0.05124448984861374, 
                    0.04881344735622406, 
                    0.0029098596423864365, 
                    -0.0007194236968643963, 
                    -0.013005603104829788, 
                    0.016209449619054794, 
                    -0.02457433193922043
                ], 
                [
                    -0.004838373977690935, 
                    -0.014443378895521164, 
                    0.0341058187186718, 
                    0.07783907651901245, 
                    -0.010372838005423546, 
                    0.01752476766705513, 
                    -0.04627849906682968, 
                    0.01654541864991188, 
                    -0.012010185979306698, 
                    -0.0014468905283138156, 
                    0.02494419738650322, 
                    -0.002338728168979287, 
                    0.046346742659807205, 
                    0.06653543561697006, 
                    -0.027274686843156815, 
                    0.018711404874920845, 
                    -0.0175038892775774, 
                    0.009608511812984943, 
                    0.002486924873664975, 
                    -0.13699597120285034, 
                    0.05048733577132225, 
                    -0.2470385879278183, 
                    -0.021608684211969376, 
                    0.07035236060619354, 
                    0.09968326985836029, 
                    0.031998541206121445, 
                    0.04044390469789505, 
                    0.011169406585395336, 
                    0.009511934593319893, 
                    0.007547714747488499, 
                    -0.035678088665008545, 
                    -0.012766985222697258, 
                    0.02041812613606453, 
                    0.0587184838950634, 
                    -0.004472061060369015, 
                    0.03076609969139099, 
                    -0.012134412303566933, 
                    -0.0221987497061491, 
                    0.03737732023000717, 
                    0.04540170356631279, 
                    -0.021267954260110855, 
                    0.003811420639976859, 
                    0.017359094694256783, 
                    -0.03474293276667595, 
                    -0.016078583896160126, 
                    -0.06654924899339676, 
                    0.06246057525277138, 
                    -0.0522628091275692, 
                    -0.002263459609821439, 
                    0.05101696774363518
                ], 
                [
                    0.026587486267089844, 
                    -0.0056404173374176025, 
                    0.04573850706219673, 
                    0.09690050035715103, 
                    -0.011162616312503815, 
                    0.055610883980989456, 
                    -0.020347466692328453, 
                    0.029511749744415283, 
                    0.01688971184194088, 
                    0.036432527005672455, 
                    0.005470128729939461, 
                    0.04157488793134689, 
                    0.026790209114551544, 
                    0.07612966001033783, 
                    0.03055868297815323, 
                    0.02662096731364727, 
                    0.001989081734791398, 
                    0.023711062967777252, 
                    0.04291904717683792, 
                    -0.04495179280638695, 
                    0.03577173128724098, 
                    -0.1967834234237671, 
                    -0.01876891404390335, 
                    0.04878750815987587, 
                    0.10637851059436798, 
                    0.02946038916707039, 
                    0.029696254059672356, 
                    0.0422685332596302, 
                    0.05231610685586929, 
                    0.03834126144647598, 
                    0.0022581147495657206, 
                    0.029155336320400238, 
                    0.05057276040315628, 
                    0.06679946184158325, 
                    0.025912677869200706, 
                    0.010321187786757946, 
                    0.007513039279729128, 
                    0.02386394888162613, 
                    0.04685727879405022, 
                    0.0009898069547489285, 
                    0.002679601078853011, 
                    0.02766057290136814, 
                    -0.002364995190873742, 
                    0.04718393459916115, 
                    0.004353285767138004, 
                    -0.061887554824352264, 
                    0.04697566479444504, 
                    -0.003920955583453178, 
                    0.007214998826384544, 
                    0.06284955143928528
                ], 
                [
                    -0.004576518665999174, 
                    0.001310278195887804, 
                    0.0037513768766075373, 
                    0.10238973796367645, 
                    0.010280967690050602, 
                    0.01327994093298912, 
                    -0.008871178142726421, 
                    0.0014820648357272148, 
                    0.006704740226268768, 
                    0.027728000655770302, 
                    0.005506558809429407, 
                    0.01136759016662836, 
                    0.041291579604148865, 
                    0.06720778346061707, 
                    -0.02259543351829052, 
                    -0.027097346261143684, 
                    -0.013901685364544392, 
                    -0.014702226966619492, 
                    0.005629361141473055, 
                    -0.07618758082389832, 
                    0.03577437996864319, 
                    -0.2263704091310501, 
                    0.007706461474299431, 
                    0.06811518967151642, 
                    0.14430443942546844, 
                    0.013250856660306454, 
                    0.062328919768333435, 
                    0.01733887568116188, 
                    0.012777936644852161, 
                    0.0035643510054796934, 
                    -0.012593569234013557, 
                    -0.01647309400141239, 
                    0.0347796231508255, 
                    0.072740837931633, 
                    -0.013897471129894257, 
                    0.010074513964354992, 
                    0.02750956267118454, 
                    -0.004932021722197533, 
                    0.023076025769114494, 
                    0.017812589183449745, 
                    -0.03027607500553131, 
                    0.027062637731432915, 
                    0.009049750864505768, 
                    -0.02238726057112217, 
                    0.010596092790365219, 
                    -0.10086076706647873, 
                    0.02897813729941845, 
                    0.011183622293174267, 
                    -0.0399235263466835, 
                    0.03786785155534744
                ], 
                [
                    0.06731317192316055, 
                    -0.024100355803966522, 
                    0.058561816811561584, 
                    0.024089131504297256, 
                    0.004867819603532553, 
                    -0.06096649169921875, 
                    -0.0934477224946022, 
                    -0.04273033142089844, 
                    0.04569148272275925, 
                    0.06273633986711502, 
                    -0.041722144931554794, 
                    0.021016044542193413, 
                    0.006999590899795294, 
                    0.0039663612842559814, 
                    -0.049118850380182266, 
                    0.02227451093494892, 
                    -0.023115143179893494, 
                    -0.03826840594410896, 
                    0.02156810835003853, 
                    -0.0915798470377922, 
                    0.04603472352027893, 
                    -0.2147502601146698, 
                    0.12995630502700806, 
                    0.043742477893829346, 
                    0.15514756739139557, 
                    0.003656750777736306, 
                    0.022376995533704758, 
                    0.016829462721943855, 
                    0.009163516573607922, 
                    -0.024829423055052757, 
                    -0.03689338266849518, 
                    -0.031512368470430374, 
                    0.05693279579281807, 
                    0.01296326145529747, 
                    -0.0019375901902094483, 
                    -0.016973668709397316, 
                    0.03363800793886185, 
                    0.012011154554784298, 
                    0.010202698409557343, 
                    0.06385023146867752, 
                    -0.060499973595142365, 
                    0.05399793013930321, 
                    0.03728976845741272, 
                    -0.05753207579255104, 
                    -0.043476082384586334, 
                    -0.03455543890595436, 
                    0.019389593973755836, 
                    0.007918065413832664, 
                    -0.01823469251394272, 
                    0.04828479513525963
                ], 
                [
                    0.0622439943253994, 
                    -0.014023109339177608, 
                    0.014268381521105766, 
                    -0.10107690840959549, 
                    -0.007514921948313713, 
                    -0.04705522954463959, 
                    0.0439910888671875, 
                    0.032452698796987534, 
                    0.0016044561052694917, 
                    0.040627218782901764, 
                    -0.004882759880274534, 
                    0.040660202503204346, 
                    -0.00010041225323220715, 
                    -0.11479929834604263, 
                    0.00590856745839119, 
                    0.0005982151487842202, 
                    0.0928957536816597, 
                    -0.01960403472185135, 
                    0.004900667350739241, 
                    0.12295065820217133, 
                    0.01991681009531021, 
                    0.2709898352622986, 
                    0.09247618913650513, 
                    -0.03239745646715164, 
                    -0.07551839202642441, 
                    0.007481303997337818, 
                    0.013034814037382603, 
                    0.03160490840673447, 
                    -0.020387012511491776, 
                    -0.015804331749677658, 
                    0.08142814040184021, 
                    0.01998823881149292, 
                    0.054663196206092834, 
                    -0.05952518433332443, 
                    0.09494491666555405, 
                    0.026627682149410248, 
                    0.007138507440686226, 
                    0.015627421438694, 
                    0.03985079005360603, 
                    -0.0026455663610249758, 
                    0.004199256654828787, 
                    0.0319591723382473, 
                    0.024321937933564186, 
                    0.013940615579485893, 
                    0.011107213795185089, 
                    0.09088222682476044, 
                    0.0016030638944357634, 
                    0.02030300535261631, 
                    0.03322438523173332, 
                    -0.03734295815229416
                ], 
                [
                    0.012333528138697147, 
                    -0.022065220400691032, 
                    0.0069512054324150085, 
                    0.08634982258081436, 
                    -0.019297655671834946, 
                    -0.0349062904715538, 
                    -0.06501279771327972, 
                    -0.0004239364934619516, 
                    0.010742075741291046, 
                    0.03577091917395592, 
                    -0.06066078320145607, 
                    -0.0031743638683110476, 
                    0.038191407918930054, 
                    0.10188436508178711, 
                    -0.040071383118629456, 
                    -0.03360552340745926, 
                    -0.11378385871648788, 
                    -0.03626100718975067, 
                    -0.015650661662220955, 
                    -0.0951899066567421, 
                    0.06405874341726303, 
                    0.2591644525527954, 
                    0.011787370778620243, 
                    0.09293441474437714, 
                    0.017271770164370537, 
                    -0.005979726556688547, 
                    0.031108204275369644, 
                    -0.05691679194569588, 
                    -0.06588754057884216, 
                    0.008967592380940914, 
                    -0.09701315313577652, 
                    -0.08711999654769897, 
                    0.05079438537359238, 
                    0.08126554638147354, 
                    -0.0824180468916893, 
                    0.003633641405031085, 
                    0.022981377318501472, 
                    -0.08575670421123505, 
                    -0.008476761169731617, 
                    0.07264596968889236, 
                    -0.05164291709661484, 
                    0.03000864014029503, 
                    -0.02924985997378826, 
                    -0.01175686251372099, 
                    -0.06037258356809616, 
                    -0.03605863079428673, 
                    0.10760961472988129, 
                    -0.0935346931219101, 
                    -0.059735462069511414, 
                    0.12959083914756775
                ], 
                [
                    -0.05344613268971443, 
                    0.052926912903785706, 
                    -0.032051946967840195, 
                    0.043699078261852264, 
                    -0.001071872073225677, 
                    0.059456489980220795, 
                    -0.104063019156456, 
                    0.07102817296981812, 
                    0.004140233621001244, 
                    0.012954868376255035, 
                    -0.0010844672797247767, 
                    -0.03598155826330185, 
                    0.009792500175535679, 
                    0.020263809710741043, 
                    0.016957877203822136, 
                    -0.0055016037076711655, 
                    -0.07070109248161316, 
                    0.029253842309117317, 
                    -0.023079684004187584, 
                    -0.015173408202826977, 
                    -0.012458432465791702, 
                    0.19235321879386902, 
                    -0.09104111790657043, 
                    0.057380206882953644, 
                    -0.010238433256745338, 
                    -0.0304479468613863, 
                    0.030221600085496902, 
                    -0.03048970177769661, 
                    0.011417622677981853, 
                    0.02888454869389534, 
                    -0.05006244406104088, 
                    -0.02475467137992382, 
                    -0.040799468755722046, 
                    0.06969193369150162, 
                    -0.10646501928567886, 
                    0.026197146624326706, 
                    -0.019373394548892975, 
                    -0.010172920301556587, 
                    -0.04803790524601936, 
                    0.03586471080780029, 
                    0.031062660738825798, 
                    0.005422161426395178, 
                    -0.026506952941417694, 
                    0.009670782834291458, 
                    0.006725906860083342, 
                    -0.026554826647043228, 
                    0.011065267957746983, 
                    -0.048043303191661835, 
                    -0.004444041755050421, 
                    0.015196967869997025
                ], 
                [
                    0.0280910711735487, 
                    0.03924872726202011, 
                    0.0032447348348796368, 
                    0.07900504767894745, 
                    -0.015917079523205757, 
                    0.05176274850964546, 
                    0.054582174867391586, 
                    0.038988735526800156, 
                    0.048824235796928406, 
                    0.01860308274626732, 
                    0.04245733469724655, 
                    0.037463679909706116, 
                    0.03350412845611572, 
                    0.09328468888998032, 
                    0.019973283633589745, 
                    -0.005351366009563208, 
                    0.0058461520820856094, 
                    0.009333286434412003, 
                    -0.0006158610922284424, 
                    0.013302980922162533, 
                    0.019046559929847717, 
                    -0.19894354045391083, 
                    -0.022343477234244347, 
                    0.06405719369649887, 
                    0.08368044346570969, 
                    -0.00705518014729023, 
                    0.03949999436736107, 
                    0.04433455318212509, 
                    0.053010810166597366, 
                    0.04191266745328903, 
                    0.02329479530453682, 
                    -0.0025780145078897476, 
                    -0.020897358655929565, 
                    0.04723631218075752, 
                    0.0073394328355789185, 
                    0.030604282394051552, 
                    -0.004733037203550339, 
                    0.0318598710000515, 
                    0.007359866984188557, 
                    0.009440151043236256, 
                    0.06582926213741302, 
                    -0.0027203657664358616, 
                    0.005476929247379303, 
                    0.07100585103034973, 
                    0.042254332453012466, 
                    -0.01970299892127514, 
                    0.023031752556562424, 
                    0.035335466265678406, 
                    0.03950922563672066, 
                    0.05900949239730835
                ], 
                [
                    0.01164404395967722, 
                    -0.01804998517036438, 
                    0.008745180442929268, 
                    -0.033197179436683655, 
                    0.022742275148630142, 
                    -0.06643567234277725, 
                    -0.009751510806381702, 
                    -0.01666034758090973, 
                    0.02440688945353031, 
                    0.014886077493429184, 
                    -0.04015744477510452, 
                    0.06808864325284958, 
                    0.0041725835762917995, 
                    -0.012407097034156322, 
                    -0.018383098766207695, 
                    0.004099101759493351, 
                    0.01701781153678894, 
                    -0.04690214619040489, 
                    0.025470692664384842, 
                    -0.019084690138697624, 
                    0.009722331538796425, 
                    0.10683565586805344, 
                    0.12112149596214294, 
                    0.0035266042686998844, 
                    0.03758683055639267, 
                    0.017798954620957375, 
                    -0.013681325130164623, 
                    -0.009569945745170116, 
                    -0.02685626409947872, 
                    -0.009354551322758198, 
                    0.018296968191862106, 
                    -0.011794133111834526, 
                    0.03878684341907501, 
                    -0.04064217209815979, 
                    0.051781170070171356, 
                    -6.501145253423601e-05, 
                    0.051579978317022324, 
                    0.0021992188412696123, 
                    0.021471774205565453, 
                    0.03866041079163551, 
                    -0.04017086327075958, 
                    0.06358884274959564, 
                    0.06541681289672852, 
                    -0.020683761686086655, 
                    -0.006685019005089998, 
                    0.03135891631245613, 
                    0.02723054029047489, 
                    -0.008865567855536938, 
                    0.023090900853276253, 
                    0.0728592649102211
                ], 
                [
                    0.03080962970852852, 
                    -0.0737697184085846, 
                    0.059941571205854416, 
                    0.019671930000185966, 
                    0.003924964927136898, 
                    -0.06582091003656387, 
                    -0.07884557545185089, 
                    -0.039345089346170425, 
                    0.07468767464160919, 
                    0.05183430016040802, 
                    -0.013445629738271236, 
                    0.05410654470324516, 
                    0.04551567882299423, 
                    -0.0029578746762126684, 
                    -0.05010124668478966, 
                    0.012634018436074257, 
                    -0.05609084665775299, 
                    -0.07675570994615555, 
                    0.060191646218299866, 
                    -0.08361606299877167, 
                    0.06982357800006866, 
                    -0.12113313376903534, 
                    0.14020277559757233, 
                    0.03918694704771042, 
                    0.14543555676937103, 
                    0.058083660900592804, 
                    0.07196516543626785, 
                    0.010069052688777447, 
                    -0.03278983011841774, 
                    -0.01739950105547905, 
                    -0.0381971076130867, 
                    -0.05881214514374733, 
                    0.0674169734120369, 
                    0.015027306973934174, 
                    -0.0012061945162713528, 
                    -0.004434698261320591, 
                    0.05259273946285248, 
                    -0.003487346228212118, 
                    0.02295168675482273, 
                    0.05869878828525543, 
                    -0.06226443871855736, 
                    0.08602380007505417, 
                    0.07673321664333344, 
                    -0.05931859090924263, 
                    -0.040208760648965836, 
                    -0.015811163932085037, 
                    0.03525615483522415, 
                    -0.03922931104898453, 
                    -0.018985599279403687, 
                    0.05624564364552498
                ], 
                [
                    0.03897993639111519, 
                    -0.020055970177054405, 
                    0.05712038278579712, 
                    0.05669437348842621, 
                    -0.015771979466080666, 
                    7.90043304732535e-06, 
                    -0.10254330188035965, 
                    -0.0034876454155892134, 
                    0.06138535216450691, 
                    0.009522947482764721, 
                    -0.048990290611982346, 
                    0.06596750766038895, 
                    -0.02974611520767212, 
                    0.026426242664456367, 
                    -0.029505588114261627, 
                    -0.03248095139861107, 
                    -0.06545668840408325, 
                    -0.03175804391503334, 
                    0.06641917675733566, 
                    -0.07246095687150955, 
                    0.08230969309806824, 
                    0.05532236397266388, 
                    0.05861445143818855, 
                    0.07917310297489166, 
                    0.12436869740486145, 
                    0.007452553138136864, 
                    0.057056281715631485, 
                    0.00016096350736916065, 
                    -0.04703311622142792, 
                    0.0035568804014474154, 
                    -0.01712052710354328, 
                    -0.040208734571933746, 
                    0.07378337532281876, 
                    0.0504157729446888, 
                    0.023683497682213783, 
                    -0.006312891375273466, 
                    0.0684339851140976, 
                    -0.03637552261352539, 
                    0.04098519682884216, 
                    0.03377643600106239, 
                    -0.07140868902206421, 
                    0.06468620151281357, 
                    0.04632400721311569, 
                    -0.023459184914827347, 
                    -0.028783347457647324, 
                    -0.030506014823913574, 
                    0.012084734626114368, 
                    -0.044693637639284134, 
                    -0.010190775617957115, 
                    0.06784293800592422
                ], 
                [
                    0.009607285261154175, 
                    -0.030008185654878616, 
                    0.048038680106401443, 
                    0.04351568967103958, 
                    -0.009330571629106998, 
                    -0.005223611835390329, 
                    -0.02019697055220604, 
                    0.009364694356918335, 
                    0.044606756418943405, 
                    0.01610819809138775, 
                    0.014420577324926853, 
                    0.034813106060028076, 
                    0.010383371263742447, 
                    0.06554078310728073, 
                    0.025324121117591858, 
                    -0.001966542797163129, 
                    -0.04056505113840103, 
                    -0.020978055894374847, 
                    0.056592561304569244, 
                    -0.0873030498623848, 
                    0.05488349497318268, 
                    -0.24703486263751984, 
                    0.02083393558859825, 
                    0.0704379677772522, 
                    0.13242687284946442, 
                    0.022070273756980896, 
                    0.05262491852045059, 
                    -0.002128559397533536, 
                    -0.015341658145189285, 
                    0.0011410368606448174, 
                    -0.012766308151185513, 
                    -0.0024572007823735476, 
                    0.073020339012146, 
                    0.03607103228569031, 
                    -0.020681113004684448, 
                    0.029347186908125877, 
                    0.015827758237719536, 
                    0.05158604308962822, 
                    0.04897722601890564, 
                    0.023506207391619682, 
                    -0.015114040113985538, 
                    0.056294992566108704, 
                    0.025584636256098747, 
                    -0.009430264122784138, 
                    -0.00789695419371128, 
                    -0.05157269909977913, 
                    0.04303443804383278, 
                    0.01362842507660389, 
                    0.004863225854933262, 
                    0.04782678186893463
                ], 
                [
                    0.04458288475871086, 
                    -0.008798596449196339, 
                    0.03733361139893532, 
                    0.05974799767136574, 
                    -0.02045424096286297, 
                    -0.03674117848277092, 
                    -0.07853488624095917, 
                    0.013294859789311886, 
                    0.00608617439866066, 
                    0.023947905749082565, 
                    -0.0032910462468862534, 
                    -0.006526011973619461, 
                    0.03174584358930588, 
                    0.07019723951816559, 
                    -0.04295496270060539, 
                    -0.017644263803958893, 
                    -0.024071943014860153, 
                    -0.012619866989552975, 
                    0.046919990330934525, 
                    -0.09288022667169571, 
                    0.04059891030192375, 
                    -0.24852238595485687, 
                    0.00952616985887289, 
                    0.037127040326595306, 
                    0.1477370262145996, 
                    0.0014840586809441447, 
                    0.03767877817153931, 
                    -0.0021086412016302347, 
                    0.01579844392836094, 
                    -0.012128195725381374, 
                    -0.026456475257873535, 
                    0.009636661037802696, 
                    0.03701194375753403, 
                    0.1022421345114708, 
                    -0.030862273648381233, 
                    -0.010487999767065048, 
                    0.036412447690963745, 
                    -0.00825407449156046, 
                    -0.011648789048194885, 
                    0.013529343530535698, 
                    -0.021767906844615936, 
                    0.027646653354167938, 
                    0.058872245252132416, 
                    -0.003954439889639616, 
                    -0.018679603934288025, 
                    -0.04688463732600212, 
                    0.06794402003288269, 
                    0.010326027870178223, 
                    -0.02882794849574566, 
                    0.06107237562537193
                ], 
                [
                    -0.0072680991142988205, 
                    0.022010639309883118, 
                    0.00889821257442236, 
                    0.10563740134239197, 
                    0.0015115520218387246, 
                    0.05753637105226517, 
                    -0.009769369848072529, 
                    0.0624900758266449, 
                    0.019387831911444664, 
                    0.02171075902879238, 
                    0.04121275246143341, 
                    -0.009050305932760239, 
                    0.0477154366672039, 
                    0.07938732951879501, 
                    0.03912428393959999, 
                    0.0010391228133812547, 
                    -0.0036966088227927685, 
                    0.03993966802954674, 
                    0.045625168830156326, 
                    -0.054747987538576126, 
                    0.03309576213359833, 
                    -0.1719088852405548, 
                    -0.0757613256573677, 
                    0.0696931928396225, 
                    0.06943228840827942, 
                    0.012275036424398422, 
                    0.023133477196097374, 
                    0.032744936645030975, 
                    -0.002061977982521057, 
                    0.029423430562019348, 
                    0.012939810752868652, 
                    0.0034817680716514587, 
                    -0.010360161773860455, 
                    0.07035129517316818, 
                    -0.025603365153074265, 
                    0.005384571384638548, 
                    0.02478737011551857, 
                    0.016918549314141273, 
                    0.031224334612488747, 
                    0.0041212341748178005, 
                    0.03425385430455208, 
                    0.01511466782540083, 
                    0.020965419709682465, 
                    -0.0051093874499201775, 
                    0.020270518958568573, 
                    -0.06619073450565338, 
                    0.013702772557735443, 
                    -0.01154254749417305, 
                    0.02174115926027298, 
                    0.051765184849500656
                ], 
                [
                    0.0461556650698185, 
                    -0.025351133197546005, 
                    0.009059013798832893, 
                    0.07701124250888824, 
                    0.023539720103144646, 
                    0.0039724321104586124, 
                    -0.024761341512203217, 
                    0.011476365849375725, 
                    0.013841330073773861, 
                    0.026074960827827454, 
                    0.009910491295158863, 
                    0.041663866490125656, 
                    0.03443184494972229, 
                    0.0465066134929657, 
                    -0.0274110846221447, 
                    0.009288446977734566, 
                    -0.018504628911614418, 
                    -0.026960980147123337, 
                    -0.0010961269726976752, 
                    -0.07755876332521439, 
                    0.037291284650564194, 
                    -0.26133236289024353, 
                    0.009379102848470211, 
                    0.07805860042572021, 
                    0.1395036280155182, 
                    0.042906735092401505, 
                    0.024437472224235535, 
                    0.022449858486652374, 
                    0.02381138503551483, 
                    -0.024025792255997658, 
                    0.023761771619319916, 
                    0.020886214450001717, 
                    0.028707396239042282, 
                    0.03135419636964798, 
                    0.0024904378224164248, 
                    0.020926691591739655, 
                    0.048226498067379, 
                    -0.004850598052144051, 
                    0.03643178567290306, 
                    0.008295190520584583, 
                    -0.03282734751701355, 
                    0.03333773463964462, 
                    0.041775353252887726, 
                    0.02799551747739315, 
                    -0.03482501208782196, 
                    -0.08793386071920395, 
                    0.06477675586938858, 
                    0.01777421310544014, 
                    0.03318004682660103, 
                    0.06905771046876907
                ], 
                [
                    0.024843895807862282, 
                    0.04464615881443024, 
                    -0.006575636100023985, 
                    -0.03961647301912308, 
                    0.03126313164830208, 
                    -0.00019869547395501286, 
                    0.06257517635822296, 
                    0.028011295944452286, 
                    0.045530714094638824, 
                    0.0006051385425962508, 
                    -0.02395978383719921, 
                    0.03331673890352249, 
                    0.006493160501122475, 
                    -0.1032656580209732, 
                    0.03773430362343788, 
                    0.02552093379199505, 
                    0.09059224277734756, 
                    0.013508469797670841, 
                    0.008940517902374268, 
                    0.19423551857471466, 
                    0.010986379347741604, 
                    0.2905418872833252, 
                    0.04583768546581268, 
                    -0.029918940737843513, 
                    -0.07213306427001953, 
                    0.0287481602281332, 
                    0.0031389740761369467, 
                    0.025092730298638344, 
                    0.005124194547533989, 
                    0.030090685933828354, 
                    0.10711372643709183, 
                    0.03935791924595833, 
                    0.014665547758340836, 
                    -0.05333412438631058, 
                    0.09794170409440994, 
                    0.004716058261692524, 
                    0.008655131794512272, 
                    0.02714795432984829, 
                    0.014641006477177143, 
                    -0.0020234936382621527, 
                    0.05108393356204033, 
                    0.025060616433620453, 
                    -0.011011846363544464, 
                    0.033007290214300156, 
                    0.018267543986439705, 
                    0.1031469777226448, 
                    -0.01712489128112793, 
                    0.03477073833346367, 
                    0.04522370174527168, 
                    -0.025531509891152382
                ], 
                [
                    0.004709173459559679, 
                    -0.007546172011643648, 
                    0.01851613074541092, 
                    0.07142868638038635, 
                    0.01555387582629919, 
                    0.048144448548555374, 
                    0.01841895654797554, 
                    0.01637662947177887, 
                    -0.02125633880496025, 
                    0.02858884632587433, 
                    0.02557990886271, 
                    0.003598615527153015, 
                    0.05466417595744133, 
                    0.09725402295589447, 
                    -0.009069480001926422, 
                    0.04670483618974686, 
                    -0.019706564024090767, 
                    0.04584052041172981, 
                    0.03659481927752495, 
                    -0.05004929006099701, 
                    0.029881220310926437, 
                    -0.23342657089233398, 
                    -0.0652480274438858, 
                    0.052791304886341095, 
                    0.07167694717645645, 
                    0.003924889024347067, 
                    0.03480497747659683, 
                    0.051802750676870346, 
                    0.021733950823545456, 
                    0.04149893298745155, 
                    -0.013950460590422153, 
                    0.0005186445778235793, 
                    0.013165011070668697, 
                    0.09480176120996475, 
                    -0.033074069768190384, 
                    0.029991719871759415, 
                    -0.010139825753867626, 
                    0.012905938550829887, 
                    0.043203093111515045, 
                    0.05473960563540459, 
                    0.042118895798921585, 
                    0.006665641907602549, 
                    0.009959382936358452, 
                    0.05358217656612396, 
                    0.01896982081234455, 
                    -0.08926010876893997, 
                    0.04844902455806732, 
                    0.008809175342321396, 
                    0.0030840481631457806, 
                    0.0740785300731659
                ], 
                [
                    0.009326774626970291, 
                    -0.055146072059869766, 
                    0.007418318651616573, 
                    0.05023973435163498, 
                    0.0046912007965147495, 
                    -0.009254354983568192, 
                    -0.0539700947701931, 
                    0.015043435618281364, 
                    0.019053535535931587, 
                    0.034217383712530136, 
                    -0.0014905009884387255, 
                    0.04211369901895523, 
                    0.021282032132148743, 
                    0.06395737081766129, 
                    -0.0012703436659649014, 
                    0.014819883741438389, 
                    -0.020317476242780685, 
                    -0.024045374244451523, 
                    0.02117224596440792, 
                    -0.11294165253639221, 
                    0.06576037406921387, 
                    -0.28328943252563477, 
                    0.031801220029592514, 
                    0.07202104479074478, 
                    0.15475432574748993, 
                    0.028394944965839386, 
                    0.05561791732907295, 
                    -0.004592725541442633, 
                    -0.02382081188261509, 
                    0.006085301283746958, 
                    -0.021488502621650696, 
                    -0.03788834437727928, 
                    0.044122062623500824, 
                    0.0675182044506073, 
                    -0.0018308059079572558, 
                    -0.009299295023083687, 
                    0.007780871354043484, 
                    -0.00044291079393588006, 
                    0.04840477928519249, 
                    0.008719219826161861, 
                    -0.05760379135608673, 
                    0.050209417939186096, 
                    0.05910356715321541, 
                    -0.03804519772529602, 
                    0.0003220825456082821, 
                    -0.07841282337903976, 
                    0.04354231804609299, 
                    -0.0433683805167675, 
                    0.006990799680352211, 
                    0.047437191009521484
                ], 
                [
                    0.025212649255990982, 
                    -0.03338046371936798, 
                    0.0586230531334877, 
                    0.08270588517189026, 
                    -0.0032289214432239532, 
                    -0.027589088305830956, 
                    -0.022164959460496902, 
                    0.00454512657597661, 
                    0.011482100933790207, 
                    0.003029061947017908, 
                    0.011759675107896328, 
                    0.05949573218822479, 
                    0.015347089618444443, 
                    0.10878283530473709, 
                    -0.009939153678715229, 
                    0.024836743250489235, 
                    -0.028414590284228325, 
                    0.0001503199164289981, 
                    0.04591994732618332, 
                    -0.058632370084524155, 
                    0.06111006811261177, 
                    -0.2773146331310272, 
                    0.011765114963054657, 
                    0.06688912212848663, 
                    0.17665314674377441, 
                    0.03304563835263252, 
                    0.029250361025333405, 
                    -0.016365323215723038, 
                    0.013101808726787567, 
                    -0.004717261530458927, 
                    -0.009595377370715141, 
                    -0.02291140705347061, 
                    0.04025692492723465, 
                    0.05874050781130791, 
                    0.021911313757300377, 
                    -0.006823737174272537, 
                    0.013258136808872223, 
                    0.014762978069484234, 
                    0.028063055127859116, 
                    0.04005245864391327, 
                    -0.04840480536222458, 
                    0.020178761333227158, 
                    0.027126366272568703, 
                    0.004471554420888424, 
                    -0.03742767125368118, 
                    -0.06677576899528503, 
                    0.012983969412744045, 
                    -0.021021930500864983, 
                    0.008018679916858673, 
                    0.07826484739780426
                ], 
                [
                    0.034204740077257156, 
                    -0.026910115033388138, 
                    0.010404970496892929, 
                    0.10506440699100494, 
                    0.003497900441288948, 
                    -0.02349170111119747, 
                    -0.031404800713062286, 
                    0.02479076199233532, 
                    0.023112604394555092, 
                    0.010552975349128246, 
                    0.05767565220594406, 
                    0.03436686471104622, 
                    0.04437410458922386, 
                    0.11366564780473709, 
                    -0.026486875489354134, 
                    -0.030717872083187103, 
                    -0.004000658169388771, 
                    0.012149043381214142, 
                    0.03933446481823921, 
                    -0.0879913717508316, 
                    0.05791406333446503, 
                    -0.22729484736919403, 
                    0.006013704463839531, 
                    0.09095165878534317, 
                    0.15142741799354553, 
                    -0.0052677602507174015, 
                    0.016509441658854485, 
                    0.0595376156270504, 
                    0.007918527349829674, 
                    0.010552970692515373, 
                    -0.031229566782712936, 
                    -0.016252106055617332, 
                    0.05164889618754387, 
                    0.07724859565496445, 
                    -0.0027564724441617727, 
                    0.012191766873002052, 
                    0.023509478196501732, 
                    0.027028296142816544, 
                    0.039754096418619156, 
                    0.038834381848573685, 
                    -0.006832608953118324, 
                    0.02956657111644745, 
                    0.014923159033060074, 
                    0.029060721397399902, 
                    0.010200303047895432, 
                    -0.08074981719255447, 
                    0.030614428222179413, 
                    0.008843323215842247, 
                    0.02083921991288662, 
                    0.0716971680521965
                ], 
                [
                    0.05749238654971123, 
                    0.004565041977912188, 
                    0.03871935233473778, 
                    0.06814822554588318, 
                    0.00886132474988699, 
                    0.03552163019776344, 
                    0.014240102842450142, 
                    0.028023671358823776, 
                    0.02763322740793228, 
                    0.03488365560770035, 
                    0.04574393481016159, 
                    0.04129769280552864, 
                    0.028745491057634354, 
                    0.10558458417654037, 
                    0.007045583799481392, 
                    0.010970592498779297, 
                    0.0013250941410660744, 
                    0.00804962869733572, 
                    0.021522648632526398, 
                    -0.014886227436363697, 
                    0.004458076320588589, 
                    -0.21598400175571442, 
                    -0.03482948616147041, 
                    0.0664985403418541, 
                    0.07235917448997498, 
                    -0.001120485714636743, 
                    0.026582401245832443, 
                    0.023944543674588203, 
                    0.05531996488571167, 
                    0.008722945116460323, 
                    0.0246207807213068, 
                    0.006909148767590523, 
                    0.0012241979129612446, 
                    0.07854961603879929, 
                    0.005575668532401323, 
                    -0.003959589172154665, 
                    0.02614157646894455, 
                    0.0269162580370903, 
                    0.06125202029943466, 
                    -0.007990135811269283, 
                    0.02334892936050892, 
                    0.00788878370076418, 
                    0.007755848579108715, 
                    -0.012472954578697681, 
                    0.004483209922909737, 
                    -0.03301752731204033, 
                    0.036916326731443405, 
                    -0.007320718374103308, 
                    0.01980126090347767, 
                    0.0773405134677887
                ], 
                [
                    0.06568819284439087, 
                    -0.03689529001712799, 
                    0.03886353597044945, 
                    -0.07474862039089203, 
                    -0.004576066974550486, 
                    -0.021491508930921555, 
                    -0.0025512787979096174, 
                    0.01113239023834467, 
                    0.02704519033432007, 
                    0.002270563505589962, 
                    -0.011697952635586262, 
                    0.04177205637097359, 
                    0.004274284932762384, 
                    -0.10186338424682617, 
                    0.007848874665796757, 
                    -0.0001567968720337376, 
                    0.016116797924041748, 
                    -0.0035314387641847134, 
                    0.013314750045537949, 
                    0.03826122730970383, 
                    0.03348885104060173, 
                    0.23843660950660706, 
                    0.060981057584285736, 
                    -0.02608111873269081, 
                    -0.07131192088127136, 
                    0.06560146808624268, 
                    0.005175023805350065, 
                    -0.0032320369500666857, 
                    -0.0016723987646400928, 
                    0.015148396603763103, 
                    0.04389718174934387, 
                    0.037673067301511765, 
                    0.04085388779640198, 
                    -0.07902994006872177, 
                    0.07474856078624725, 
                    -0.004844245966523886, 
                    -0.0001550505548948422, 
                    0.022941865026950836, 
                    0.004226716700941324, 
                    0.043054766952991486, 
                    -0.0011855886550620198, 
                    0.07118578255176544, 
                    0.03122243471443653, 
                    -0.03723137453198433, 
                    -0.031013544648885727, 
                    0.05828145146369934, 
                    -0.007083997130393982, 
                    -0.0016230790643021464, 
                    0.01925681158900261, 
                    0.03342636674642563
                ], 
                [
                    0.03413354232907295, 
                    0.01841229386627674, 
                    0.027715491130948067, 
                    0.08754271268844604, 
                    0.02853340096771717, 
                    0.05394424498081207, 
                    -0.012838142924010754, 
                    0.027826357632875443, 
                    0.02121422067284584, 
                    0.020487431436777115, 
                    0.02449658140540123, 
                    -0.006498054601252079, 
                    0.06664998084306717, 
                    0.0941605493426323, 
                    0.034566015005111694, 
                    0.03374551981687546, 
                    -0.02090739831328392, 
                    0.036473359912633896, 
                    -0.0054093897342681885, 
                    -0.04501254856586456, 
                    0.01929890550673008, 
                    -0.2176843136548996, 
                    -0.07830141484737396, 
                    0.09308258444070816, 
                    0.06531144678592682, 
                    0.027637962251901627, 
                    0.04064144194126129, 
                    0.03105192817747593, 
                    0.007345031481236219, 
                    0.053526028990745544, 
                    -0.0442342646420002, 
                    -0.010013899765908718, 
                    0.014555691741406918, 
                    0.08275832235813141, 
                    0.002579848747700453, 
                    0.046759527176618576, 
                    0.004139354918152094, 
                    0.008447975851595402, 
                    0.015097676776349545, 
                    0.00871987547725439, 
                    0.017114397138357162, 
                    0.03000263124704361, 
                    0.04973362758755684, 
                    0.005147012881934643, 
                    -0.00962346326559782, 
                    -0.05473511666059494, 
                    0.005290062632411718, 
                    -0.0030982906464487314, 
                    0.03544427081942558, 
                    0.016817137598991394
                ], 
                [
                    0.027766328305006027, 
                    0.02082926034927368, 
                    0.044760812073946, 
                    0.11753857880830765, 
                    -0.015386469662189484, 
                    0.0389452688395977, 
                    0.010166690684854984, 
                    0.05798037350177765, 
                    -0.007378700654953718, 
                    0.04598512500524521, 
                    0.05166628956794739, 
                    0.002771340776234865, 
                    0.057511501014232635, 
                    0.08139968663454056, 
                    0.051207974553108215, 
                    0.010121654719114304, 
                    0.034712810069322586, 
                    0.01424983236938715, 
                    -0.012023228220641613, 
                    -0.0452229380607605, 
                    0.025377845391631126, 
                    -0.2073465883731842, 
                    -0.07757551968097687, 
                    0.08316609263420105, 
                    0.06296040117740631, 
                    0.0030141128227114677, 
                    0.021018099039793015, 
                    0.03490922600030899, 
                    0.03346078842878342, 
                    0.058721404522657394, 
                    -0.022922946140170097, 
                    0.04690813645720482, 
                    -0.001737021142616868, 
                    0.08327511698007584, 
                    0.010532448068261147, 
                    0.03998778387904167, 
                    0.00737012317404151, 
                    0.002553171943873167, 
                    0.03487763553857803, 
                    0.025709325447678566, 
                    0.03436494618654251, 
                    0.02135995775461197, 
                    0.041199106723070145, 
                    0.005141492001712322, 
                    0.0212269090116024, 
                    -0.08297128230333328, 
                    0.0367811881005764, 
                    0.01441246923059225, 
                    0.011750344187021255, 
                    0.027385110035538673
                ], 
                [
                    0.019100597128272057, 
                    0.01374809816479683, 
                    0.01257080864161253, 
                    0.07988256216049194, 
                    0.005795905366539955, 
                    -0.022647513076663017, 
                    -0.03770394250750542, 
                    0.0035514545161277056, 
                    0.03251127153635025, 
                    0.029640957713127136, 
                    -0.007220434490591288, 
                    -0.008709217421710491, 
                    0.010796435177326202, 
                    0.09345710277557373, 
                    0.00820765271782875, 
                    0.007216505706310272, 
                    -0.025888947769999504, 
                    -0.031238339841365814, 
                    -3.885739351972006e-05, 
                    -0.0827128067612648, 
                    0.008285612799227238, 
                    -0.24959254264831543, 
                    0.011070615611970425, 
                    0.04686901345849037, 
                    0.13045856356620789, 
                    0.005222756415605545, 
                    0.048847079277038574, 
                    -0.0014626008924096823, 
                    -0.01897437684237957, 
                    0.035410456359386444, 
                    -0.046519793570041656, 
                    -0.019510915502905846, 
                    -0.0012095640413463116, 
                    0.08142323791980743, 
                    0.01592128537595272, 
                    -0.017932528629899025, 
                    -0.002198799280449748, 
                    0.0321274995803833, 
                    0.023289524018764496, 
                    -0.00016896985471248627, 
                    -0.04413045942783356, 
                    0.004266836680471897, 
                    0.01933375373482704, 
                    0.02932490035891533, 
                    -0.03587089478969574, 
                    -0.0960955023765564, 
                    0.004300153814256191, 
                    0.01774744875729084, 
                    -0.0054300520569086075, 
                    0.06443986296653748
                ], 
                [
                    0.018727418035268784, 
                    0.03653891012072563, 
                    0.01509803719818592, 
                    0.08985962718725204, 
                    0.012534440495073795, 
                    0.023203402757644653, 
                    0.013826035894453526, 
                    0.05692274868488312, 
                    0.008988961577415466, 
                    0.03109848126769066, 
                    0.036066532135009766, 
                    0.013521923683583736, 
                    0.017987124621868134, 
                    0.07714102417230606, 
                    0.04435348883271217, 
                    0.009401273913681507, 
                    0.01701686717569828, 
                    0.03462555259466171, 
                    0.014354526065289974, 
                    -0.05130494385957718, 
                    0.04822489991784096, 
                    -0.20397865772247314, 
                    -0.06634765863418579, 
                    0.02605978026986122, 
                    0.1012367233633995, 
                    0.029735758900642395, 
                    0.041518792510032654, 
                    0.0028967384714633226, 
                    -0.0005892922636121511, 
                    0.04012106731534004, 
                    -0.04133664816617966, 
                    0.006478894501924515, 
                    0.01086764968931675, 
                    0.07817364484071732, 
                    -0.04174495115876198, 
                    0.02190220355987549, 
                    0.04215862601995468, 
                    0.011866296641528606, 
                    0.015031683258712292, 
                    0.03581041470170021, 
                    0.04133804515004158, 
                    0.019511619582772255, 
                    -0.006802176125347614, 
                    -0.006396076641976833, 
                    0.021717509254813194, 
                    -0.059125736355781555, 
                    0.037471380084753036, 
                    0.01883874274790287, 
                    0.021607941016554832, 
                    0.043709274381399155
                ], 
                [
                    0.0062566655687987804, 
                    0.023026756942272186, 
                    -0.03675828501582146, 
                    -0.020954152569174767, 
                    0.023814382031559944, 
                    -0.016108177602291107, 
                    0.03037596493959427, 
                    -0.004022474400699139, 
                    0.009841261431574821, 
                    0.007499344181269407, 
                    -0.013917999342083931, 
                    -0.01755659282207489, 
                    -0.016591401770710945, 
                    -0.010744407773017883, 
                    -0.03576838970184326, 
                    0.0029501996468752623, 
                    0.008094639517366886, 
                    -0.035173870623111725, 
                    0.020279712975025177, 
                    0.018528960645198822, 
                    -0.028195684775710106, 
                    -0.013304285705089569, 
                    0.004388030152767897, 
                    -0.0057285563088953495, 
                    0.01351458765566349, 
                    -0.004215102642774582, 
                    0.004934729542583227, 
                    0.02182130329310894, 
                    -0.015568290837109089, 
                    -0.004005115479230881, 
                    0.013767172582447529, 
                    -0.0010472022695466876, 
                    -0.02786666713654995, 
                    -0.03360782936215401, 
                    0.00770442234352231, 
                    -0.0026849035639315844, 
                    -0.010089108720421791, 
                    -0.020628275349736214, 
                    0.0070945341140031815, 
                    -0.0161229707300663, 
                    0.03046475350856781, 
                    0.01116481889039278, 
                    -0.0008799128700047731, 
                    -0.007988392375409603, 
                    -0.02848593331873417, 
                    -0.006655818782746792, 
                    0.027561724185943604, 
                    -0.018867522478103638, 
                    0.009483123198151588, 
                    -0.03295668587088585
                ], 
                [
                    -0.03633943945169449, 
                    -0.019904164597392082, 
                    0.03928114101290703, 
                    0.01027187891304493, 
                    0.0030465181916952133, 
                    -0.013698832131922245, 
                    0.07201283425092697, 
                    0.01989958994090557, 
                    -0.007814135402441025, 
                    -0.0051910774782299995, 
                    0.012950348667800426, 
                    0.018993107602000237, 
                    -0.024594280868768692, 
                    -0.05599004775285721, 
                    -0.029957566410303116, 
                    -0.013264198787510395, 
                    0.014669163152575493, 
                    -0.013236313126981258, 
                    -0.01403371524065733, 
                    -0.009712924249470234, 
                    -0.028633831068873405, 
                    -0.20891819894313812, 
                    0.032750844955444336, 
                    -0.06343374401330948, 
                    0.07672221958637238, 
                    -0.001736716367304325, 
                    -0.03203950822353363, 
                    -0.017594553530216217, 
                    0.014435159042477608, 
                    -0.002530784346163273, 
                    0.039023302495479584, 
                    0.03362460434436798, 
                    0.031465545296669006, 
                    -0.04034877195954323, 
                    0.01423671469092369, 
                    0.02048317901790142, 
                    0.046903178095817566, 
                    -0.011833530850708485, 
                    -0.03156399726867676, 
                    0.04641244560480118, 
                    0.008972397074103355, 
                    -0.007096691522747278, 
                    -0.015901749953627586, 
                    0.014969594776630402, 
                    -0.034215230494737625, 
                    0.045130226761102676, 
                    0.005623556673526764, 
                    0.013154849410057068, 
                    -0.02834383025765419, 
                    0.01569266989827156
                ], 
                [
                    -0.052083712071180344, 
                    0.05323313549160957, 
                    -0.015577674843370914, 
                    0.10328835994005203, 
                    -0.024574028328061104, 
                    0.12618988752365112, 
                    -0.09898233413696289, 
                    0.08698198944330215, 
                    -0.018782710656523705, 
                    0.0036398570518940687, 
                    -0.01543183159083128, 
                    -0.002087435917928815, 
                    0.03543764352798462, 
                    0.10194835066795349, 
                    0.0036577971186488867, 
                    0.003135617123916745, 
                    -0.12420089542865753, 
                    0.0240457933396101, 
                    -0.015386315062642097, 
                    -0.0910048633813858, 
                    0.00911248754709959, 
                    0.21248428523540497, 
                    -0.08240925520658493, 
                    0.07532777637243271, 
                    0.010586570017039776, 
                    -0.004565696232020855, 
                    0.024711862206459045, 
                    -0.028336385264992714, 
                    0.0479949489235878, 
                    0.028368523344397545, 
                    -0.1439390331506729, 
                    -0.03248213604092598, 
                    0.0354519747197628, 
                    0.09164681285619736, 
                    -0.11020740866661072, 
                    0.04048430174589157, 
                    0.03012690134346485, 
                    -0.09638533741235733, 
                    -0.021425217390060425, 
                    0.08021841198205948, 
                    0.019253918901085854, 
                    0.026229728013277054, 
                    -0.027307936921715736, 
                    0.03958388790488243, 
                    0.0043692560866475105, 
                    -0.06243890896439552, 
                    0.08182856440544128, 
                    -0.08783115446567535, 
                    -0.006218159571290016, 
                    0.04556775093078613
                ], 
                [
                    0.046917010098695755, 
                    0.03414025530219078, 
                    0.01399045530706644, 
                    0.08102355897426605, 
                    -0.02536340057849884, 
                    0.08040384203195572, 
                    0.027913587167859077, 
                    0.0581364780664444, 
                    0.021694544702768326, 
                    0.004865202121436596, 
                    0.03171131759881973, 
                    0.030645359307527542, 
                    0.044286925345659256, 
                    0.0967872142791748, 
                    0.04451701417565346, 
                    0.04393381252884865, 
                    -0.0010445466032251716, 
                    0.00042823300464078784, 
                    0.003573997877538204, 
                    0.015921978279948235, 
                    0.010796939954161644, 
                    -0.22476430237293243, 
                    -0.03081301786005497, 
                    0.02616497315466404, 
                    0.06060479208827019, 
                    0.012413213029503822, 
                    0.02005738765001297, 
                    0.07040854543447495, 
                    0.04805975407361984, 
                    0.006272898055613041, 
                    -0.0014651395613327622, 
                    0.005188829731196165, 
                    0.013921932317316532, 
                    0.07845261693000793, 
                    0.02030443586409092, 
                    0.05050887539982796, 
                    -0.007716701831668615, 
                    0.010307523421943188, 
                    0.0013054603477939963, 
                    0.02063637599349022, 
                    -0.0006968759116716683, 
                    0.010005686432123184, 
                    0.0346977598965168, 
                    0.010697010904550552, 
                    0.024582816287875175, 
                    -0.0941324383020401, 
                    0.02647988125681877, 
                    0.024539640173316002, 
                    0.0033649716060608625, 
                    0.05086178705096245
                ], 
                [
                    0.011824366636574268, 
                    -0.018958846107125282, 
                    0.024428224191069603, 
                    -0.02248612977564335, 
                    -0.0334918387234211, 
                    0.016761966049671173, 
                    0.02619026228785515, 
                    -0.011924180202186108, 
                    -0.011343168094754219, 
                    0.01890060305595398, 
                    0.006403084844350815, 
                    -0.01860036887228489, 
                    0.01098689716309309, 
                    -0.00102120207156986, 
                    -0.011969516053795815, 
                    0.0038991370238363743, 
                    0.0232592411339283, 
                    0.01750129647552967, 
                    0.015277682803571224, 
                    0.018527550622820854, 
                    -0.015933807939291, 
                    0.000789656478445977, 
                    0.014118459075689316, 
                    0.013113542459905148, 
                    0.009672453626990318, 
                    0.01310597825795412, 
                    0.0019305844325572252, 
                    -0.028398066759109497, 
                    -0.012808668427169323, 
                    -0.030205678194761276, 
                    -0.03796087205410004, 
                    0.022738991305232048, 
                    -0.0121182631701231, 
                    0.014391527511179447, 
                    -0.02234296128153801, 
                    -0.02331041917204857, 
                    -0.02120794914662838, 
                    0.003195865312591195, 
                    -0.03110790066421032, 
                    0.010748629458248615, 
                    -0.027658389881253242, 
                    -0.0291486456990242, 
                    -0.014145000837743282, 
                    -0.01601528562605381, 
                    -0.01842327043414116, 
                    -0.02634146623313427, 
                    -0.009103045798838139, 
                    0.008756858296692371, 
                    -0.006273588631302118, 
                    -0.031408920884132385
                ], 
                [
                    -0.0008164712926372886, 
                    -0.04327864572405815, 
                    0.04552144557237625, 
                    0.0576777383685112, 
                    -0.008611775003373623, 
                    0.0003749837924260646, 
                    -0.09168951213359833, 
                    0.01713491603732109, 
                    0.04248502850532532, 
                    0.034704647958278656, 
                    -0.06468483805656433, 
                    0.03309217095375061, 
                    -0.024684304371476173, 
                    0.04491019248962402, 
                    -0.020427044481039047, 
                    0.010416281409561634, 
                    -0.10828851908445358, 
                    -0.0446007065474987, 
                    0.024390852078795433, 
                    -0.05802997201681137, 
                    0.04434413090348244, 
                    0.24733440577983856, 
                    0.04985462501645088, 
                    0.11644355952739716, 
                    0.06746067106723785, 
                    -0.0004748103965539485, 
                    0.07260961085557938, 
                    -0.007458889856934547, 
                    0.016797734424471855, 
                    -0.02721070684492588, 
                    -0.048609182238578796, 
                    -0.03844621777534485, 
                    0.06297045201063156, 
                    0.12841854989528656, 
                    -0.06140561029314995, 
                    -0.005791202187538147, 
                    0.07394895702600479, 
                    -0.056016698479652405, 
                    0.03184635192155838, 
                    0.09339475631713867, 
                    -0.04693235456943512, 
                    0.04629761353135109, 
                    0.021560711786150932, 
                    -0.050800010561943054, 
                    -0.045421894639730453, 
                    -0.0044068340212106705, 
                    0.09130056947469711, 
                    -0.07106899470090866, 
                    -0.029593002051115036, 
                    0.05466783791780472
                ], 
                [
                    -0.019774965941905975, 
                    -0.002394329523667693, 
                    0.016735102981328964, 
                    0.12454283982515335, 
                    0.02647579461336136, 
                    0.03587295487523079, 
                    -0.027414919808506966, 
                    0.014349742792546749, 
                    -0.009365445002913475, 
                    -0.00810660608112812, 
                    0.038393404334783554, 
                    -0.003746814327314496, 
                    -0.016956418752670288, 
                    0.09989350289106369, 
                    -0.034232400357723236, 
                    -0.016898401081562042, 
                    -0.03484630957245827, 
                    -0.026044359430670738, 
                    0.008579057641327381, 
                    -0.1401963084936142, 
                    0.009572737850248814, 
                    -0.2516316771507263, 
                    -0.015259604901075363, 
                    0.08782145380973816, 
                    0.12099501490592957, 
                    -0.013630968518555164, 
                    0.010035787709057331, 
                    0.023271212354302406, 
                    -0.02458999492228031, 
                    0.014671321026980877, 
                    -0.042104579508304596, 
                    -0.009168132208287716, 
                    0.053997110575437546, 
                    0.05051079019904137, 
                    -0.06505034118890762, 
                    0.013230782933533192, 
                    0.009217368438839912, 
                    -0.02991836704313755, 
                    -0.006447382736951113, 
                    0.024891234934329987, 
                    -0.025410236790776253, 
                    0.01619802601635456, 
                    0.0054453350603580475, 
                    -0.02019587717950344, 
                    0.026617465540766716, 
                    -0.09069542586803436, 
                    0.0428067184984684, 
                    -0.01263295765966177, 
                    0.006692505441606045, 
                    0.04452843591570854
                ], 
                [
                    0.003932584542781115, 
                    0.03369099274277687, 
                    0.048355989158153534, 
                    0.10135973989963531, 
                    0.006958739832043648, 
                    0.021319597959518433, 
                    0.03517402336001396, 
                    0.018955372273921967, 
                    0.02331760711967945, 
                    0.03226898983120918, 
                    0.042481422424316406, 
                    0.03916480019688606, 
                    0.03643709793686867, 
                    0.06209932640194893, 
                    0.050675246864557266, 
                    0.025302361696958542, 
                    0.035050589591264725, 
                    0.006177728064358234, 
                    0.05537589639425278, 
                    -0.003274456365033984, 
                    0.07106117159128189, 
                    -0.15323996543884277, 
                    -0.046535100787878036, 
                    0.08101871609687805, 
                    0.09265021979808807, 
                    0.05880802869796753, 
                    0.02223244681954384, 
                    -0.007257350254803896, 
                    0.05912978947162628, 
                    0.023680368438363075, 
                    0.016365602612495422, 
                    -0.005306979175657034, 
                    0.02328239195048809, 
                    0.06779536604881287, 
                    0.004841140005737543, 
                    0.022737497463822365, 
                    0.015257982537150383, 
                    0.024683313444256783, 
                    0.0158268753439188, 
                    0.04743121936917305, 
                    0.015382695011794567, 
                    0.01682545803487301, 
                    0.03352807089686394, 
                    0.04519099369645119, 
                    -0.008047820068895817, 
                    -0.050984688103199005, 
                    0.014634381048381329, 
                    0.0120737599208951, 
                    0.041016221046447754, 
                    0.04992091655731201
                ], 
                [
                    0.005655374843627214, 
                    -0.05184854939579964, 
                    0.03428339585661888, 
                    0.06848364323377609, 
                    0.002112654037773609, 
                    0.002810743870213628, 
                    -0.07148018479347229, 
                    0.005614263005554676, 
                    -0.03092229552567005, 
                    -0.008546894416213036, 
                    0.010870042257010937, 
                    -0.016872694715857506, 
                    0.0390152633190155, 
                    0.1032271459698677, 
                    -0.03881698474287987, 
                    0.0019247299060225487, 
                    -0.06857375055551529, 
                    -0.04156127944588661, 
                    0.01936834119260311, 
                    -0.18141159415245056, 
                    0.056557152420282364, 
                    -0.2995501756668091, 
                    0.038593750447034836, 
                    0.06501226127147675, 
                    0.16785608232021332, 
                    0.01492000836879015, 
                    0.06779345870018005, 
                    0.04877151548862457, 
                    -0.029095182195305824, 
                    -0.02252606488764286, 
                    -0.06615094095468521, 
                    -0.025978369638323784, 
                    0.033870577812194824, 
                    0.05138174816966057, 
                    -0.08492907136678696, 
                    -0.0012841055868193507, 
                    0.021576810628175735, 
                    -0.014818434603512287, 
                    0.027069825679063797, 
                    0.01974603906273842, 
                    -0.046718496829271317, 
                    0.026461973786354065, 
                    0.04457949846982956, 
                    -0.04550251364707947, 
                    -0.032237134873867035, 
                    -0.06356728076934814, 
                    0.05388415604829788, 
                    -0.043938104063272476, 
                    -0.03269786760210991, 
                    0.06256753951311111
                ], 
                [
                    0.03667644038796425, 
                    -0.060856666415929794, 
                    0.039961621165275574, 
                    -0.011173796840012074, 
                    0.01286864373832941, 
                    -0.033429212868213654, 
                    -0.023571860045194626, 
                    -0.023204879835247993, 
                    0.0005126292235217988, 
                    0.035831060260534286, 
                    -0.012229143641889095, 
                    0.008485742844641209, 
                    -0.0022060975898057222, 
                    -0.010777108371257782, 
                    -0.025862079113721848, 
                    -0.00025185421691276133, 
                    -0.04028790071606636, 
                    -0.02040782757103443, 
                    0.0017922159750014544, 
                    -0.10027164965867996, 
                    0.07570009678602219, 
                    -0.01412061508744955, 
                    0.10088448226451874, 
                    0.04478073492646217, 
                    0.0602278858423233, 
                    -0.002730156295001507, 
                    0.0007791288662701845, 
                    0.025412747636437416, 
                    -0.03859347105026245, 
                    0.00976585689932108, 
                    -0.025425469502806664, 
                    0.01813909038901329, 
                    0.06500809639692307, 
                    0.028053179383277893, 
                    0.00036162196192890406, 
                    -0.017804615199565887, 
                    0.06310242414474487, 
                    0.0026472588069736958, 
                    0.021783431991934776, 
                    0.07114727795124054, 
                    -0.07767098397016525, 
                    0.03815855830907822, 
                    0.007358979433774948, 
                    -0.03779603913426399, 
                    -0.0019162680255249143, 
                    0.0036859060637652874, 
                    0.03763502091169357, 
                    -0.02457677200436592, 
                    -0.00018088024808093905, 
                    0.047521207481622696
                ], 
                [
                    0.026248564943671227, 
                    -0.029238417744636536, 
                    0.019203515723347664, 
                    0.03977888822555542, 
                    -0.009007235057651997, 
                    0.043349675834178925, 
                    -0.03773346543312073, 
                    -0.0205112025141716, 
                    0.023510130122303963, 
                    0.04881696403026581, 
                    -0.006268497556447983, 
                    0.0262106005102396, 
                    0.022500677034258842, 
                    0.05503581836819649, 
                    -0.0029491486493498087, 
                    -0.008855253458023071, 
                    -0.02648993581533432, 
                    -0.011689281091094017, 
                    -0.010451759211719036, 
                    -0.08237901329994202, 
                    0.04692181944847107, 
                    -0.26193058490753174, 
                    0.00128560746088624, 
                    0.07130540162324905, 
                    0.1190757229924202, 
                    0.04310135543346405, 
                    0.042804036289453506, 
                    0.015261581167578697, 
                    0.012629062868654728, 
                    -0.004002586007118225, 
                    -0.0013697943650186062, 
                    -0.015500502660870552, 
                    0.05263626202940941, 
                    0.06570202857255936, 
                    -0.010788039304316044, 
                    0.0215448010712862, 
                    0.0018184520304203033, 
                    0.006605885922908783, 
                    0.03568050265312195, 
                    0.011531364172697067, 
                    -0.005605648271739483, 
                    0.02662530541419983, 
                    0.01816217415034771, 
                    -0.018421687185764313, 
                    0.016362307593226433, 
                    -0.08113580197095871, 
                    0.020642565563321114, 
                    0.0024804987479001284, 
                    -0.00019897660240530968, 
                    0.06495539844036102
                ], 
                [
                    -0.030637195333838463, 
                    -0.0372808463871479, 
                    0.034645356237888336, 
                    0.05169801414012909, 
                    0.012409216724336147, 
                    -0.0005163877503946424, 
                    -0.09468875080347061, 
                    0.00028743312577717006, 
                    0.009218868799507618, 
                    0.01815970242023468, 
                    0.022168565541505814, 
                    -0.01723938249051571, 
                    0.03621659055352211, 
                    0.0818256065249443, 
                    -0.025204624980688095, 
                    -0.010941073298454285, 
                    -0.07106203585863113, 
                    -0.0274489838629961, 
                    0.031817734241485596, 
                    -0.15465545654296875, 
                    0.03156822919845581, 
                    -0.211293563246727, 
                    0.025953615084290504, 
                    0.05931714549660683, 
                    0.142378568649292, 
                    -0.03480648994445801, 
                    0.027151066809892654, 
                    0.011562877334654331, 
                    -0.007709125056862831, 
                    0.010715917684137821, 
                    -0.06967377662658691, 
                    -0.008798087015748024, 
                    -0.004014050122350454, 
                    0.10611625760793686, 
                    -0.056855008006095886, 
                    -0.037271980196237564, 
                    -0.009173688478767872, 
                    -0.00983680970966816, 
                    0.012192456051707268, 
                    0.036322273313999176, 
                    -0.033321019262075424, 
                    0.05691620707511902, 
                    0.03926462307572365, 
                    -0.039088767021894455, 
                    -0.012641428038477898, 
                    -0.07874950021505356, 
                    0.0019235900836065412, 
                    -0.007491760887205601, 
                    -0.00733824260532856, 
                    0.03244476020336151
                ]
            ], 
            "is_input": false, 
            "layer_name": "fc_layer_1", 
            "n_inputs": 50
        }, 
        {
            "b": [
                0.036884572356939316, 
                0.051541637629270554, 
                0.017306583002209663, 
                0.03675626218318939, 
                0.05107978358864784, 
                7.662993994017597e-06, 
                0.0, 
                0.002075598808005452, 
                0.05141119658946991, 
                0.0065561397932469845, 
                0.0038477513007819653, 
                0.030716625973582268, 
                0.0310082845389843, 
                0.029123730957508087, 
                0.031567979604005814, 
                0.05480700358748436, 
                -0.013918877579271793, 
                -0.0019730101339519024, 
                -0.003538592718541622, 
                0.027226386591792107, 
                0.04158457741141319, 
                0.0, 
                0.0245270486921072, 
                0.029519064351916313, 
                0.05268388241529465, 
                -0.003979559056460857, 
                0.04246590659022331, 
                0.04352523013949394, 
                0.05005453899502754, 
                0.03808312863111496, 
                0.023317119106650352, 
                0.03220822289586067, 
                0.040879301726818085, 
                -0.000493826752062887, 
                0.015721935778856277, 
                0.04566073790192604, 
                0.032026711851358414, 
                0.018863024190068245, 
                0.04516510292887688, 
                0.03604010492563248, 
                0.04132403805851936, 
                0.0378640852868557, 
                0.05218110978603363, 
                0.04722237214446068, 
                0.04737840220332146, 
                0.037839096039533615, 
                0.04558891803026199, 
                0.044649846851825714, 
                0.04131961241364479, 
                0.04036472365260124
            ], 
            "is_output": false, 
            "activation_function": "RELU", 
            "n_nodes": 50, 
            "W": [
                [
                    0.04437263309955597, 
                    0.046771857887506485, 
                    0.030870603397488594, 
                    0.05680209398269653, 
                    0.08333791792392731, 
                    -0.037963900715112686, 
                    0.05127948895096779, 
                    0.06418991088867188, 
                    0.011904619634151459, 
                    0.026567818596959114, 
                    0.03340715914964676, 
                    -0.16960585117340088, 
                    0.052263639867305756, 
                    0.07652667164802551, 
                    0.04657285287976265, 
                    0.12419538199901581, 
                    -0.06014981493353844, 
                    -0.21547852456569672, 
                    -0.1099724993109703, 
                    0.032652415335178375, 
                    0.02708144672214985, 
                    0.11412040144205093, 
                    0.011818641796708107, 
                    0.052177757024765015, 
                    0.05257798358798027, 
                    0.03485451266169548, 
                    0.053775981068611145, 
                    -0.1156081110239029, 
                    0.054759882390499115, 
                    0.06899727135896683, 
                    0.09004271775484085, 
                    0.08846420049667358, 
                    0.07354149222373962, 
                    -0.01571565307676792, 
                    0.028262851759791374, 
                    0.033439017832279205, 
                    0.045768894255161285, 
                    0.04935549944639206, 
                    0.009449184872210026, 
                    0.0314771942794323, 
                    -0.1493268758058548, 
                    0.031584322452545166, 
                    0.014836213551461697, 
                    -0.18826702237129211, 
                    0.08506574481725693, 
                    0.03378833457827568, 
                    0.10074511915445328, 
                    0.08177099376916885, 
                    0.07270383089780807, 
                    0.09139208495616913
                ], 
                [
                    0.016098443418741226, 
                    0.02670378051698208, 
                    0.020490216091275215, 
                    0.06800602376461029, 
                    -0.010088974609971046, 
                    -0.10717839002609253, 
                    0.02572869136929512, 
                    0.02660011686384678, 
                    0.007834342308342457, 
                    0.010675502941012383, 
                    0.07316044718027115, 
                    0.1209985762834549, 
                    0.05636275187134743, 
                    0.02216877043247223, 
                    0.042788632214069366, 
                    -0.10692178457975388, 
                    -0.14026889204978943, 
                    -0.25784045457839966, 
                    0.0855068489909172, 
                    0.01680293120443821, 
                    -0.09709079563617706, 
                    -0.09462066739797592, 
                    -0.11553919315338135, 
                    0.010718027129769325, 
                    -0.0037730757612735033, 
                    0.048166148364543915, 
                    0.010425562970340252, 
                    -0.11191390454769135, 
                    0.06219012662768364, 
                    0.010605105198919773, 
                    0.0172432754188776, 
                    0.05735354498028755, 
                    0.03800312429666519, 
                    -0.1707388013601303, 
                    0.035044990479946136, 
                    0.05213579908013344, 
                    0.06030450761318207, 
                    0.029212424531579018, 
                    0.008743968792259693, 
                    -0.05641362443566322, 
                    0.10868452489376068, 
                    0.017713595181703568, 
                    0.0037359269335865974, 
                    -0.1764199584722519, 
                    0.045765481889247894, 
                    0.007695931475609541, 
                    0.04652749001979828, 
                    -0.07673630118370056, 
                    0.04188189283013344, 
                    0.03129241243004799
                ], 
                [
                    0.013584975153207779, 
                    -0.0007680900162085891, 
                    -0.009921430610120296, 
                    0.051524125039577484, 
                    0.002604315523058176, 
                    0.014841158874332905, 
                    0.013850399293005466, 
                    0.003895156318321824, 
                    -0.018853269517421722, 
                    -0.015391469933092594, 
                    -0.017123211175203323, 
                    -0.1467687040567398, 
                    0.049611810594797134, 
                    0.041085075587034225, 
                    0.037137456238269806, 
                    0.11900258809328079, 
                    0.04057241231203079, 
                    0.12492760270833969, 
                    -0.012901701964437962, 
                    0.020303010940551758, 
                    0.12314052879810333, 
                    0.10492149740457535, 
                    0.1848125159740448, 
                    0.031243618577718735, 
                    0.06338800489902496, 
                    0.010118848644196987, 
                    0.017034443095326424, 
                    -2.5294488295912743e-05, 
                    0.008583947084844112, 
                    0.057451214641332626, 
                    0.053047239780426025, 
                    0.05416256561875343, 
                    -0.000893345451913774, 
                    0.0745556652545929, 
                    0.01928667165338993, 
                    0.01667206920683384, 
                    0.02198774926364422, 
                    -0.008969337679445744, 
                    0.0014925276627764106, 
                    -0.07356308400630951, 
                    -0.09590907394886017, 
                    -0.009093526750802994, 
                    -0.002861454850062728, 
                    0.15597468614578247, 
                    0.03400559350848198, 
                    0.04413018748164177, 
                    0.06160309910774231, 
                    0.12029476463794708, 
                    0.024311037734150887, 
                    0.0649690181016922
                ], 
                [
                    0.011166338808834553, 
                    0.049288999289274216, 
                    0.00018213802832178771, 
                    0.055538665503263474, 
                    0.0055391183122992516, 
                    -0.09916817396879196, 
                    0.04490325227379799, 
                    0.015280941501259804, 
                    -0.006820341572165489, 
                    0.009885658510029316, 
                    0.048933327198028564, 
                    -0.02210126630961895, 
                    0.008497873321175575, 
                    0.019409263506531715, 
                    0.06087739020586014, 
                    -0.027710124850273132, 
                    -0.12835323810577393, 
                    -0.2730952203273773, 
                    -0.11557082086801529, 
                    0.00978353712707758, 
                    -0.08163459599018097, 
                    -0.07059982419013977, 
                    -0.1372511386871338, 
                    -0.006024327129125595, 
                    0.012984190136194229, 
                    0.008062944747507572, 
                    0.056931331753730774, 
                    -0.1087530329823494, 
                    0.047341667115688324, 
                    0.014912229962646961, 
                    0.002650241833180189, 
                    0.05127338692545891, 
                    0.04532087594270706, 
                    -0.08858941495418549, 
                    0.03805314749479294, 
                    0.03661193698644638, 
                    0.02603592351078987, 
                    0.0059522222727537155, 
                    -0.00808979943394661, 
                    0.023659849539399147, 
                    -0.17748713493347168, 
                    0.05431419238448143, 
                    -0.013450145721435547, 
                    -0.19920438528060913, 
                    0.05298224091529846, 
                    0.019940314814448357, 
                    0.08079192042350769, 
                    -0.059857744723558426, 
                    0.004683507606387138, 
                    0.06397189944982529
                ], 
                [
                    0.01170067023485899, 
                    0.007803836837410927, 
                    0.057432401925325394, 
                    0.04181981831789017, 
                    0.044153131544589996, 
                    -0.20351335406303406, 
                    0.0683959499001503, 
                    0.024930451065301895, 
                    -0.00781253445893526, 
                    0.05540449172258377, 
                    0.028575805947184563, 
                    0.06692235171794891, 
                    0.042319346219301224, 
                    0.02554723434150219, 
                    0.032695118337869644, 
                    0.04306548461318016, 
                    -0.23008544743061066, 
                    -0.28427356481552124, 
                    0.06923806667327881, 
                    0.01702539436519146, 
                    -0.04986746609210968, 
                    0.025119401514530182, 
                    -0.04523453116416931, 
                    0.014246005564928055, 
                    0.07764587551355362, 
                    0.03600877895951271, 
                    0.03259766846895218, 
                    -0.22604387998580933, 
                    0.055565498769283295, 
                    0.019944636151194572, 
                    0.061121273785829544, 
                    0.031642209738492966, 
                    0.02706737630069256, 
                    -0.1830180436372757, 
                    0.03290053457021713, 
                    0.04449756443500519, 
                    0.058365944772958755, 
                    0.024569116532802582, 
                    0.03586933761835098, 
                    -0.15989503264427185, 
                    -0.016610942780971527, 
                    0.012500686571002007, 
                    -0.003951742313802242, 
                    -0.16634531319141388, 
                    0.10884575545787811, 
                    -0.0006788279861211777, 
                    0.11526307463645935, 
                    0.005918559152632952, 
                    0.016066428273916245, 
                    0.0786917582154274
                ], 
                [
                    -0.026820681989192963, 
                    -0.0016524200327694416, 
                    -0.005515931639820337, 
                    -0.021398235112428665, 
                    -0.026066889986395836, 
                    -0.011479218490421772, 
                    0.016851482912898064, 
                    -0.025790175423026085, 
                    0.009019310586154461, 
                    -0.019894246011972427, 
                    -0.006905243266373873, 
                    0.006064474117010832, 
                    0.004899931140244007, 
                    -0.03597205877304077, 
                    -0.018202105537056923, 
                    -0.01878003403544426, 
                    -0.025343963876366615, 
                    -0.030337264761328697, 
                    0.01063156221061945, 
                    0.00834860373288393, 
                    0.0011211364762857556, 
                    0.0007784658228047192, 
                    0.021534744650125504, 
                    0.012844635173678398, 
                    0.008195855654776096, 
                    -0.022478267550468445, 
                    -0.01723385602235794, 
                    -0.0022623499389737844, 
                    0.011394251137971878, 
                    0.02415654808282852, 
                    0.02104407548904419, 
                    -0.014530462212860584, 
                    -0.007205142639577389, 
                    0.01065107062458992, 
                    -0.02092427760362625, 
                    0.006968500092625618, 
                    0.01789850927889347, 
                    0.00574140902608633, 
                    -0.0073947664350271225, 
                    -0.015697328373789787, 
                    -0.00022763047309126705, 
                    0.013824742287397385, 
                    0.024467511102557182, 
                    -0.026875464245676994, 
                    0.0035889011342078447, 
                    0.011833027005195618, 
                    -0.01501473318785429, 
                    0.03227247670292854, 
                    0.005344627425074577, 
                    0.014850190840661526
                ], 
                [
                    0.010306021198630333, 
                    -0.02773774415254593, 
                    -0.030938787385821342, 
                    -0.009384483098983765, 
                    -0.03575768321752548, 
                    -0.005010509863495827, 
                    -0.03766340762376785, 
                    -0.026031527668237686, 
                    0.00523374741896987, 
                    0.012428891845047474, 
                    0.02095768414437771, 
                    -0.004680164624005556, 
                    0.0068602547980844975, 
                    -0.02355700172483921, 
                    -0.03923172876238823, 
                    0.006585653871297836, 
                    0.0016032455023378134, 
                    0.004176028072834015, 
                    0.025294950231909752, 
                    -0.018102288246154785, 
                    0.020988011732697487, 
                    0.0015441415598616004, 
                    0.018801789730787277, 
                    0.000901930034160614, 
                    -0.017797885462641716, 
                    -0.023439951241016388, 
                    -0.027966035529971123, 
                    -0.030708393082022667, 
                    -0.012987623922526836, 
                    0.005494019947946072, 
                    0.022184083238244057, 
                    0.004137477837502956, 
                    0.029581429436802864, 
                    0.011322406120598316, 
                    -0.0009046730701811612, 
                    0.005917591508477926, 
                    0.03138292580842972, 
                    -0.005913412664085627, 
                    -0.034609563648700714, 
                    0.008287250995635986, 
                    0.02357882633805275, 
                    -0.01129920594394207, 
                    -0.0174484271556139, 
                    -0.006736575625836849, 
                    -0.004133120179176331, 
                    -0.009900104254484177, 
                    0.01988682523369789, 
                    -0.010361920110881329, 
                    -0.015771154314279556, 
                    -0.03292018547654152
                ], 
                [
                    0.0009741888497956097, 
                    -0.0009422492585144937, 
                    -0.0019125026883557439, 
                    -0.011518490500748158, 
                    -0.011374033987522125, 
                    0.007453911006450653, 
                    -0.019339241087436676, 
                    -0.016584141179919243, 
                    -0.0036629559472203255, 
                    -0.00036014156648889184, 
                    -0.010103555396199226, 
                    -0.029906701296567917, 
                    -0.004325347486883402, 
                    -0.026056276634335518, 
                    -0.014496994204819202, 
                    0.0024048185441643, 
                    -0.01164619904011488, 
                    0.022526033222675323, 
                    -0.004538763780146837, 
                    -0.010713054798543453, 
                    -0.022200841456651688, 
                    0.029121046885848045, 
                    0.023480430245399475, 
                    0.002294597215950489, 
                    0.020903464406728745, 
                    0.026935173198580742, 
                    -0.01763325370848179, 
                    0.008816207759082317, 
                    0.030525609850883484, 
                    0.0029032002203166485, 
                    -0.007351228501647711, 
                    -0.010598136112093925, 
                    0.0012007681652903557, 
                    -0.0007268341723829508, 
                    -0.01635429635643959, 
                    0.00031446031061932445, 
                    -0.0012798199895769358, 
                    -0.024047184735536575, 
                    0.026168202981352806, 
                    -0.03244240954518318, 
                    -0.018304893746972084, 
                    -0.012668308801949024, 
                    0.021489933133125305, 
                    -0.011067389510571957, 
                    0.0033291641157120466, 
                    0.0010388210648670793, 
                    0.020661475136876106, 
                    -0.008244980126619339, 
                    0.012417390011250973, 
                    0.003069323720410466
                ], 
                [
                    0.03966902196407318, 
                    0.05359293147921562, 
                    0.022995861247181892, 
                    0.05913485214114189, 
                    0.05439981818199158, 
                    -0.03246772661805153, 
                    0.04480521380901337, 
                    0.03657963126897812, 
                    0.006402213592082262, 
                    0.03760574758052826, 
                    0.0734882727265358, 
                    0.0751149132847786, 
                    0.045743733644485474, 
                    0.050488684326410294, 
                    0.045279618352651596, 
                    -0.06568916141986847, 
                    -0.07114314287900925, 
                    -0.25298872590065, 
                    0.014234726317226887, 
                    0.061407048255205154, 
                    -0.044274862855672836, 
                    -0.08880222588777542, 
                    -0.13346482813358307, 
                    0.011039449833333492, 
                    0.05429420992732048, 
                    0.05121352896094322, 
                    0.012465366162359715, 
                    -0.014206016436219215, 
                    0.04263269901275635, 
                    0.017539218068122864, 
                    0.004719034768640995, 
                    0.018719660118222237, 
                    0.036104466766119, 
                    -0.05377880483865738, 
                    0.05643867701292038, 
                    0.007924821227788925, 
                    0.01415523886680603, 
                    0.04991979897022247, 
                    0.0025085497181862593, 
                    0.10414274781942368, 
                    -0.03139473497867584, 
                    0.06511976569890976, 
                    0.036059316247701645, 
                    -0.1863371729850769, 
                    0.037507958710193634, 
                    0.057209279388189316, 
                    0.029686391353607178, 
                    -0.08310045301914215, 
                    0.01928044483065605, 
                    0.04483697563409805
                ], 
                [
                    0.027522237971425056, 
                    0.007522584404796362, 
                    0.008807028643786907, 
                    0.03152163326740265, 
                    0.025436686351895332, 
                    -0.060085032135248184, 
                    0.0461546964943409, 
                    -0.004050555173307657, 
                    -0.012669505551457405, 
                    -0.001327968668192625, 
                    -0.0009919984731823206, 
                    -0.15022633969783783, 
                    0.044070497155189514, 
                    -0.0005199355655349791, 
                    0.042247530072927475, 
                    0.1336182802915573, 
                    -0.04310784116387367, 
                    0.03226388618350029, 
                    -0.03216853737831116, 
                    -0.04134570434689522, 
                    0.06568869203329086, 
                    0.10939547419548035, 
                    0.16037645936012268, 
                    0.025296512991189957, 
                    0.03642439469695091, 
                    0.0005808452842757106, 
                    0.027974192053079605, 
                    -0.14838911592960358, 
                    0.017976906150579453, 
                    0.062108416110277176, 
                    0.0742349848151207, 
                    0.022871213033795357, 
                    0.016005469486117363, 
                    -0.008732072077691555, 
                    0.033690791577100754, 
                    -0.00024606933584436774, 
                    0.057061776518821716, 
                    0.01373225450515747, 
                    -0.02141200192272663, 
                    -0.10426880419254303, 
                    -0.10576725751161575, 
                    0.007722065318375826, 
                    0.036788903176784515, 
                    0.1012888252735138, 
                    0.05353584513068199, 
                    -0.005322433542460203, 
                    0.10469488799571991, 
                    0.1279495507478714, 
                    0.05434570834040642, 
                    0.07263799756765366
                ], 
                [
                    0.013544225133955479, 
                    0.04702138155698776, 
                    -0.004936463199555874, 
                    0.010006737895309925, 
                    0.03811751678586006, 
                    0.01286085695028305, 
                    0.052890483289957047, 
                    0.002809183206409216, 
                    0.03056163154542446, 
                    0.026328831911087036, 
                    0.005918006878346205, 
                    -0.14953824877738953, 
                    0.03427323326468468, 
                    0.026609113439917564, 
                    0.02025475911796093, 
                    0.07151303440332413, 
                    0.03181940317153931, 
                    0.08818856626749039, 
                    -0.03914311155676842, 
                    -0.03241211920976639, 
                    0.07473357766866684, 
                    0.142038494348526, 
                    0.1346292495727539, 
                    0.052327629178762436, 
                    0.03401161730289459, 
                    0.022098006680607796, 
                    0.046764619648456573, 
                    -0.05292361229658127, 
                    -0.010850031860172749, 
                    0.024795858189463615, 
                    0.06694231927394867, 
                    0.04304683580994606, 
                    0.037340253591537476, 
                    0.08156082034111023, 
                    -0.00044622915447689593, 
                    0.002580059925094247, 
                    0.030474593862891197, 
                    0.016054194420576096, 
                    0.0044403341598808765, 
                    -0.025777896866202354, 
                    -0.12471377104520798, 
                    -0.007915273308753967, 
                    0.03618331253528595, 
                    0.1425405889749527, 
                    0.03378843143582344, 
                    0.015000088140368462, 
                    0.043771468102931976, 
                    0.11890587955713272, 
                    0.004424580372869968, 
                    0.04980570450425148
                ], 
                [
                    0.051435068249702454, 
                    0.056811604648828506, 
                    0.01705707050859928, 
                    0.011199818924069405, 
                    0.058136578649282455, 
                    -0.10557665675878525, 
                    0.05652942880988121, 
                    0.0026742820627987385, 
                    -0.006258042063564062, 
                    0.05510600656270981, 
                    0.029156172648072243, 
                    -0.19031059741973877, 
                    0.06518392264842987, 
                    0.03307265043258667, 
                    0.04498331993818283, 
                    0.1545761227607727, 
                    -0.1258307546377182, 
                    -0.2293633073568344, 
                    -0.0823434367775917, 
                    0.008936635218560696, 
                    -0.02005508914589882, 
                    0.14409400522708893, 
                    0.020882466807961464, 
                    0.0646924078464508, 
                    0.03770247846841812, 
                    0.03045646660029888, 
                    0.08266158401966095, 
                    -0.14634215831756592, 
                    0.03304984048008919, 
                    0.04943065717816353, 
                    0.014134378172457218, 
                    0.08279053866863251, 
                    0.017645588144659996, 
                    -0.06215144693851471, 
                    0.030685903504490852, 
                    0.044395267963409424, 
                    0.0771612897515297, 
                    0.019676921889185905, 
                    -0.0086169159039855, 
                    0.026799369603395462, 
                    -0.19969943165779114, 
                    -0.0037654165644198656, 
                    0.012637698091566563, 
                    -0.18399719893932343, 
                    0.061652712523937225, 
                    0.028796471655368805, 
                    0.12099150568246841, 
                    0.01644599437713623, 
                    0.05026084557175636, 
                    0.04792197793722153
                ], 
                [
                    0.021422365680336952, 
                    0.009869121946394444, 
                    0.04340849071741104, 
                    0.021892204880714417, 
                    -0.006173037923872471, 
                    -0.06526031345129013, 
                    0.055097974836826324, 
                    0.04303641617298126, 
                    0.023879358544945717, 
                    0.043087828904390335, 
                    0.015282927080988884, 
                    -0.0639711543917656, 
                    0.01645447127521038, 
                    0.043610043823719025, 
                    0.02437659539282322, 
                    0.008131464011967182, 
                    -0.07522328943014145, 
                    -0.20754770934581757, 
                    -0.0948462262749672, 
                    0.06567151099443436, 
                    -0.033633649349212646, 
                    -0.05101598799228668, 
                    -0.10987665504217148, 
                    0.01748514175415039, 
                    0.006297763902693987, 
                    0.04796129837632179, 
                    0.045109476894140244, 
                    -0.0770554468035698, 
                    0.0353228822350502, 
                    0.04613913223147392, 
                    0.04692196473479271, 
                    0.04003429412841797, 
                    0.03278462961316109, 
                    -0.03863134980201721, 
                    0.04171570762991905, 
                    0.017021335661411285, 
                    0.031997837126255035, 
                    0.057273998856544495, 
                    -0.02407618798315525, 
                    0.14752185344696045, 
                    -0.1582007259130478, 
                    0.05607926473021507, 
                    -0.00025530433049425483, 
                    -0.2318166345357895, 
                    0.02431812509894371, 
                    0.04805899038910866, 
                    0.04943915456533432, 
                    -0.03472181782126427, 
                    0.03295157104730606, 
                    0.04281051456928253
                ], 
                [
                    0.012463918887078762, 
                    0.05258525535464287, 
                    0.04664485156536102, 
                    0.046060577034950256, 
                    0.034495167434215546, 
                    -0.06579776853322983, 
                    0.06399412453174591, 
                    0.04504247009754181, 
                    0.01082543097436428, 
                    0.01333435345441103, 
                    0.020902534946799278, 
                    -0.11116540431976318, 
                    0.04751541465520859, 
                    0.0402476042509079, 
                    0.028186989948153496, 
                    0.012759900651872158, 
                    -0.06035371497273445, 
                    -0.22639253735542297, 
                    -0.12529116868972778, 
                    0.04177798703312874, 
                    -0.015538825653493404, 
                    -0.010525615885853767, 
                    -0.1263461709022522, 
                    0.05160979926586151, 
                    0.025903675705194473, 
                    0.013509504497051239, 
                    0.05650307238101959, 
                    -0.04670766368508339, 
                    0.0777439996600151, 
                    0.00821359921246767, 
                    0.055266398936510086, 
                    0.05986665561795235, 
                    0.07297435402870178, 
                    -0.044993024319410324, 
                    0.06640920042991638, 
                    0.025399675592780113, 
                    0.025006594136357307, 
                    0.05568715184926987, 
                    -0.03594465181231499, 
                    0.12504664063453674, 
                    -0.2192632257938385, 
                    0.06835135817527771, 
                    -0.001546162529848516, 
                    -0.2441883385181427, 
                    0.03175795450806618, 
                    0.05104556679725647, 
                    0.011308535002171993, 
                    -0.060263264924287796, 
                    0.04908888041973114, 
                    0.056040968745946884
                ], 
                [
                    0.01823480799794197, 
                    0.02624782919883728, 
                    0.03050234727561474, 
                    -0.006259840447455645, 
                    0.008924524299800396, 
                    -0.000543501228094101, 
                    -0.029798194766044617, 
                    0.014157161116600037, 
                    -0.0008329717093147337, 
                    -0.0006466867052949965, 
                    -0.005847991444170475, 
                    0.15013694763183594, 
                    0.012944677844643593, 
                    -0.005359855014830828, 
                    -0.013613792136311531, 
                    -0.044522080570459366, 
                    0.007741233799606562, 
                    0.02680746465921402, 
                    0.114625483751297, 
                    0.012711817398667336, 
                    -0.04914684593677521, 
                    -0.05898341163992882, 
                    -0.04751354083418846, 
                    0.009234996512532234, 
                    -0.005928974598646164, 
                    0.017509423196315765, 
                    -0.008965461514890194, 
                    0.05164668709039688, 
                    0.014854155480861664, 
                    -0.03775264695286751, 
                    -0.030090544372797012, 
                    -0.006447637919336557, 
                    0.040690384805202484, 
                    -0.007224091794341803, 
                    -0.009291133843362331, 
                    0.0319458432495594, 
                    -0.018090859055519104, 
                    0.04140938073396683, 
                    -0.021554721519351006, 
                    0.0035917991772294044, 
                    0.1250605583190918, 
                    -0.0005685491487383842, 
                    0.021097708493471146, 
                    0.058580994606018066, 
                    0.011346619576215744, 
                    0.011743541806936264, 
                    0.0026303397025913, 
                    -0.035550735890865326, 
                    -0.0032372926361858845, 
                    -0.04251103848218918
                ], 
                [
                    0.010941007174551487, 
                    0.02031402662396431, 
                    0.04846299812197685, 
                    0.03965150564908981, 
                    0.03321317210793495, 
                    -0.16818220913410187, 
                    0.029703784734010696, 
                    0.006854764185845852, 
                    0.002124991500750184, 
                    0.0258241705596447, 
                    0.04916546866297722, 
                    0.13386955857276917, 
                    0.055832114070653915, 
                    0.034877195954322815, 
                    0.011967923492193222, 
                    -0.012522072531282902, 
                    -0.19604821503162384, 
                    -0.28381216526031494, 
                    0.09956973791122437, 
                    0.0020280780736356974, 
                    -0.1089283898472786, 
                    -0.05891963094472885, 
                    -0.15938051044940948, 
                    -0.003594652283936739, 
                    0.02390880323946476, 
                    0.047122444957494736, 
                    0.026062974706292152, 
                    -0.14079950749874115, 
                    0.05050363764166832, 
                    0.03128407895565033, 
                    -0.01791158691048622, 
                    0.028986627236008644, 
                    0.04251048341393471, 
                    -0.17795918881893158, 
                    0.014181384816765785, 
                    0.017661459743976593, 
                    0.023263130336999893, 
                    0.03286908194422722, 
                    0.0024425461888313293, 
                    -0.12453868985176086, 
                    0.06848403066396713, 
                    0.02799704670906067, 
                    -0.012551264837384224, 
                    -0.14877361059188843, 
                    0.06447355449199677, 
                    0.03645674139261246, 
                    0.06779038161039352, 
                    -0.04748563468456268, 
                    0.01989934779703617, 
                    0.05123208835721016
                ], 
                [
                    0.014578159898519516, 
                    0.03605571389198303, 
                    0.03322615846991539, 
                    0.0394752062857151, 
                    -0.009742911905050278, 
                    -0.03828179091215134, 
                    0.010188443586230278, 
                    0.00997671578079462, 
                    -0.026965176686644554, 
                    0.02313462644815445, 
                    -0.01214233972132206, 
                    -0.18306034803390503, 
                    0.027510426938533783, 
                    0.0077100577764213085, 
                    0.00839357078075409, 
                    0.11940248310565948, 
                    -0.046215422451496124, 
                    0.022016480565071106, 
                    -0.07508277148008347, 
                    0.01770048774778843, 
                    0.0869564637541771, 
                    0.1425686925649643, 
                    0.11135967075824738, 
                    0.018750233575701714, 
                    0.015032471157610416, 
                    -0.0033089923672378063, 
                    0.057612139731645584, 
                    -0.08445911854505539, 
                    0.017684612423181534, 
                    0.048467863351106644, 
                    0.009237357415258884, 
                    -0.0012982753105461597, 
                    0.012160640209913254, 
                    0.025706859305500984, 
                    -0.00039700890192762017, 
                    -0.03231443464756012, 
                    0.06087984889745712, 
                    0.03359246253967285, 
                    0.018090952187776566, 
                    -0.0740831196308136, 
                    -0.17416781187057495, 
                    -0.01336570642888546, 
                    0.00037250667810440063, 
                    0.04946918785572052, 
                    0.049555703997612, 
                    -0.002694721333682537, 
                    0.09588935971260071, 
                    0.13045558333396912, 
                    0.03882163390517235, 
                    0.028823846951127052
                ], 
                [
                    -0.004058119375258684, 
                    0.009784438647329807, 
                    0.0015197538305073977, 
                    0.023283157497644424, 
                    0.016303254291415215, 
                    0.00023824902018532157, 
                    0.016243936493992805, 
                    0.00899576023221016, 
                    -0.007779104635119438, 
                    -0.027303729206323624, 
                    -0.007243527099490166, 
                    -0.006744235288351774, 
                    -0.019088875502347946, 
                    -0.02707158401608467, 
                    -0.015244762413203716, 
                    -0.015414411202073097, 
                    -0.028407901525497437, 
                    -0.022369271144270897, 
                    -0.005818771198391914, 
                    -0.009528471156954765, 
                    0.012423099018633366, 
                    0.033012039959430695, 
                    -0.006143238861113787, 
                    -0.038162216544151306, 
                    0.020844941958785057, 
                    0.0023447100538760424, 
                    0.012822502292692661, 
                    -0.0026108368765562773, 
                    -0.0030437700916081667, 
                    -0.009458918124437332, 
                    -0.03899455443024635, 
                    -0.013326656073331833, 
                    0.01228232029825449, 
                    -0.029110724106431007, 
                    -0.003988718148320913, 
                    0.002700218465179205, 
                    -0.03641963377594948, 
                    0.011912105605006218, 
                    -0.02460496872663498, 
                    -0.009088954888284206, 
                    0.019617877900600433, 
                    0.0027330182492733, 
                    -0.003957426641136408, 
                    0.01861565187573433, 
                    -0.0006235823966562748, 
                    -0.02148483321070671, 
                    0.01585693284869194, 
                    0.004607724491506815, 
                    -0.0015999965835362673, 
                    0.0012883112067356706
                ], 
                [
                    -0.01183377392590046, 
                    -0.004330235067754984, 
                    0.005664125084877014, 
                    -0.00999120157212019, 
                    -0.0025224683340638876, 
                    -0.0065176403149962425, 
                    -0.020333072170615196, 
                    -0.00512955104932189, 
                    0.015682803466916084, 
                    0.002248341916128993, 
                    0.0018671659054234624, 
                    -0.01525797601789236, 
                    -0.005795626435428858, 
                    0.020412510260939598, 
                    0.019578617066144943, 
                    0.011937741190195084, 
                    -0.01552647165954113, 
                    -0.03438417613506317, 
                    0.029041141271591187, 
                    0.025189464911818504, 
                    0.005596397444605827, 
                    -0.00670315558090806, 
                    0.019064346328377724, 
                    -0.025911852717399597, 
                    0.012895156629383564, 
                    0.007370478007942438, 
                    -0.02151540294289589, 
                    0.002837501000612974, 
                    -0.033802926540374756, 
                    -0.013620970770716667, 
                    -0.007532394956797361, 
                    -0.003690307727083564, 
                    -0.0012675970792770386, 
                    0.005486662499606609, 
                    -0.005286268889904022, 
                    -0.014016776345670223, 
                    0.0009206139366142452, 
                    0.01273044291883707, 
                    -0.026036931201815605, 
                    -0.023894857615232468, 
                    -0.00674879364669323, 
                    -0.005475201178342104, 
                    -0.015992721542716026, 
                    -0.0031039156019687653, 
                    -0.012332943268120289, 
                    -0.006792266853153706, 
                    0.005442362278699875, 
                    0.016651930287480354, 
                    -0.005793622229248285, 
                    -0.030826862901449203
                ], 
                [
                    0.02037917822599411, 
                    0.0202237069606781, 
                    0.055356089025735855, 
                    0.05838794261217117, 
                    0.051716867834329605, 
                    -0.10988160967826843, 
                    0.050000764429569244, 
                    0.03421337902545929, 
                    -0.018852420151233673, 
                    0.05591403692960739, 
                    0.03495034575462341, 
                    -0.13001279532909393, 
                    0.059120748192071915, 
                    0.03420740365982056, 
                    0.0584077313542366, 
                    0.09682868421077728, 
                    -0.1711580604314804, 
                    -0.294814795255661, 
                    -0.08822233229875565, 
                    0.03143146261572838, 
                    -0.028531206771731377, 
                    0.10296208411455154, 
                    -0.05144700035452843, 
                    0.07669564336538315, 
                    0.05864180251955986, 
                    0.04548407346010208, 
                    0.060803525149822235, 
                    -0.17641760408878326, 
                    0.019823357462882996, 
                    0.07327131181955338, 
                    0.05852756276726723, 
                    0.03522093966603279, 
                    0.011090012267231941, 
                    -0.11298676580190659, 
                    -0.0002518470282666385, 
                    0.00427257502451539, 
                    0.06545614451169968, 
                    0.01736772246658802, 
                    -0.008829211816191673, 
                    -0.0516108013689518, 
                    -0.18188194930553436, 
                    0.017122307792305946, 
                    0.013336463831365108, 
                    -0.18454043567180634, 
                    0.0443277433514595, 
                    0.01892423816025257, 
                    0.08490117639303207, 
                    0.007666637655347586, 
                    0.047723203897476196, 
                    0.05822991207242012
                ], 
                [
                    0.04461650550365448, 
                    0.0457511804997921, 
                    0.06114090979099274, 
                    0.027311015874147415, 
                    -0.0021652558352798223, 
                    0.012919007800519466, 
                    0.015324032865464687, 
                    0.07429173588752747, 
                    0.004014736041426659, 
                    0.037687309086322784, 
                    0.031181875616312027, 
                    0.019026486203074455, 
                    0.02649926394224167, 
                    0.054770030081272125, 
                    0.05307783558964729, 
                    -0.04828233644366264, 
                    -0.04128047078847885, 
                    -0.2183043509721756, 
                    -0.014308687299489975, 
                    0.06919809430837631, 
                    -0.041162148118019104, 
                    -0.03905714303255081, 
                    -0.09997981041669846, 
                    0.03510528802871704, 
                    -0.0019513225415721536, 
                    0.07269119471311569, 
                    0.047587282955646515, 
                    -0.008058947511017323, 
                    0.0622558668255806, 
                    0.017349528148770332, 
                    0.042500607669353485, 
                    0.04571301117539406, 
                    0.05008438974618912, 
                    -0.05236683785915375, 
                    0.04520802199840546, 
                    0.0694870874285698, 
                    0.060878586024045944, 
                    0.047748565673828125, 
                    0.026326442137360573, 
                    0.1815546303987503, 
                    -0.12169104069471359, 
                    0.039118655025959015, 
                    -0.023499323055148125, 
                    -0.2460770457983017, 
                    0.017000388354063034, 
                    0.05778491869568825, 
                    0.005350636783987284, 
                    -0.11273808777332306, 
                    0.044227901846170425, 
                    0.024877138435840607
                ], 
                [
                    -0.0025690351612865925, 
                    -0.0007273044902831316, 
                    -0.019909748807549477, 
                    -0.014966747723519802, 
                    0.031248655170202255, 
                    -0.03153408318758011, 
                    0.011213639751076698, 
                    -0.023800307884812355, 
                    0.027784446254372597, 
                    -0.02028597705066204, 
                    0.008917371742427349, 
                    -0.0036051319912075996, 
                    -0.0027666818350553513, 
                    0.0034248146694153547, 
                    -0.009625903330743313, 
                    -0.005062486976385117, 
                    0.009824294596910477, 
                    -0.025156207382678986, 
                    0.026550540700554848, 
                    -0.0037714075297117233, 
                    0.02269800938665867, 
                    -0.018370913341641426, 
                    -0.01156582124531269, 
                    -0.018504980951547623, 
                    -0.007095100823789835, 
                    -0.004994134418666363, 
                    0.009196707047522068, 
                    -0.039726413786411285, 
                    0.0017566416645422578, 
                    -0.007527044974267483, 
                    0.003364001167938113, 
                    -0.006353348959237337, 
                    -0.011426337994635105, 
                    -0.02578318864107132, 
                    0.006538685876876116, 
                    -0.0368066132068634, 
                    -0.008094045333564281, 
                    -0.022313794121146202, 
                    -0.020863458514213562, 
                    0.0015105613274499774, 
                    -0.0035141482949256897, 
                    -0.002683555241674185, 
                    0.01830681785941124, 
                    0.01689169928431511, 
                    -0.009630056098103523, 
                    0.0008592071826569736, 
                    -0.020444383844733238, 
                    0.021879276260733604, 
                    0.009153065271675587, 
                    0.012376694008708
                ], 
                [
                    0.0039237383753061295, 
                    0.011817065067589283, 
                    0.048237282782793045, 
                    0.06266133487224579, 
                    0.022127386182546616, 
                    -0.1470930427312851, 
                    0.04708807170391083, 
                    0.010235230438411236, 
                    0.015075582079589367, 
                    0.029315851628780365, 
                    0.02620776928961277, 
                    -0.13570505380630493, 
                    0.0037010894156992435, 
                    0.019634561613202095, 
                    0.046925995498895645, 
                    0.058237455785274506, 
                    -0.15960632264614105, 
                    -0.3276553452014923, 
                    -0.14335398375988007, 
                    0.01663621887564659, 
                    -0.078415147960186, 
                    0.03307217359542847, 
                    -0.09150909632444382, 
                    0.02972687967121601, 
                    0.05747918412089348, 
                    0.010937981307506561, 
                    0.045382604002952576, 
                    -0.1616276055574417, 
                    0.04356057569384575, 
                    0.05346524342894554, 
                    0.03984178975224495, 
                    0.027895120903849602, 
                    0.027111012488603592, 
                    -0.1350322663784027, 
                    0.022399157285690308, 
                    -0.006584006827324629, 
                    0.04319610074162483, 
                    0.03132166340947151, 
                    -0.010742799378931522, 
                    -0.09332838654518127, 
                    -0.19084532558918, 
                    0.038408391177654266, 
                    0.007434966508299112, 
                    -0.21691611409187317, 
                    0.09162686765193939, 
                    -0.01969492994248867, 
                    0.11296438425779343, 
                    -0.06161876395344734, 
                    0.061194706708192825, 
                    0.05221335217356682
                ], 
                [
                    0.0642220675945282, 
                    0.05274921655654907, 
                    0.05527167394757271, 
                    0.054453909397125244, 
                    0.04385336488485336, 
                    -0.07242857664823532, 
                    0.07475543022155762, 
                    0.03709171339869499, 
                    -0.005137929692864418, 
                    0.013869225047528744, 
                    0.06485366076231003, 
                    -0.15177205204963684, 
                    0.07237228006124496, 
                    0.016116824001073837, 
                    0.05703892186284065, 
                    0.10920184850692749, 
                    -0.0791337639093399, 
                    -0.22315476834774017, 
                    -0.09583709388971329, 
                    0.034873366355895996, 
                    0.01071624644100666, 
                    0.10679952800273895, 
                    -0.01597553864121437, 
                    0.044326525181531906, 
                    0.03895800560712814, 
                    0.0660896971821785, 
                    0.035759590566158295, 
                    -0.1037471666932106, 
                    0.02409244142472744, 
                    0.08722927421331406, 
                    0.045435771346092224, 
                    0.07638360559940338, 
                    0.0475156307220459, 
                    -0.06403615325689316, 
                    0.03200506791472435, 
                    0.04988535866141319, 
                    0.07246427983045578, 
                    0.05366438999772072, 
                    0.005278507713228464, 
                    0.0712626501917839, 
                    -0.19879287481307983, 
                    0.0337824672460556, 
                    -0.03283310309052467, 
                    -0.23627333343029022, 
                    0.028565580025315285, 
                    0.023003455251455307, 
                    0.09498736262321472, 
                    0.017682041972875595, 
                    0.07876935601234436, 
                    0.06899461150169373
                ], 
                [
                    0.04271143674850464, 
                    0.07545416057109833, 
                    0.04155544191598892, 
                    0.06041839346289635, 
                    0.035134125500917435, 
                    -0.07058494538068771, 
                    0.03955686464905739, 
                    0.04309850186109543, 
                    -0.026872936636209488, 
                    0.06981547176837921, 
                    0.04341881349682808, 
                    0.04003244265913963, 
                    0.037136998027563095, 
                    0.01928633451461792, 
                    0.018746385350823402, 
                    -0.06432130932807922, 
                    -0.1255098581314087, 
                    -0.23497910797595978, 
                    0.03947342559695244, 
                    0.009833425283432007, 
                    -0.05388292670249939, 
                    -0.05257788673043251, 
                    -0.10477720946073532, 
                    0.005271761678159237, 
                    0.005834898911416531, 
                    0.02877677045762539, 
                    0.04041992500424385, 
                    -0.09025932103395462, 
                    0.027542147785425186, 
                    0.052809253334999084, 
                    0.028214961290359497, 
                    0.03847317770123482, 
                    0.034965042024850845, 
                    -0.06415756791830063, 
                    0.056459054350852966, 
                    0.05194934085011482, 
                    0.036631084978580475, 
                    0.030941423028707504, 
                    -0.004515435546636581, 
                    0.0256729144603014, 
                    -0.08410456031560898, 
                    0.04429454728960991, 
                    -0.023137718439102173, 
                    -0.15508121252059937, 
                    0.06457122415304184, 
                    0.0436161532998085, 
                    0.024180622771382332, 
                    -0.05437646433711052, 
                    0.01350527536123991, 
                    0.016945375129580498
                ], 
                [
                    0.017818380147218704, 
                    0.035666849464178085, 
                    0.038202349096536636, 
                    0.0337645523250103, 
                    0.026691971346735954, 
                    -0.017346801236271858, 
                    0.03931119665503502, 
                    -0.0028529183473438025, 
                    -0.0036073746159672737, 
                    0.011909213848412037, 
                    -0.002418837044388056, 
                    -0.12289033085107803, 
                    0.024365536868572235, 
                    0.031126566231250763, 
                    0.04528259485960007, 
                    0.14259594678878784, 
                    -0.024867521598935127, 
                    0.03662704676389694, 
                    -0.07288776338100433, 
                    -0.005477846134454012, 
                    0.07949410378932953, 
                    0.14801739156246185, 
                    0.12202522903680801, 
                    0.03861931711435318, 
                    0.06124299392104149, 
                    0.00520069245249033, 
                    0.024933332577347755, 
                    -0.055420082062482834, 
                    -0.014842811040580273, 
                    0.043669089674949646, 
                    0.03925246000289917, 
                    0.02608523890376091, 
                    0.031807031482458115, 
                    0.026230746880173683, 
                    0.012954763136804104, 
                    0.011790871620178223, 
                    0.007316323462873697, 
                    0.009302174672484398, 
                    -0.02309887483716011, 
                    -0.07249153405427933, 
                    -0.1508907824754715, 
                    -0.018633073195815086, 
                    0.005966295953840017, 
                    0.07124149799346924, 
                    0.05070079118013382, 
                    -0.025598198175430298, 
                    0.060176748782396317, 
                    0.12948177754878998, 
                    0.032742347568273544, 
                    0.07588177174329758
                ], 
                [
                    -0.00494029838591814, 
                    0.008557653985917568, 
                    0.003686189418658614, 
                    0.017140982672572136, 
                    -0.030089136213064194, 
                    -0.077200748026371, 
                    0.02287629060447216, 
                    0.0040589855052530766, 
                    0.003147772280499339, 
                    -0.00045975256944075227, 
                    0.005796274170279503, 
                    0.14486563205718994, 
                    0.032316289842128754, 
                    0.040810585021972656, 
                    0.0016245259903371334, 
                    -0.038985881954431534, 
                    -0.10312589257955551, 
                    0.05231974646449089, 
                    0.15238377451896667, 
                    0.022861819714307785, 
                    -0.07694368064403534, 
                    -0.054430026561021805, 
                    0.06752932816743851, 
                    0.005403218325227499, 
                    -0.005599197465926409, 
                    0.054615698754787445, 
                    0.02378780208528042, 
                    -0.051702722907066345, 
                    0.017492903396487236, 
                    0.0010696417884901166, 
                    -0.017755521461367607, 
                    -0.010219219140708447, 
                    -0.01518553588539362, 
                    -0.057036712765693665, 
                    0.024882670491933823, 
                    0.02899313159286976, 
                    0.008396811783313751, 
                    0.04231498762965202, 
                    -0.013039328157901764, 
                    -0.19173702597618103, 
                    0.17415077984333038, 
                    0.020436247810721397, 
                    -0.010320735163986683, 
                    0.15273164212703705, 
                    0.061372023075819016, 
                    -0.0020140481647104025, 
                    0.0340825691819191, 
                    0.05531856790184975, 
                    0.002381740603595972, 
                    0.05151735618710518
                ], 
                [
                    0.022076526656746864, 
                    0.027678707614541054, 
                    0.01780935749411583, 
                    0.029305528849363327, 
                    0.0173935629427433, 
                    -0.1023903340101242, 
                    0.02752859704196453, 
                    0.018592938780784607, 
                    0.029077719897031784, 
                    0.03648450970649719, 
                    0.02341160736978054, 
                    -0.058348752558231354, 
                    0.007781647611409426, 
                    0.016193624585866928, 
                    0.008707870729267597, 
                    0.019512690603733063, 
                    -0.14652128517627716, 
                    -0.32349348068237305, 
                    -0.08893723040819168, 
                    0.02765236236155033, 
                    -0.03235998377203941, 
                    -0.03362589329481125, 
                    -0.10555816441774368, 
                    0.030995754525065422, 
                    0.03554362803697586, 
                    0.010379811748862267, 
                    0.05242672190070152, 
                    -0.13479451835155487, 
                    0.06184110790491104, 
                    0.024709343910217285, 
                    0.029027733951807022, 
                    0.0291477981954813, 
                    0.017979420721530914, 
                    -0.09636374562978745, 
                    0.03208070248365402, 
                    0.06599076092243195, 
                    0.008359730243682861, 
                    0.0001723444293020293, 
                    -0.012314870022237301, 
                    -0.049010470509529114, 
                    -0.2112172245979309, 
                    0.01995323970913887, 
                    0.0017963785212486982, 
                    -0.20778295397758484, 
                    0.06951714307069778, 
                    0.0019491637358441949, 
                    0.08085993677377701, 
                    0.006583767477422953, 
                    0.03724411875009537, 
                    0.04192766919732094
                ], 
                [
                    0.01502307876944542, 
                    0.046971824020147324, 
                    0.010964130982756615, 
                    0.016794970259070396, 
                    0.03378231078386307, 
                    -0.10759943723678589, 
                    0.041069626808166504, 
                    0.04832175746560097, 
                    -0.01715676486492157, 
                    0.06227981299161911, 
                    0.050319068133831024, 
                    0.018088294193148613, 
                    0.05013326555490494, 
                    0.02156294882297516, 
                    0.061405591666698456, 
                    0.022562343627214432, 
                    -0.13988399505615234, 
                    -0.2502877116203308, 
                    -0.0006327965529635549, 
                    0.06905969232320786, 
                    -0.09377685934305191, 
                    -0.02120823599398136, 
                    -0.09815424680709839, 
                    0.004413261543959379, 
                    0.03714101389050484, 
                    0.02847522869706154, 
                    0.023073434829711914, 
                    -0.09865238517522812, 
                    0.07167965173721313, 
                    0.03999127075076103, 
                    0.03903134912252426, 
                    0.05325410142540932, 
                    0.032003194093704224, 
                    -0.13272885978221893, 
                    0.034885745495557785, 
                    0.02571275644004345, 
                    0.012870369479060173, 
                    0.05884731560945511, 
                    -0.025796620175242424, 
                    -0.05240127071738243, 
                    -0.12269989401102066, 
                    0.05189632624387741, 
                    -0.0013836085563525558, 
                    -0.1568876951932907, 
                    0.031517066061496735, 
                    0.025625018402934074, 
                    0.0957040935754776, 
                    -0.012713756412267685, 
                    0.006761189550161362, 
                    0.06452549248933792
                ], 
                [
                    0.04815252125263214, 
                    0.029654361307621002, 
                    0.04596360772848129, 
                    0.0714447945356369, 
                    0.036746907979249954, 
                    -0.15112175047397614, 
                    0.02563362754881382, 
                    0.035067301243543625, 
                    0.0160142183303833, 
                    0.05259355902671814, 
                    0.03126034140586853, 
                    -0.15513461828231812, 
                    0.04654809087514877, 
                    0.04601721465587616, 
                    0.02828550897538662, 
                    0.12736983597278595, 
                    -0.18249423801898956, 
                    -0.295968621969223, 
                    -0.06135405972599983, 
                    0.04920375347137451, 
                    -0.07232359051704407, 
                    0.10140619426965714, 
                    -0.058573704212903976, 
                    0.04442673176527023, 
                    0.05931255966424942, 
                    0.02546526864171028, 
                    0.0011443182593211532, 
                    -0.11717945337295532, 
                    0.03986712172627449, 
                    0.04187874123454094, 
                    0.07362907379865646, 
                    0.032958634197711945, 
                    0.032731279730796814, 
                    -0.10942914336919785, 
                    0.0646616742014885, 
                    0.034560851752758026, 
                    0.0589379258453846, 
                    0.03679213300347328, 
                    0.0009187703253701329, 
                    -0.04189872741699219, 
                    -0.1393306702375412, 
                    0.03984301909804344, 
                    0.008839366026222706, 
                    -0.18276962637901306, 
                    0.07501006871461868, 
                    0.006019199267029762, 
                    0.10247122496366501, 
                    -0.021028047427535057, 
                    0.01224172580987215, 
                    0.051681701093912125
                ], 
                [
                    0.022781509906053543, 
                    0.03395717591047287, 
                    0.0342676006257534, 
                    0.03515809029340744, 
                    0.027080465108156204, 
                    -0.17209157347679138, 
                    0.008386613801121712, 
                    0.03009948879480362, 
                    -0.020899396389722824, 
                    0.03157869726419449, 
                    0.008894996717572212, 
                    -0.1708717942237854, 
                    0.06684526801109314, 
                    0.016887200996279716, 
                    0.05274941772222519, 
                    0.10023028403520584, 
                    -0.2006988376379013, 
                    -0.32099875807762146, 
                    -0.10050340741872787, 
                    0.01019999012351036, 
                    -0.06733863055706024, 
                    0.10327183455228806, 
                    -0.07563446462154388, 
                    0.013822837732732296, 
                    0.06560094654560089, 
                    0.01093809213489294, 
                    0.023675434291362762, 
                    -0.23558063805103302, 
                    0.054058730602264404, 
                    0.06749425083398819, 
                    0.053360749036073685, 
                    0.03450896963477135, 
                    0.05651659518480301, 
                    -0.15488360822200775, 
                    0.027589423581957817, 
                    -0.00014045255375094712, 
                    0.06098359450697899, 
                    0.005591928958892822, 
                    -0.007074033375829458, 
                    -0.1768932193517685, 
                    -0.15297698974609375, 
                    0.042554061859846115, 
                    0.02920299582183361, 
                    -0.1794338971376419, 
                    0.100972481071949, 
                    -0.0063538397662341595, 
                    0.1255306750535965, 
                    -0.0026525722350925207, 
                    0.05041242390871048, 
                    0.0665409043431282
                ], 
                [
                    0.04977500066161156, 
                    0.07082659751176834, 
                    0.04461666941642761, 
                    0.021025560796260834, 
                    0.05180887132883072, 
                    -0.09640584886074066, 
                    0.04575924947857857, 
                    0.02274482697248459, 
                    -0.005635864567011595, 
                    0.048803508281707764, 
                    0.05836520716547966, 
                    -0.12272028625011444, 
                    0.04896740987896919, 
                    0.006745140068233013, 
                    0.06495198607444763, 
                    0.10949910432100296, 
                    -0.14038816094398499, 
                    -0.29481369256973267, 
                    -0.09937580674886703, 
                    0.0447942279279232, 
                    -0.022548861801624298, 
                    0.11976852267980576, 
                    -0.026587074622511864, 
                    0.0490235760807991, 
                    0.04756256565451622, 
                    0.038670238107442856, 
                    0.027977323159575462, 
                    -0.1574683040380478, 
                    0.03259718790650368, 
                    0.04483459144830704, 
                    0.0682041347026825, 
                    0.048201799392700195, 
                    0.03826715052127838, 
                    -0.08533591777086258, 
                    0.020861513912677765, 
                    0.04072656109929085, 
                    0.04415885731577873, 
                    0.04714113101363182, 
                    -0.018176598474383354, 
                    0.025624625384807587, 
                    -0.1751093566417694, 
                    0.05149265006184578, 
                    -0.03099985048174858, 
                    -0.2080894559621811, 
                    0.06623419374227524, 
                    0.029153916984796524, 
                    0.09874041378498077, 
                    0.03325634449720383, 
                    0.059644196182489395, 
                    0.051678817719221115
                ], 
                [
                    0.03198461979627609, 
                    -0.0003232515591662377, 
                    0.039952367544174194, 
                    0.029192572459578514, 
                    0.036932460963726044, 
                    -0.15233945846557617, 
                    0.030343133956193924, 
                    0.02738077938556671, 
                    0.010470927692949772, 
                    0.03003830276429653, 
                    0.0016279960982501507, 
                    0.10935275256633759, 
                    0.052587877959012985, 
                    0.0475890077650547, 
                    0.023211542516946793, 
                    -0.07747440040111542, 
                    -0.16946271061897278, 
                    -0.27036625146865845, 
                    0.06586892157793045, 
                    0.06555425375699997, 
                    -0.09548476338386536, 
                    -0.0845072865486145, 
                    -0.14995287358760834, 
                    0.01727314293384552, 
                    0.03206700086593628, 
                    0.017270108684897423, 
                    -0.011710778810083866, 
                    -0.15304064750671387, 
                    0.042678456753492355, 
                    0.03852923959493637, 
                    -0.00268805050291121, 
                    -0.005069619510322809, 
                    0.03648480400443077, 
                    -0.18579265475273132, 
                    0.06905405968427658, 
                    0.06138885021209717, 
                    0.026996588334441185, 
                    0.05354640260338783, 
                    -0.014179765246808529, 
                    -0.07715249061584473, 
                    0.07911264151334763, 
                    0.05238027125597, 
                    0.018384741619229317, 
                    -0.16119757294654846, 
                    0.050793275237083435, 
                    0.03209041431546211, 
                    0.03256934508681297, 
                    -0.11561470478773117, 
                    0.03182235360145569, 
                    0.07222307473421097
                ], 
                [
                    0.0032076770439743996, 
                    0.030365128070116043, 
                    0.02945783920586109, 
                    0.03544878214597702, 
                    0.00898292288184166, 
                    -0.030649175867438316, 
                    0.02938920445740223, 
                    0.006184146273881197, 
                    0.032027121633291245, 
                    0.022152818739414215, 
                    0.013122565113008022, 
                    -0.13016125559806824, 
                    0.025091566145420074, 
                    -0.011788319796323776, 
                    0.041731201112270355, 
                    0.07820267975330353, 
                    -0.045074574649333954, 
                    0.08254601806402206, 
                    -0.01813107542693615, 
                    -0.02531651221215725, 
                    0.059132687747478485, 
                    0.1196707934141159, 
                    0.14597108960151672, 
                    0.019848370924592018, 
                    0.037253186106681824, 
                    -0.008560718037188053, 
                    0.030199026688933372, 
                    -0.07307474315166473, 
                    0.020724674686789513, 
                    0.04733359441161156, 
                    0.020057519897818565, 
                    0.0206562802195549, 
                    -0.010719028301537037, 
                    0.02558591030538082, 
                    -0.002638147911056876, 
                    -0.0025280534755438566, 
                    0.0534239336848259, 
                    0.0025615000631660223, 
                    0.00710558146238327, 
                    -0.0810733214020729, 
                    -0.08073631674051285, 
                    0.02227706089615822, 
                    -0.006574549246579409, 
                    0.13948886096477509, 
                    0.009711476974189281, 
                    0.01556932833045721, 
                    0.10682941228151321, 
                    0.10659150034189224, 
                    0.006913287099450827, 
                    0.04108201339840889
                ], 
                [
                    0.029324771836400032, 
                    0.008260218426585197, 
                    0.008003447204828262, 
                    -0.014862342737615108, 
                    -0.01755600795149803, 
                    0.05735515058040619, 
                    0.01347924955189228, 
                    0.028788166120648384, 
                    -0.035751987248659134, 
                    0.047800954431295395, 
                    -0.00853190291672945, 
                    0.028751246631145477, 
                    0.0021498624701052904, 
                    -0.006201358046382666, 
                    0.0039246720261871815, 
                    0.004074332304298878, 
                    0.10652715712785721, 
                    0.08473839610815048, 
                    -0.052211467176675797, 
                    0.03776296600699425, 
                    0.03309984505176544, 
                    -0.009470612742006779, 
                    0.03481299430131912, 
                    -0.018560178577899933, 
                    0.019993023946881294, 
                    -0.010265671648085117, 
                    0.020982809364795685, 
                    0.10705792158842087, 
                    -0.012338913045823574, 
                    -0.003572874004021287, 
                    0.025258611887693405, 
                    -0.020798880606889725, 
                    0.055692750960588455, 
                    0.10633648931980133, 
                    0.026475228369235992, 
                    -0.022653736174106598, 
                    -0.0045038689859211445, 
                    -0.026349766179919243, 
                    0.009802659042179585, 
                    0.1386728584766388, 
                    -0.048145025968551636, 
                    0.030972063541412354, 
                    0.023119980469346046, 
                    -0.03454457223415375, 
                    -0.006209596060216427, 
                    0.05393432453274727, 
                    -0.00523435790091753, 
                    0.0022141647059470415, 
                    0.01907377317547798, 
                    -0.014577326364815235
                ], 
                [
                    0.040204089134931564, 
                    0.032936178147792816, 
                    0.051598384976387024, 
                    0.027087833732366562, 
                    0.04578930139541626, 
                    -0.06361445784568787, 
                    0.03159211203455925, 
                    0.03175880387425423, 
                    -0.02108064293861389, 
                    -0.0035015305038541555, 
                    0.05919952690601349, 
                    0.1347682625055313, 
                    0.012277316302061081, 
                    0.04872632771730423, 
                    0.040032077580690384, 
                    -0.09689763188362122, 
                    -0.08169872313737869, 
                    -0.22190625965595245, 
                    0.03953142091631889, 
                    0.038398627191782, 
                    -0.09380283206701279, 
                    -0.10974747687578201, 
                    -0.14022302627563477, 
                    0.02122602052986622, 
                    0.029088597744703293, 
                    0.05514201149344444, 
                    0.0042248195968568325, 
                    -0.06961508095264435, 
                    0.022323157638311386, 
                    0.026062585413455963, 
                    0.01438033115118742, 
                    0.018662942573428154, 
                    0.04778258875012398, 
                    -0.07834761589765549, 
                    0.0459253191947937, 
                    0.04633015766739845, 
                    0.067951500415802, 
                    0.05849048122763634, 
                    0.023286685347557068, 
                    0.026435330510139465, 
                    -0.005745308008044958, 
                    0.03900536149740219, 
                    -0.007434346713125706, 
                    -0.18073536455631256, 
                    0.05008896812796593, 
                    0.042766232043504715, 
                    0.05139135196805, 
                    -0.10045376420021057, 
                    0.007665144745260477, 
                    0.026755886152386665
                ], 
                [
                    0.032786354422569275, 
                    -0.0021794834174215794, 
                    0.0007438867469318211, 
                    0.031099436804652214, 
                    0.05297110974788666, 
                    -0.08449326455593109, 
                    0.051350805908441544, 
                    0.008411252871155739, 
                    -0.01428953930735588, 
                    0.034218333661556244, 
                    0.02288581058382988, 
                    -0.03503579646348953, 
                    0.037254396826028824, 
                    0.030690699815750122, 
                    0.01713600754737854, 
                    -0.005297536961734295, 
                    -0.13231824338436127, 
                    -0.279062420129776, 
                    -0.06681065261363983, 
                    0.019428936764597893, 
                    -0.11230194568634033, 
                    -0.04968037083745003, 
                    -0.1279260367155075, 
                    0.05864999070763588, 
                    0.03869221359491348, 
                    0.03977705538272858, 
                    0.0354544073343277, 
                    -0.11332708597183228, 
                    0.06975138932466507, 
                    0.005509953014552593, 
                    0.049218565225601196, 
                    0.0058600823394954205, 
                    0.05856545642018318, 
                    -0.1383381187915802, 
                    0.05071649327874184, 
                    0.041469793766736984, 
                    0.014599349349737167, 
                    0.04111671447753906, 
                    0.0004681927675846964, 
                    0.06014331057667732, 
                    -0.23258298635482788, 
                    0.0523737370967865, 
                    0.0014576666289940476, 
                    -0.23746907711029053, 
                    0.03629915788769722, 
                    0.024272235110402107, 
                    0.04055008292198181, 
                    -0.0553632490336895, 
                    0.02505355514585972, 
                    0.016648393124341965
                ], 
                [
                    -0.016506562009453773, 
                    -0.01127120666205883, 
                    0.011218471452593803, 
                    0.020358502864837646, 
                    0.024090267717838287, 
                    -0.03501707687973976, 
                    0.042352378368377686, 
                    0.010193723253905773, 
                    -0.014487264677882195, 
                    0.04712194949388504, 
                    -0.01971370168030262, 
                    0.0977688580751419, 
                    0.031143778935074806, 
                    0.00012508465442806482, 
                    -0.0010770198423415422, 
                    -0.02314607985317707, 
                    -0.05729859322309494, 
                    0.033521104604005814, 
                    0.11661781370639801, 
                    -0.015489057637751102, 
                    0.02163405902683735, 
                    0.01604422740638256, 
                    0.04827405512332916, 
                    0.02236332558095455, 
                    -0.01931353099644184, 
                    -0.009226574562489986, 
                    0.022571196779608727, 
                    -0.055583853274583817, 
                    0.03605039417743683, 
                    -0.012612276710569859, 
                    -0.02502884715795517, 
                    0.04398971050977707, 
                    0.012141725979745388, 
                    -0.009678049013018608, 
                    0.008605293929576874, 
                    -0.00041160208638757467, 
                    0.00022780125436838716, 
                    -0.0011836194898933172, 
                    0.02919178642332554, 
                    -0.14620251953601837, 
                    0.1476547122001648, 
                    -0.015997039154171944, 
                    -0.011122826486825943, 
                    0.11804693192243576, 
                    0.0031680508982390165, 
                    -0.003923508804291487, 
                    0.041117727756500244, 
                    0.03259706497192383, 
                    0.010395918041467667, 
                    0.03594068065285683
                ], 
                [
                    0.0265298243612051, 
                    0.03193805739283562, 
                    0.03835909813642502, 
                    0.037721820175647736, 
                    0.028339054435491562, 
                    -0.028494395315647125, 
                    0.012108802795410156, 
                    0.04511495307087898, 
                    0.020634572952985764, 
                    0.03149940446019173, 
                    0.04576060175895691, 
                    0.05001574382185936, 
                    0.039361875504255295, 
                    0.04192778095602989, 
                    0.015447174198925495, 
                    -0.07827690988779068, 
                    -0.031239571049809456, 
                    -0.20843234658241272, 
                    -0.04184933006763458, 
                    0.07298236340284348, 
                    -0.06789543479681015, 
                    -0.08111323416233063, 
                    -0.12355387955904007, 
                    0.034372471272945404, 
                    0.022411005571484566, 
                    0.04483775421977043, 
                    0.03128610551357269, 
                    0.0038597078528255224, 
                    0.05792032182216644, 
                    0.01790645346045494, 
                    0.05333050340414047, 
                    0.05768191069364548, 
                    0.04584699124097824, 
                    -0.0952906608581543, 
                    0.03806820511817932, 
                    0.016572600230574608, 
                    0.038100939244031906, 
                    0.02303411066532135, 
                    -0.017696013674139977, 
                    0.1383969932794571, 
                    -0.09794667363166809, 
                    0.02615312673151493, 
                    0.002807609038427472, 
                    -0.24045917391777039, 
                    0.026665614917874336, 
                    0.010079091414809227, 
                    0.019347429275512695, 
                    -0.14305046200752258, 
                    0.027062389999628067, 
                    0.022884847596287727
                ], 
                [
                    0.03150510787963867, 
                    0.024836208671331406, 
                    0.037126101553440094, 
                    0.05767783895134926, 
                    0.034149445593357086, 
                    -0.06389216333627701, 
                    0.05369630828499794, 
                    0.012724258005619049, 
                    -0.02147258073091507, 
                    0.06558424234390259, 
                    0.05375375598669052, 
                    0.04246632754802704, 
                    0.009300355799496174, 
                    0.06517454981803894, 
                    0.017637474462389946, 
                    -0.036178380250930786, 
                    -0.0913914367556572, 
                    -0.2621306777000427, 
                    -0.05781815946102142, 
                    0.007915006019175053, 
                    -0.10628478229045868, 
                    -0.06667507439851761, 
                    -0.11159227043390274, 
                    0.043659791350364685, 
                    0.040805455297231674, 
                    0.04843088239431381, 
                    0.054206956177949905, 
                    -0.03686388581991196, 
                    0.057083018124103546, 
                    0.04632728546857834, 
                    0.05448834225535393, 
                    0.021600866690278053, 
                    0.03284729644656181, 
                    -0.09214465320110321, 
                    0.05993976071476936, 
                    0.0641302764415741, 
                    0.03101300075650215, 
                    0.03566382825374603, 
                    0.003454092424362898, 
                    0.07147704064846039, 
                    -0.1397012174129486, 
                    0.043979909271001816, 
                    -0.033477235585451126, 
                    -0.22936120629310608, 
                    0.04488406702876091, 
                    0.012632166035473347, 
                    -0.001855027861893177, 
                    -0.0926007553935051, 
                    0.02069704607129097, 
                    0.03081575408577919
                ], 
                [
                    -0.006894057150930166, 
                    -0.0032410207204520702, 
                    0.0010662695858627558, 
                    0.010117518715560436, 
                    0.010921062901616096, 
                    -0.034651100635528564, 
                    0.030289962887763977, 
                    0.022943608462810516, 
                    0.007651254069060087, 
                    -0.008241256698966026, 
                    0.028152771294116974, 
                    0.14318044483661652, 
                    0.010938988998532295, 
                    0.027589771896600723, 
                    0.009207893162965775, 
                    -0.06515912711620331, 
                    -0.08881574124097824, 
                    0.049353111535310745, 
                    0.13744807243347168, 
                    0.016573788598179817, 
                    -0.08859078586101532, 
                    -0.04528035968542099, 
                    -0.017606761306524277, 
                    -0.011948926374316216, 
                    -0.021267220377922058, 
                    0.03992871567606926, 
                    -0.014256041496992111, 
                    -0.003972204867750406, 
                    0.014611461199820042, 
                    -0.02504931204020977, 
                    0.004446466453373432, 
                    0.0018750710878521204, 
                    -0.0049060070887207985, 
                    -0.054052628576755524, 
                    0.028183674439787865, 
                    0.01661531627178192, 
                    -0.03415725752711296, 
                    0.04141826555132866, 
                    -0.013071662746369839, 
                    -0.0723426416516304, 
                    0.14152638614177704, 
                    0.02942899614572525, 
                    0.015923982486128807, 
                    0.06057354807853699, 
                    0.04800804331898689, 
                    0.007452645339071751, 
                    0.0027683323714882135, 
                    -0.05800694599747658, 
                    -0.008524458855390549, 
                    0.021328436210751534
                ], 
                [
                    0.028516706079244614, 
                    -0.024763185530900955, 
                    0.025402681902050972, 
                    -0.004354718141257763, 
                    0.004238735418766737, 
                    0.12274251133203506, 
                    -0.013556938618421555, 
                    -0.003477485617622733, 
                    -0.026890065521001816, 
                    0.026719285175204277, 
                    0.014745214022696018, 
                    0.024404263123869896, 
                    -0.02792990580201149, 
                    0.010343728587031364, 
                    -0.007510442286729813, 
                    0.0008033984922803938, 
                    0.12967565655708313, 
                    0.04484277218580246, 
                    -0.04287749528884888, 
                    0.024317363277077675, 
                    0.08274755626916885, 
                    0.004128282889723778, 
                    0.007073149550706148, 
                    0.04433637112379074, 
                    0.01700892299413681, 
                    0.031800564378499985, 
                    0.032269347459077835, 
                    0.10106821358203888, 
                    0.042359791696071625, 
                    0.0075429934076964855, 
                    0.013743499293923378, 
                    0.0016809419030323625, 
                    0.028565535321831703, 
                    0.13286487758159637, 
                    0.01627049222588539, 
                    0.03385303169488907, 
                    -0.033383455127477646, 
                    0.012487154453992844, 
                    0.024564629420638084, 
                    0.09198132902383804, 
                    -0.031032545492053032, 
                    0.019551029428839684, 
                    0.007546707056462765, 
                    -0.013016940094530582, 
                    -0.07383846491575241, 
                    0.018850745633244514, 
                    -0.08157545328140259, 
                    0.006180959288030863, 
                    0.007221744395792484, 
                    -0.06899446249008179
                ], 
                [
                    0.010055058635771275, 
                    0.04378003999590874, 
                    -0.00131023779977113, 
                    0.008214477449655533, 
                    0.015429976396262646, 
                    -0.11198236793279648, 
                    0.023234527558088303, 
                    0.017879582941532135, 
                    0.02568596974015236, 
                    0.03631158173084259, 
                    0.039579082280397415, 
                    0.1118842363357544, 
                    0.02420962229371071, 
                    -0.017579345032572746, 
                    -0.008656851947307587, 
                    -0.03404487296938896, 
                    -0.15450544655323029, 
                    -0.25120803713798523, 
                    0.036820754408836365, 
                    0.03800906613469124, 
                    -0.10086222738027573, 
                    -0.07587368041276932, 
                    -0.10936903208494186, 
                    -0.018283607438206673, 
                    0.018171004951000214, 
                    0.05707959085702896, 
                    0.013212732039391994, 
                    -0.13344354927539825, 
                    0.015507560223340988, 
                    0.009993762709200382, 
                    0.034516867250204086, 
                    0.012373559176921844, 
                    0.020098146051168442, 
                    -0.14486663043498993, 
                    0.02401413582265377, 
                    0.038385435938835144, 
                    0.04999933019280434, 
                    0.036574799567461014, 
                    -0.02043136954307556, 
                    -0.13227014243602753, 
                    0.05336073040962219, 
                    0.009224364534020424, 
                    0.007878091186285019, 
                    -0.18757496774196625, 
                    0.05793492868542671, 
                    0.021103208884596825, 
                    0.08299501985311508, 
                    -0.06615171581506729, 
                    0.021778488531708717, 
                    0.021987421438097954
                ], 
                [
                    0.02518775500357151, 
                    0.027459993958473206, 
                    0.026160864159464836, 
                    0.007123544812202454, 
                    0.031655143946409225, 
                    -0.10595307499170303, 
                    0.051915477961301804, 
                    0.05875268206000328, 
                    0.006288368254899979, 
                    0.038879457861185074, 
                    0.006474134046584368, 
                    0.09177423268556595, 
                    0.06207384169101715, 
                    0.03333552926778793, 
                    0.04163987189531326, 
                    -0.06598285585641861, 
                    -0.11655976623296738, 
                    -0.23621626198291779, 
                    -0.014043932780623436, 
                    0.017704389989376068, 
                    -0.061057738959789276, 
                    -0.12454720586538315, 
                    -0.15456530451774597, 
                    0.005570000968873501, 
                    0.007631712127476931, 
                    0.06336792558431625, 
                    0.0324813611805439, 
                    -0.07713702321052551, 
                    0.05321071669459343, 
                    0.038938216865062714, 
                    0.036666348576545715, 
                    -0.004885580390691757, 
                    -0.008837791159749031, 
                    -0.10027803480625153, 
                    0.010171360336244106, 
                    0.04859436675906181, 
                    0.054955825209617615, 
                    0.05353718250989914, 
                    0.007728654891252518, 
                    0.05109087750315666, 
                    -0.04545607790350914, 
                    0.0556010976433754, 
                    0.0004824728239327669, 
                    -0.22868075966835022, 
                    0.03933197632431984, 
                    0.03811708092689514, 
                    0.02535194531083107, 
                    -0.08114957064390182, 
                    -0.0062805162742733955, 
                    0.029204266145825386
                ], 
                [
                    -0.0013037112075835466, 
                    0.036173876374959946, 
                    0.030558664351701736, 
                    0.01786091923713684, 
                    0.0178770050406456, 
                    -0.11740704625844955, 
                    0.054177191108465195, 
                    0.03434634208679199, 
                    -0.018305763602256775, 
                    0.018408896401524544, 
                    0.03482350334525108, 
                    0.07197988033294678, 
                    0.06943332403898239, 
                    0.012699139304459095, 
                    0.04184497147798538, 
                    -0.04503859952092171, 
                    -0.15903395414352417, 
                    -0.29350557923316956, 
                    0.013550066389143467, 
                    0.0219806469976902, 
                    -0.08388721942901611, 
                    -0.05943921208381653, 
                    -0.14077046513557434, 
                    0.028285743668675423, 
                    0.041202954947948456, 
                    0.06127816438674927, 
                    0.006135487928986549, 
                    -0.16426151990890503, 
                    0.012725334614515305, 
                    0.026436341926455498, 
                    0.04299135133624077, 
                    0.024951409548521042, 
                    0.019243309274315834, 
                    -0.17954233288764954, 
                    0.016726365312933922, 
                    0.013327366672456264, 
                    0.03427891060709953, 
                    0.03480299189686775, 
                    0.014300060458481312, 
                    -0.10387157648801804, 
                    -0.012214736081659794, 
                    0.04360774904489517, 
                    -0.014353952370584011, 
                    -0.20369292795658112, 
                    0.06256559491157532, 
                    -0.009053063578903675, 
                    0.07427730411291122, 
                    -0.05090997740626335, 
                    0.02100355550646782, 
                    0.028998510912060738
                ], 
                [
                    -0.003149957861751318, 
                    0.016723114997148514, 
                    0.04425296187400818, 
                    0.06210959702730179, 
                    0.011144956573843956, 
                    -0.11102765053510666, 
                    0.025944624096155167, 
                    -0.0035680257715284824, 
                    -0.007840967737138271, 
                    0.05591527372598648, 
                    0.018059754744172096, 
                    0.1087489053606987, 
                    0.029881974682211876, 
                    -0.024436084553599358, 
                    0.016046147793531418, 
                    -0.00421147421002388, 
                    -0.11191856116056442, 
                    0.036186497658491135, 
                    0.15069501101970673, 
                    -0.023136205971240997, 
                    -0.03800693154335022, 
                    0.04107161611318588, 
                    0.0735667273402214, 
                    0.01789393275976181, 
                    0.029996255412697792, 
                    0.0231514573097229, 
                    -0.01840977557003498, 
                    -0.12740199267864227, 
                    0.009423275478184223, 
                    0.003081619506701827, 
                    -0.009366896003484726, 
                    0.013582531362771988, 
                    -0.0005231659160926938, 
                    -0.07634416967630386, 
                    0.04802946746349335, 
                    0.01149225514382124, 
                    -0.01917840540409088, 
                    0.006978471297770739, 
                    0.02246401272714138, 
                    -0.2094525843858719, 
                    0.1454371213912964, 
                    -0.023468339815735817, 
                    0.02458338811993599, 
                    0.11145570129156113, 
                    0.07312978059053421, 
                    0.006179150193929672, 
                    0.0789940357208252, 
                    0.03980962559580803, 
                    -0.0016781154554337263, 
                    0.050194334238767624
                ], 
                [
                    0.04836844652891159, 
                    0.01363875437527895, 
                    -0.0021346984431147575, 
                    0.04793927073478699, 
                    0.05770602822303772, 
                    -0.07530417293310165, 
                    0.006446779239922762, 
                    0.041840486228466034, 
                    -0.015296079218387604, 
                    0.017115112394094467, 
                    0.02712387964129448, 
                    -0.007735452149063349, 
                    0.010162190534174442, 
                    0.028501616790890694, 
                    0.023938694968819618, 
                    0.0029874092433601618, 
                    -0.14661002159118652, 
                    -0.2586028575897217, 
                    -0.033060863614082336, 
                    0.05450538545846939, 
                    -0.051328301429748535, 
                    -0.020641662180423737, 
                    -0.10212049633264542, 
                    0.04875088110566139, 
                    0.06641743332147598, 
                    0.02506253309547901, 
                    0.039776284247636795, 
                    -0.10567430406808853, 
                    0.024277260527014732, 
                    0.04125828668475151, 
                    0.07545150816440582, 
                    0.04629886895418167, 
                    0.05699724704027176, 
                    -0.10555481165647507, 
                    0.032938797026872635, 
                    0.03249518573284149, 
                    0.010140059515833855, 
                    0.05889710411429405, 
                    -0.006258250214159489, 
                    0.03872063755989075, 
                    -0.1564476490020752, 
                    0.040940817445516586, 
                    -0.005688934586942196, 
                    -0.20504480600357056, 
                    0.04622672498226166, 
                    0.03373349457979202, 
                    0.03392377495765686, 
                    -0.023029517382383347, 
                    0.06380689889192581, 
                    0.06383983790874481
                ], 
                [
                    0.05832426995038986, 
                    0.04476155713200569, 
                    0.040107473731040955, 
                    0.023324673995375633, 
                    0.02025388367474079, 
                    -0.04980811849236488, 
                    0.0327332429587841, 
                    0.03613472729921341, 
                    0.01650741882622242, 
                    0.026974856853485107, 
                    0.058532651513814926, 
                    -0.0801471546292305, 
                    0.03982486203312874, 
                    0.06712274998426437, 
                    0.03861106187105179, 
                    0.0610385462641716, 
                    -0.10960493981838226, 
                    -0.21705782413482666, 
                    -0.02587725780904293, 
                    0.07784199714660645, 
                    -0.06893265247344971, 
                    0.06116880476474762, 
                    -0.08547645062208176, 
                    0.04370269924402237, 
                    0.0655730590224266, 
                    0.04385839402675629, 
                    0.04506070911884308, 
                    -0.08765270560979843, 
                    0.07777027040719986, 
                    0.042242132127285004, 
                    0.03611939027905464, 
                    0.053074151277542114, 
                    0.0265849269926548, 
                    -0.04105425626039505, 
                    0.02542954683303833, 
                    0.05090664327144623, 
                    0.06590886414051056, 
                    0.03916251286864281, 
                    0.0018697780324146152, 
                    0.07568805664777756, 
                    -0.2025814652442932, 
                    0.05355684459209442, 
                    0.034226562827825546, 
                    -0.21920929849147797, 
                    0.023012632504105568, 
                    0.05519130453467369, 
                    0.03979860991239548, 
                    -0.057160843163728714, 
                    0.0427941270172596, 
                    0.04574887454509735
                ], 
                [
                    0.04612106457352638, 
                    0.008939581923186779, 
                    0.012796752154827118, 
                    -0.004210282117128372, 
                    0.049819592386484146, 
                    -0.07780906558036804, 
                    0.04914120212197304, 
                    0.03024369850754738, 
                    -0.031368523836135864, 
                    0.03801008686423302, 
                    0.03359946236014366, 
                    0.05662015825510025, 
                    0.04862022027373314, 
                    0.016208525747060776, 
                    0.04562880098819733, 
                    -0.0339384451508522, 
                    -0.13261404633522034, 
                    -0.2744061350822449, 
                    -0.07139717042446136, 
                    0.05614084750413895, 
                    -0.07730405777692795, 
                    -0.040249813348054886, 
                    -0.1344892829656601, 
                    0.009083145298063755, 
                    0.024921763688325882, 
                    -0.004496689420193434, 
                    0.04257013276219368, 
                    -0.1196073517203331, 
                    0.03852391988039017, 
                    0.0027985263150185347, 
                    0.021359657868742943, 
                    0.0637706071138382, 
                    0.03771353140473366, 
                    -0.10329091548919678, 
                    0.022694090381264687, 
                    0.041193801909685135, 
                    0.029110189527273178, 
                    0.01476971060037613, 
                    -0.0372307151556015, 
                    0.021927108988165855, 
                    -0.1378166675567627, 
                    0.05194809287786484, 
                    -0.004815811291337013, 
                    -0.21413053572177887, 
                    0.040207669138908386, 
                    -0.01279822550714016, 
                    0.07647596299648285, 
                    -0.08183737844228745, 
                    0.02372368425130844, 
                    0.050886113196611404
                ], 
                [
                    0.045776691287755966, 
                    0.021157849580049515, 
                    0.03788994252681732, 
                    0.024772126227617264, 
                    0.042399633675813675, 
                    -0.07322660088539124, 
                    0.08199866861104965, 
                    0.06060416251420975, 
                    0.03172953426837921, 
                    0.019996732473373413, 
                    0.04288008064031601, 
                    -0.15169581770896912, 
                    0.05247780680656433, 
                    0.04287128895521164, 
                    0.037553820759058, 
                    0.12523137032985687, 
                    -0.07974222302436829, 
                    -0.25776201486587524, 
                    -0.13342167437076569, 
                    0.07115214318037033, 
                    -0.016926288604736328, 
                    0.0889049842953682, 
                    -0.010383322834968567, 
                    0.05254099890589714, 
                    0.05392394959926605, 
                    0.06381133943796158, 
                    0.06643655896186829, 
                    -0.12690216302871704, 
                    0.034357551485300064, 
                    0.05602934584021568, 
                    0.04438943415880203, 
                    0.056210316717624664, 
                    0.030568433925509453, 
                    -0.06543590873479843, 
                    0.021402420476078987, 
                    0.02017088606953621, 
                    0.06591787189245224, 
                    0.03499315306544304, 
                    -0.01601087488234043, 
                    0.07530669867992401, 
                    -0.17115876078605652, 
                    0.06161803752183914, 
                    -0.0025143709499388933, 
                    -0.2303423285484314, 
                    0.06105870380997658, 
                    0.039753735065460205, 
                    0.10134829580783844, 
                    0.023762211203575134, 
                    0.050164271146059036, 
                    0.017996137961745262
                ]
            ], 
            "is_input": false, 
            "layer_name": "fc_layer_2", 
            "n_inputs": 50
        }, 
        {
            "b": [
                0.019610721617937088, 
                0.015638357028365135, 
                0.03642647713422775, 
                -0.008419448509812355, 
                0.04307284206151962, 
                -0.034247033298015594, 
                0.019064659252762794, 
                0.03610755503177643, 
                -0.07168097048997879, 
                0.06144239753484726, 
                0.02408660762012005, 
                0.05388591066002846, 
                -0.002726509002968669, 
                0.005706976167857647, 
                -0.002747946185991168, 
                0.05163959041237831, 
                0.04418207332491875, 
                0.01269281841814518, 
                0.010854720138013363, 
                0.03690575435757637, 
                -0.0009172287536785007, 
                0.05088084563612938, 
                0.012547499500215054, 
                -0.007308174856007099, 
                -0.04347442463040352, 
                0.1184549406170845, 
                0.008455843664705753, 
                0.0310077928006649, 
                0.032936763018369675, 
                0.034383032470941544, 
                0.052414339035749435, 
                0.02595040574669838, 
                0.04363822937011719, 
                -0.020888997241854668, 
                -0.014255383051931858, 
                0.02746717445552349, 
                0.04025956243276596, 
                -0.006441883277148008, 
                0.04956193268299103, 
                0.018154582008719444, 
                0.035138048231601715, 
                -0.03150024265050888, 
                0.04973088204860687, 
                0.061411455273628235, 
                -0.0006603521760553122, 
                -0.0028326953761279583, 
                -0.004042652901262045, 
                -0.009143412113189697, 
                0.022968318313360214, 
                0.07632172107696533
            ], 
            "is_output": false, 
            "activation_function": "RELU", 
            "n_nodes": 50, 
            "W": [
                [
                    0.06816808879375458, 
                    0.06689167022705078, 
                    -0.0030700834468007088, 
                    0.07155561447143555, 
                    0.07343453168869019, 
                    0.002221234142780304, 
                    9.582965139998123e-05, 
                    0.026237796992063522, 
                    0.06780622899532318, 
                    0.054784394800662994, 
                    0.014653345569968224, 
                    0.04702242091298103, 
                    0.047925181686878204, 
                    0.0961049273610115, 
                    -0.06341706216335297, 
                    0.06286375224590302, 
                    0.057581257075071335, 
                    -0.021413611248135567, 
                    0.02552986890077591, 
                    0.09282898902893066, 
                    0.04340565577149391, 
                    0.011060929857194424, 
                    0.08353912830352783, 
                    0.06618071347475052, 
                    0.06479015946388245, 
                    0.0395578071475029, 
                    -0.0544484406709671, 
                    0.08446767926216125, 
                    0.06270783394575119, 
                    0.07690463215112686, 
                    0.08292630314826965, 
                    0.04505756124854088, 
                    0.0544256716966629, 
                    -0.00595402717590332, 
                    -0.04831572622060776, 
                    0.0335543155670166, 
                    0.08145260065793991, 
                    0.005229354836046696, 
                    0.0653730183839798, 
                    0.06122047081589699, 
                    -0.07394367456436157, 
                    -0.014402905479073524, 
                    0.0613282136619091, 
                    0.046936772763729095, 
                    0.07265916466712952, 
                    -0.026594432070851326, 
                    0.059881649911403656, 
                    0.07013371586799622, 
                    0.03706555813550949, 
                    0.03392194211483002
                ], 
                [
                    0.03382075950503349, 
                    0.08660396188497543, 
                    -0.08133687824010849, 
                    0.08536060154438019, 
                    0.08232496678829193, 
                    0.027543332427740097, 
                    -0.01541236974298954, 
                    0.01284924615174532, 
                    0.02983819507062435, 
                    0.01629525050520897, 
                    -0.038956549018621445, 
                    0.0814095288515091, 
                    0.03094242513179779, 
                    0.03193438798189163, 
                    -0.03465703874826431, 
                    0.0509214773774147, 
                    0.017789995297789574, 
                    0.030009396374225616, 
                    0.012230198830366135, 
                    0.06899216771125793, 
                    0.02382722496986389, 
                    -0.001035309280268848, 
                    0.12008374184370041, 
                    0.06382901966571808, 
                    0.08696649223566055, 
                    -0.024960117414593697, 
                    0.048415858298540115, 
                    0.067611463367939, 
                    0.07607080787420273, 
                    0.056105513125658035, 
                    0.09808278828859329, 
                    0.07620809227228165, 
                    0.08445030450820923, 
                    -0.04032484441995621, 
                    -0.062389224767684937, 
                    0.02503463253378868, 
                    0.053530603647232056, 
                    0.018172668293118477, 
                    0.06994658708572388, 
                    0.05617338418960571, 
                    0.12304510921239853, 
                    -0.07096469402313232, 
                    0.06600389629602432, 
                    0.0766841396689415, 
                    0.09215893596410751, 
                    0.093314029276371, 
                    0.08455169200897217, 
                    0.05408479645848274, 
                    0.08483187109231949, 
                    0.0404583103954792
                ], 
                [
                    -0.0018176238518208265, 
                    0.03778114914894104, 
                    0.01496762316673994, 
                    -0.028839504346251488, 
                    0.0686250627040863, 
                    0.03419256955385208, 
                    0.002572139957919717, 
                    -0.017053944990038872, 
                    -0.012443427927792072, 
                    0.021929293870925903, 
                    -0.0013973497552797198, 
                    -0.020925266668200493, 
                    -0.0009070008527487516, 
                    -0.02928074076771736, 
                    0.05597526207566261, 
                    0.037410955876111984, 
                    0.04372278228402138, 
                    -0.0043880874291062355, 
                    0.0066201407462358475, 
                    -0.020450161769986153, 
                    -0.028415365144610405, 
                    -0.034856926649808884, 
                    -0.005361680407077074, 
                    0.0029497791547328234, 
                    -0.014157166704535484, 
                    0.050789639353752136, 
                    0.1098410114645958, 
                    0.002780872629955411, 
                    0.010696319863200188, 
                    -0.02694718725979328, 
                    0.04104866087436676, 
                    0.021593229845166206, 
                    0.0630166232585907, 
                    0.023547204211354256, 
                    -0.021599750965833664, 
                    0.0037236418575048447, 
                    0.02516927756369114, 
                    0.04322014003992081, 
                    -0.022350985556840897, 
                    -0.000977389165200293, 
                    0.07403506338596344, 
                    -0.0014134094817563891, 
                    0.08037863671779633, 
                    -0.0028944367077201605, 
                    0.025680527091026306, 
                    0.09920795261859894, 
                    -0.028728624805808067, 
                    -0.032602839171886444, 
                    0.013255913741886616, 
                    -0.03728596493601799
                ], 
                [
                    0.0012000321876257658, 
                    -0.029108980670571327, 
                    0.03542037308216095, 
                    0.030691176652908325, 
                    0.004799924790859222, 
                    0.005224945023655891, 
                    -0.01124800555408001, 
                    0.014805818907916546, 
                    -0.01885269396007061, 
                    0.0830886960029602, 
                    0.044124115258455276, 
                    0.023039286956191063, 
                    -0.029041336849331856, 
                    0.0010332054225727916, 
                    -0.06527776271104813, 
                    0.0408996045589447, 
                    0.0730096623301506, 
                    -0.010321793146431446, 
                    0.002021178836002946, 
                    0.019823860377073288, 
                    -0.01598270796239376, 
                    0.006348782684653997, 
                    0.0004788732039742172, 
                    0.010279535315930843, 
                    -0.03290390968322754, 
                    0.07042641192674637, 
                    0.02353673428297043, 
                    0.03283708170056343, 
                    0.005608091130852699, 
                    -0.003914558328688145, 
                    0.006134603172540665, 
                    -0.008570251055061817, 
                    -0.005387431941926479, 
                    0.06399299949407578, 
                    -0.04155662655830383, 
                    -0.027223272249102592, 
                    0.04449540749192238, 
                    0.02421543002128601, 
                    -0.024542346596717834, 
                    -0.01305427961051464, 
                    -0.038236189633607864, 
                    -0.05098943039774895, 
                    0.029772451147437096, 
                    0.006465500686317682, 
                    -0.013549406081438065, 
                    0.06869842112064362, 
                    0.02340756170451641, 
                    0.015957051888108253, 
                    -0.027110952883958817, 
                    0.022126544266939163
                ], 
                [
                    0.06233929470181465, 
                    0.060405466705560684, 
                    -0.007768575567752123, 
                    0.07857885956764221, 
                    0.09053288400173187, 
                    0.018937574699521065, 
                    -0.00204869476146996, 
                    0.02246084436774254, 
                    0.05750085785984993, 
                    0.03477206826210022, 
                    0.0029715218115597963, 
                    0.0682823583483696, 
                    0.05302748084068298, 
                    0.036821577697992325, 
                    0.011350117623806, 
                    0.06144426017999649, 
                    0.016208466142416, 
                    0.012724745087325573, 
                    -0.03323733061552048, 
                    0.048427119851112366, 
                    0.04725329577922821, 
                    0.004308197181671858, 
                    0.07184210419654846, 
                    0.07068376243114471, 
                    0.0835028663277626, 
                    0.03540796414017677, 
                    0.06146217882633209, 
                    0.08706877380609512, 
                    0.07547590881586075, 
                    0.07572678476572037, 
                    0.05804681405425072, 
                    0.07856691628694534, 
                    0.05468202382326126, 
                    -0.005602190271019936, 
                    -0.009284927509725094, 
                    0.0594920739531517, 
                    0.11056399345397949, 
                    0.0185605026781559, 
                    0.05421021580696106, 
                    0.09427707642316818, 
                    0.09527968615293503, 
                    -0.003638236550614238, 
                    0.07856912165880203, 
                    0.07248737663030624, 
                    0.050160061568021774, 
                    0.04310256242752075, 
                    0.06801096349954605, 
                    0.033045850694179535, 
                    0.057626873254776, 
                    0.03189362958073616
                ], 
                [
                    0.059669092297554016, 
                    -0.041804008185863495, 
                    0.07036878913640976, 
                    0.01002976018935442, 
                    -0.01063502486795187, 
                    0.0007585806888528168, 
                    -0.03502931818366051, 
                    0.0016712404321879148, 
                    -0.0684344694018364, 
                    0.10031139105558395, 
                    0.07475651800632477, 
                    0.018330249935388565, 
                    -0.015141868963837624, 
                    -0.003815112402662635, 
                    -0.1521550863981247, 
                    -0.0155479172244668, 
                    0.10316357016563416, 
                    -0.0017422069795429707, 
                    -0.028385501354932785, 
                    0.010121156461536884, 
                    -0.031220341101288795, 
                    -0.009071622043848038, 
                    0.036639146506786346, 
                    0.026747094467282295, 
                    -0.008633820340037346, 
                    0.04321081191301346, 
                    -0.09956786036491394, 
                    0.027757499366998672, 
                    -0.02444801665842533, 
                    0.009174373932182789, 
                    0.03279372677206993, 
                    0.019152190536260605, 
                    -0.031377822160720825, 
                    0.0656559094786644, 
                    -0.012952190823853016, 
                    -0.04146426171064377, 
                    0.0026690769009292126, 
                    -0.012793277390301228, 
                    -0.04355752095580101, 
                    -0.03525450825691223, 
                    -0.1237708032131195, 
                    -0.029410086572170258, 
                    -0.018450509756803513, 
                    -0.050466302782297134, 
                    -0.04761301726102829, 
                    -0.04429773986339569, 
                    -0.03135939687490463, 
                    -0.019766276702284813, 
                    -0.02660667896270752, 
                    0.019941437989473343
                ], 
                [
                    -0.010922458954155445, 
                    0.0227399580180645, 
                    0.011072251945734024, 
                    0.001483249245211482, 
                    0.05323367938399315, 
                    0.014039380475878716, 
                    0.003994772210717201, 
                    -0.010762268677353859, 
                    0.008105148561298847, 
                    0.017961669713258743, 
                    -0.00890034157782793, 
                    0.004570161923766136, 
                    -0.027650894597172737, 
                    -0.040904171764850616, 
                    0.06683902442455292, 
                    0.011090324260294437, 
                    -0.021152403205633163, 
                    -0.019867347553372383, 
                    0.015623711980879307, 
                    0.012208987958729267, 
                    -0.005923733115196228, 
                    -0.024563759565353394, 
                    0.005075999069958925, 
                    -0.00863378681242466, 
                    -0.009814414195716381, 
                    0.014537224546074867, 
                    0.06518585979938507, 
                    -0.007603873033076525, 
                    0.029643412679433823, 
                    0.029040036723017693, 
                    0.003066681558266282, 
                    0.023255139589309692, 
                    0.0652318149805069, 
                    0.025083212181925774, 
                    -0.02181275561451912, 
                    -0.0017983425641432405, 
                    -0.019796475768089294, 
                    0.03801557049155235, 
                    -0.004749144893139601, 
                    0.0177016444504261, 
                    0.0599023699760437, 
                    -0.019222691655158997, 
                    0.02386656403541565, 
                    0.01747608371078968, 
                    0.006962994113564491, 
                    0.06269721686840057, 
                    0.01274848636239767, 
                    0.014921672642230988, 
                    -0.01438409835100174, 
                    -0.017409484833478928
                ], 
                [
                    0.050118736922740936, 
                    0.0751684233546257, 
                    -0.07317334413528442, 
                    0.03828587383031845, 
                    0.0867455005645752, 
                    -0.0011528640752658248, 
                    0.003473888151347637, 
                    -0.013603235594928265, 
                    0.05550522357225418, 
                    -0.02277717925608158, 
                    -0.05963505804538727, 
                    0.055039938539266586, 
                    0.07585088163614273, 
                    0.06476879119873047, 
                    0.054497722536325455, 
                    0.10003922134637833, 
                    -0.026448726654052734, 
                    0.019596552476286888, 
                    -0.014900452457368374, 
                    0.035510528832674026, 
                    0.04881133511662483, 
                    0.006336340215057135, 
                    0.05278846621513367, 
                    0.060378506779670715, 
                    0.08945787698030472, 
                    -0.008899349719285965, 
                    0.02539145015180111, 
                    0.07486017048358917, 
                    0.059693679213523865, 
                    0.06371911615133286, 
                    0.057675525546073914, 
                    0.04303956776857376, 
                    0.08960725367069244, 
                    -0.08970684558153152, 
                    -0.002230582293123007, 
                    0.05642631649971008, 
                    0.07374676316976547, 
                    0.009490804746747017, 
                    0.03056151419878006, 
                    0.07601428776979446, 
                    0.09576999396085739, 
                    0.009491871111094952, 
                    0.06338327378034592, 
                    0.07569880783557892, 
                    0.037741564214229584, 
                    0.022522730752825737, 
                    0.06393115967512131, 
                    0.024659322574734688, 
                    0.05359194055199623, 
                    0.05391836538910866
                ], 
                [
                    -0.027306850999593735, 
                    0.10964968800544739, 
                    -0.1937127560377121, 
                    0.12419958412647247, 
                    0.0438966304063797, 
                    -0.008850311860442162, 
                    0.010818648152053356, 
                    0.0052303168922662735, 
                    0.01323655154556036, 
                    -0.1712433248758316, 
                    -0.17585764825344086, 
                    -0.044290829449892044, 
                    0.05737024545669556, 
                    0.049455489963293076, 
                    0.07818146795034409, 
                    0.13143602013587952, 
                    -0.14353108406066895, 
                    -0.01601448468863964, 
                    0.015623413026332855, 
                    0.01781138963997364, 
                    0.08304455131292343, 
                    0.0008504712604917586, 
                    0.05390108376741409, 
                    0.024579111486673355, 
                    0.040490370243787766, 
                    -0.1478685736656189, 
                    0.04698774591088295, 
                    0.041885875165462494, 
                    0.02425006963312626, 
                    0.01893717609345913, 
                    0.051388565450906754, 
                    0.004396431613713503, 
                    0.11933224648237228, 
                    -0.19657036662101746, 
                    -0.046271052211523056, 
                    0.08389931917190552, 
                    0.10523437708616257, 
                    -0.025106603279709816, 
                    0.09574355185031891, 
                    0.04814945161342621, 
                    0.11072167754173279, 
                    -0.07388260215520859, 
                    0.1427208036184311, 
                    0.07617464661598206, 
                    0.08644362539052963, 
                    -0.03353116661310196, 
                    0.027618369087576866, 
                    0.04709118604660034, 
                    0.07279248535633087, 
                    -0.03378332406282425
                ], 
                [
                    0.02246084064245224, 
                    0.047452885657548904, 
                    0.011400340124964714, 
                    0.047249309718608856, 
                    0.08596313744783401, 
                    -0.03240535408258438, 
                    0.00587513716891408, 
                    -0.004760549869388342, 
                    0.02537413127720356, 
                    0.07677628099918365, 
                    0.02335256151854992, 
                    0.06750384718179703, 
                    -0.009128149598836899, 
                    0.010113670490682125, 
                    -0.07223625481128693, 
                    0.0804402306675911, 
                    0.012326773256063461, 
                    -0.0224904865026474, 
                    0.003674509935081005, 
                    0.07597610354423523, 
                    0.02468116767704487, 
                    -0.008721909485757351, 
                    0.04020921140909195, 
                    0.019026506692171097, 
                    0.06307447701692581, 
                    0.03974541649222374, 
                    0.08829960227012634, 
                    0.07386202365159988, 
                    0.056828573346138, 
                    0.038446780294179916, 
                    0.05417262017726898, 
                    0.07144293934106827, 
                    0.033756695687770844, 
                    0.026884233579039574, 
                    -0.07785951346158981, 
                    0.03356979042291641, 
                    0.05251030623912811, 
                    0.05497056990861893, 
                    0.028891101479530334, 
                    0.013093641959130764, 
                    0.03054296039044857, 
                    -0.04238200932741165, 
                    0.057248879224061966, 
                    0.04596283659338951, 
                    0.0654388815164566, 
                    0.11071828007698059, 
                    0.05838293582201004, 
                    0.03386133164167404, 
                    0.030581261962652206, 
                    0.06777220964431763
                ], 
                [
                    0.053264208137989044, 
                    0.048977892845869064, 
                    -0.03436878323554993, 
                    0.041475798934698105, 
                    0.035068850964307785, 
                    0.008120725862681866, 
                    -0.0034536647144705057, 
                    0.014709391631186008, 
                    0.08006536960601807, 
                    -0.028812220320105553, 
                    -0.005475019570440054, 
                    0.04575451463460922, 
                    0.03938134387135506, 
                    0.06868360936641693, 
                    -0.052076101303100586, 
                    0.04296192154288292, 
                    -0.008917102590203285, 
                    0.012859855778515339, 
                    -0.006433091592043638, 
                    0.06244198977947235, 
                    0.07679392397403717, 
                    -0.02590113878250122, 
                    0.030811265110969543, 
                    0.0819379910826683, 
                    0.07019199430942535, 
                    -0.021562054753303528, 
                    -0.03867138549685478, 
                    0.08536350727081299, 
                    0.07534335553646088, 
                    0.022221267223358154, 
                    0.01250995323061943, 
                    0.06710801273584366, 
                    0.05592646077275276, 
                    -0.006477838382124901, 
                    0.023893442004919052, 
                    0.07754313945770264, 
                    0.05543817579746246, 
                    -0.04448510333895683, 
                    0.07561427354812622, 
                    0.08219633996486664, 
                    -0.1100827306509018, 
                    0.0403006412088871, 
                    0.06060759723186493, 
                    0.07212544977664948, 
                    0.05716865882277489, 
                    -0.06780053675174713, 
                    0.07254070043563843, 
                    0.07411617785692215, 
                    0.08509417623281479, 
                    0.07378000020980835
                ], 
                [
                    0.0576646625995636, 
                    0.08721796423196793, 
                    -0.036665551364421844, 
                    0.10325158387422562, 
                    0.04347801208496094, 
                    -0.03351648151874542, 
                    -0.018741516396403313, 
                    0.01956981234252453, 
                    0.03673148155212402, 
                    0.008313133381307125, 
                    -0.05722177401185036, 
                    0.04408157616853714, 
                    0.04942307248711586, 
                    0.05600703880190849, 
                    0.049324434250593185, 
                    0.09730402380228043, 
                    -0.012633970007300377, 
                    0.0009576773154549301, 
                    0.008233307860791683, 
                    0.053980980068445206, 
                    0.031806450337171555, 
                    0.016380775719881058, 
                    0.11571500450372696, 
                    0.04158444330096245, 
                    0.06616908311843872, 
                    -0.04179581254720688, 
                    0.1066238284111023, 
                    0.09012468159198761, 
                    0.054850757122039795, 
                    0.05088519677519798, 
                    0.0936562716960907, 
                    0.07690035551786423, 
                    0.12236402183771133, 
                    0.00020676707208622247, 
                    -0.036880116909742355, 
                    0.08631465584039688, 
                    0.08544845879077911, 
                    0.07842287421226501, 
                    0.04029856249690056, 
                    0.05599457025527954, 
                    0.1131725013256073, 
                    -0.013707753270864487, 
                    0.08545857667922974, 
                    0.06982889026403427, 
                    0.0700763612985611, 
                    0.06451378017663956, 
                    0.07246380299329758, 
                    0.014300532639026642, 
                    0.07850894331932068, 
                    0.04166925325989723
                ], 
                [
                    -0.0018700201762840152, 
                    0.03134622424840927, 
                    -0.004436428193002939, 
                    0.027638757601380348, 
                    -0.0013322703307494521, 
                    0.015371336601674557, 
                    0.007915022782981396, 
                    -0.008109861984848976, 
                    -0.014724417589604855, 
                    -0.016455432400107384, 
                    -0.01916644163429737, 
                    -0.002073276089504361, 
                    -0.028647173196077347, 
                    0.013776648789644241, 
                    -0.007864005863666534, 
                    0.04018290713429451, 
                    0.00583241181448102, 
                    -0.008477484807372093, 
                    0.0010614522034302354, 
                    0.022829242050647736, 
                    -0.0069420416839420795, 
                    0.001103280927054584, 
                    0.009026615880429745, 
                    -0.00457745511084795, 
                    0.009812803938984871, 
                    0.024606799706816673, 
                    -0.005590630229562521, 
                    -0.002350353403016925, 
                    0.01835758052766323, 
                    0.036028411239385605, 
                    0.032238610088825226, 
                    0.005479744635522366, 
                    0.021935276687145233, 
                    0.008874882943928242, 
                    -0.02754240110516548, 
                    -0.009661415591835976, 
                    0.027770059183239937, 
                    0.017981868237257004, 
                    -0.02552349492907524, 
                    0.028780775144696236, 
                    -0.029597772285342216, 
                    -0.0010677776299417019, 
                    0.010116873309016228, 
                    -0.007198581472039223, 
                    0.03834204003214836, 
                    0.03663560003042221, 
                    0.011079448275268078, 
                    0.001547349849715829, 
                    0.014504154212772846, 
                    0.011330300942063332
                ], 
                [
                    0.0636819377541542, 
                    -0.05253361538052559, 
                    0.07058931142091751, 
                    -0.019034236669540405, 
                    -0.0056522563099861145, 
                    0.003915365319699049, 
                    -0.015699582174420357, 
                    -0.022531963884830475, 
                    -0.007210130337625742, 
                    0.06827827543020248, 
                    0.07516242563724518, 
                    0.06367965042591095, 
                    0.030399369075894356, 
                    0.002009115181863308, 
                    -0.06421354413032532, 
                    -0.018059218302369118, 
                    0.07514716684818268, 
                    -0.02382287196815014, 
                    0.017331944778561592, 
                    0.024346642196178436, 
                    -0.016254154965281487, 
                    -0.02957790158689022, 
                    -0.016791392117738724, 
                    0.023205647245049477, 
                    0.010794446803629398, 
                    0.07960540801286697, 
                    -0.02457832545042038, 
                    -0.01230098120868206, 
                    -0.0034916498698294163, 
                    0.01697358675301075, 
                    0.022105397656559944, 
                    0.05142194777727127, 
                    -0.03708299621939659, 
                    0.08698295801877975, 
                    -0.037695083767175674, 
                    -0.02860971912741661, 
                    -0.018578559160232544, 
                    -0.031708985567092896, 
                    -0.0029648449271917343, 
                    0.011281933635473251, 
                    -0.07747834175825119, 
                    -0.021775122731924057, 
                    0.011390174739062786, 
                    0.0074222758412361145, 
                    -0.027941778302192688, 
                    -0.0847175121307373, 
                    -0.008140690624713898, 
                    0.00281344773247838, 
                    -0.027954338118433952, 
                    0.010036041028797626
                ], 
                [
                    0.02976677566766739, 
                    0.04310453310608864, 
                    -0.08347053080797195, 
                    0.060230474919080734, 
                    0.031536370515823364, 
                    0.020343372598290443, 
                    -0.005823182873427868, 
                    -0.026892364025115967, 
                    0.05933774635195732, 
                    -0.060007695108652115, 
                    -0.061113763600587845, 
                    0.049717798829078674, 
                    0.03977673500776291, 
                    0.05997069925069809, 
                    -0.006441863253712654, 
                    0.05880379676818848, 
                    -0.01631716452538967, 
                    -0.011855702847242355, 
                    0.0022288558539003134, 
                    0.053213924169540405, 
                    0.08598669618368149, 
                    0.0005026320577599108, 
                    0.016486236825585365, 
                    0.053571902215480804, 
                    0.07062491774559021, 
                    -0.011198611930012703, 
                    -0.07731613516807556, 
                    0.05046282336115837, 
                    0.05079106241464615, 
                    0.07812276482582092, 
                    0.03884604945778847, 
                    0.044566910713911057, 
                    0.052077699452638626, 
                    -0.0752871036529541, 
                    -0.021561436355113983, 
                    0.06670857220888138, 
                    0.06693416088819504, 
                    -0.021329931914806366, 
                    0.07269088178873062, 
                    0.06971503049135208, 
                    -0.06903576105833054, 
                    0.011110601015388966, 
                    0.015739955008029938, 
                    0.055556364357471466, 
                    0.04979964718222618, 
                    -0.09556780755519867, 
                    0.03797240927815437, 
                    0.0698634460568428, 
                    0.0480143241584301, 
                    0.07796983420848846
                ], 
                [
                    -0.08477659523487091, 
                    0.14743508398532867, 
                    -0.09578946232795715, 
                    0.09402899444103241, 
                    0.03428909182548523, 
                    -0.0020527818705886602, 
                    0.005879873409867287, 
                    -0.02423255145549774, 
                    0.09203410893678665, 
                    -0.14845003187656403, 
                    -0.09644296020269394, 
                    -0.03567550703883171, 
                    -0.003439555410295725, 
                    -0.0034939663019031286, 
                    0.21685266494750977, 
                    0.12621153891086578, 
                    -0.16355153918266296, 
                    0.015803206712007523, 
                    0.008382461965084076, 
                    -0.05587996542453766, 
                    0.03323229402303696, 
                    0.01200512982904911, 
                    0.010932151228189468, 
                    -0.06158148869872093, 
                    0.0595349557697773, 
                    -0.13323941826820374, 
                    0.07682212442159653, 
                    0.04003554955124855, 
                    0.005686954595148563, 
                    -0.03795267641544342, 
                    -0.02605382539331913, 
                    -0.03403811901807785, 
                    0.13487331569194794, 
                    -0.1339101493358612, 
                    -0.04943026229739189, 
                    0.12845119833946228, 
                    0.075374074280262, 
                    -0.004598942585289478, 
                    0.10936074703931808, 
                    0.08044344931840897, 
                    0.2069312036037445, 
                    -0.023084215819835663, 
                    0.1575501263141632, 
                    0.07916361093521118, 
                    0.08735575526952744, 
                    -0.0022366128396242857, 
                    0.04012994468212128, 
                    0.005284711718559265, 
                    0.07078155130147934, 
                    -0.04788937419652939
                ], 
                [
                    0.022800324484705925, 
                    -0.024622635915875435, 
                    0.06689859181642532, 
                    -0.029635367915034294, 
                    -4.425671068020165e-05, 
                    0.03782893717288971, 
                    -0.02691533789038658, 
                    0.0009805714944377542, 
                    0.0026298114098608494, 
                    0.1000596433877945, 
                    0.07671848684549332, 
                    0.020643021911382675, 
                    -0.028910305351018906, 
                    0.016877684742212296, 
                    -0.059344951063394547, 
                    -0.0014162721345201135, 
                    0.06245679408311844, 
                    -0.029104197397828102, 
                    0.004419070202857256, 
                    0.015210042707622051, 
                    0.01091032288968563, 
                    0.0027812926564365625, 
                    -0.006852814462035894, 
                    0.022821158170700073, 
                    -0.01914924383163452, 
                    0.07814810425043106, 
                    0.0061089457012712955, 
                    0.015105041675269604, 
                    0.012422834523022175, 
                    0.024335255846381187, 
                    0.008815894834697247, 
                    0.023677529767155647, 
                    -0.030147584155201912, 
                    0.10597530007362366, 
                    -0.017481785267591476, 
                    -0.03755838796496391, 
                    -0.010278111323714256, 
                    -0.040059566497802734, 
                    -0.022721562534570694, 
                    -0.0023244787007570267, 
                    -0.038712989538908005, 
                    0.007697254419326782, 
                    -0.037507060915231705, 
                    -0.03316356986761093, 
                    -0.012593763880431652, 
                    -0.0327332504093647, 
                    0.01807618886232376, 
                    0.0015794539358466864, 
                    0.007877713069319725, 
                    0.03747394680976868
                ], 
                [
                    0.02912447601556778, 
                    0.0974884033203125, 
                    -0.13285279273986816, 
                    0.10209642350673676, 
                    0.06317225098609924, 
                    -0.039001550525426865, 
                    -0.023321576416492462, 
                    0.005917406640946865, 
                    0.07006285339593887, 
                    -0.03129555657505989, 
                    -0.12902116775512695, 
                    0.04370415583252907, 
                    0.05053724721074104, 
                    0.03169296309351921, 
                    0.10886992514133453, 
                    0.1161588802933693, 
                    -0.07701805233955383, 
                    -0.023260442540049553, 
                    -0.004122365731745958, 
                    0.050042636692523956, 
                    0.024657687172293663, 
                    0.002033749595284462, 
                    0.1048567071557045, 
                    0.04440302029252052, 
                    0.0652787983417511, 
                    -0.05202111229300499, 
                    0.09237248450517654, 
                    0.07893281430006027, 
                    0.10152088850736618, 
                    0.02831609547138214, 
                    0.04074246436357498, 
                    0.05871770158410072, 
                    0.11909749358892441, 
                    -0.0861964300274849, 
                    0.014343773946166039, 
                    0.0614599846303463, 
                    0.11135009676218033, 
                    0.019526448100805283, 
                    0.04429294541478157, 
                    0.08109661936759949, 
                    0.1211799904704094, 
                    -0.026530947536230087, 
                    0.07129617780447006, 
                    0.057450391352176666, 
                    0.09903890639543533, 
                    0.05581893026828766, 
                    0.05647466331720352, 
                    0.046971727162599564, 
                    0.09773840010166168, 
                    0.03212515264749527
                ], 
                [
                    -0.030730415135622025, 
                    -0.06845849752426147, 
                    -0.0033308938145637512, 
                    -0.0016420572064816952, 
                    -0.020021142438054085, 
                    -0.00550485635176301, 
                    -0.004874254576861858, 
                    0.03117300383746624, 
                    0.023642294108867645, 
                    -0.060115404427051544, 
                    6.910377851454541e-05, 
                    0.008450872264802456, 
                    0.03714397922158241, 
                    0.02660077065229416, 
                    -0.04107140749692917, 
                    -0.03328908607363701, 
                    0.03138411417603493, 
                    -0.02001974917948246, 
                    -0.009933726862072945, 
                    0.007167517207562923, 
                    0.028688114136457443, 
                    0.011812710203230381, 
                    -0.01048718299716711, 
                    -0.0017321980558335781, 
                    0.001084149582311511, 
                    -0.014585524797439575, 
                    -0.10324279963970184, 
                    0.018495598807930946, 
                    0.004575175698846579, 
                    -0.011018207296729088, 
                    -0.03266575187444687, 
                    0.03770245984196663, 
                    -0.041925378143787384, 
                    -0.0319284051656723, 
                    0.09796065837144852, 
                    0.016519993543624878, 
                    0.00747899804264307, 
                    -0.14354561269283295, 
                    0.056203559041023254, 
                    0.007123132236301899, 
                    -0.10009943693876266, 
                    0.09510825574398041, 
                    -0.038317661732435226, 
                    0.011703221127390862, 
                    -0.03294474631547928, 
                    -0.11675778776407242, 
                    -0.00919936690479517, 
                    0.04557738080620766, 
                    -0.014352988451719284, 
                    0.04583965986967087
                ], 
                [
                    0.0598430335521698, 
                    0.027504244819283485, 
                    0.08988375216722488, 
                    0.07569464296102524, 
                    0.057024937123060226, 
                    -0.015618585050106049, 
                    -0.001053736894391477, 
                    -0.012989097274839878, 
                    0.055316194891929626, 
                    0.07528192549943924, 
                    0.06831695139408112, 
                    0.03727056831121445, 
                    0.04760441929101944, 
                    0.03689400851726532, 
                    -0.09112586081027985, 
                    0.048578597605228424, 
                    0.08390923589468002, 
                    0.006297484040260315, 
                    0.008921241387724876, 
                    0.03499485179781914, 
                    0.04742147773504257, 
                    -0.015003540553152561, 
                    0.054583609104156494, 
                    0.05416475981473923, 
                    0.04843701049685478, 
                    0.061415378004312515, 
                    -0.05808255448937416, 
                    0.06855715066194534, 
                    0.03323281183838844, 
                    0.05300779640674591, 
                    0.05840452015399933, 
                    0.044414665549993515, 
                    0.04151467978954315, 
                    0.04789590835571289, 
                    -0.0517900325357914, 
                    0.041638463735580444, 
                    0.03308942914009094, 
                    0.00394628057256341, 
                    0.016870323568582535, 
                    0.0147797130048275, 
                    -0.0971762090921402, 
                    -0.03321269154548645, 
                    0.06530768424272537, 
                    0.05544726550579071, 
                    0.03519948199391365, 
                    -0.031019017100334167, 
                    0.06205843389034271, 
                    0.06438545882701874, 
                    0.03874386101961136, 
                    0.0789455696940422
                ], 
                [
                    0.019115103408694267, 
                    -0.02069230191409588, 
                    0.06493901461362839, 
                    -0.010636023245751858, 
                    0.046789783984422684, 
                    -0.02670305408537388, 
                    -0.0075255571864545345, 
                    0.026474976912140846, 
                    -0.02335118129849434, 
                    0.08731131255626678, 
                    0.055423710495233536, 
                    0.023364411666989326, 
                    0.012425688095390797, 
                    -0.019779236987233162, 
                    -0.0873037800192833, 
                    -9.523491462459788e-05, 
                    0.05992274358868599, 
                    0.0012708252761512995, 
                    0.006147145293653011, 
                    0.04010891169309616, 
                    -0.037073977291584015, 
                    -0.02106594666838646, 
                    0.06189345568418503, 
                    0.0006255570333451033, 
                    -0.03146560490131378, 
                    0.044481124728918076, 
                    -0.00027440630947239697, 
                    0.002352540148422122, 
                    0.004226865246891975, 
                    0.02004675380885601, 
                    0.03695555776357651, 
                    -0.01786642335355282, 
                    -0.039352115243673325, 
                    0.06948748230934143, 
                    -0.06677382439374924, 
                    -0.03554294630885124, 
                    0.009486064314842224, 
                    -0.04612968862056732, 
                    -0.017206065356731415, 
                    0.0034416764974594116, 
                    -0.037855155766010284, 
                    -0.04214033856987953, 
                    -0.005673428997397423, 
                    -0.004174014553427696, 
                    0.03426167368888855, 
                    -0.003464658046141267, 
                    -0.0038637362886220217, 
                    -0.01238423865288496, 
                    0.023740217089653015, 
                    0.031352102756500244
                ], 
                [
                    -0.005851527210325003, 
                    -0.00677911564707756, 
                    0.10090727359056473, 
                    -0.013731718063354492, 
                    0.03430451452732086, 
                    0.0001755548728397116, 
                    -0.01248757354915142, 
                    -0.020444151014089584, 
                    -0.04934817925095558, 
                    0.06585915386676788, 
                    0.08825302869081497, 
                    0.036668382585048676, 
                    -0.009723763912916183, 
                    -0.01983044482767582, 
                    -0.036304961889982224, 
                    0.025725943967700005, 
                    0.04693899303674698, 
                    -0.012340540066361427, 
                    0.0021650781854987144, 
                    0.034272246062755585, 
                    -0.03164329752326012, 
                    -0.00015090874512679875, 
                    -0.0044533018954098225, 
                    0.016975373029708862, 
                    -0.014630860649049282, 
                    0.0944371297955513, 
                    0.03274918720126152, 
                    0.011949765495955944, 
                    -0.003943886142224073, 
                    0.04425297677516937, 
                    0.0016066923271864653, 
                    0.0197127852588892, 
                    0.00946826208382845, 
                    0.12123037129640579, 
                    -0.022510239854454994, 
                    -0.012416457757353783, 
                    -0.019266845658421516, 
                    -0.008211997337639332, 
                    -0.052925534546375275, 
                    -0.05394883081316948, 
                    -0.012385099194943905, 
                    -0.006359010469168425, 
                    -0.022737402468919754, 
                    -0.014245156198740005, 
                    -0.0041351523250341415, 
                    0.08976273983716965, 
                    -0.007652105763554573, 
                    0.02101758122444153, 
                    -0.00819491595029831, 
                    0.024141822010278702
                ], 
                [
                    0.015347129665315151, 
                    0.03934949263930321, 
                    -0.04890977591276169, 
                    0.045034993439912796, 
                    0.02883025072515011, 
                    -0.018828067928552628, 
                    -0.017467912286520004, 
                    0.0191985834389925, 
                    0.02787279710173607, 
                    -0.07311177253723145, 
                    -0.07621642202138901, 
                    0.03995312750339508, 
                    0.042951058596372604, 
                    0.05350903794169426, 
                    0.0075144111178815365, 
                    0.0002930699265561998, 
                    0.007489916402846575, 
                    0.011315449140965939, 
                    0.004823365714401007, 
                    0.06557794660329819, 
                    0.07087455689907074, 
                    -0.002937733195722103, 
                    0.048532214015722275, 
                    0.026417667046189308, 
                    0.05736565962433815, 
                    0.012855174951255322, 
                    -0.033986084163188934, 
                    0.02063252590596676, 
                    0.04465533792972565, 
                    0.036240361630916595, 
                    -0.013704665005207062, 
                    0.06549663841724396, 
                    0.029555294662714005, 
                    -0.04169773310422897, 
                    0.004640912637114525, 
                    0.024904627352952957, 
                    0.03925187513232231, 
                    -0.014878637157380581, 
                    0.05506757274270058, 
                    0.056167054921388626, 
                    -0.0015589531976729631, 
                    0.023418914526700974, 
                    0.024141980335116386, 
                    0.06812096387147903, 
                    0.025051334872841835, 
                    -0.04405573382973671, 
                    0.0576867051422596, 
                    0.08044085651636124, 
                    0.01453444641083479, 
                    0.03449149802327156
                ], 
                [
                    0.0012738658115267754, 
                    -0.02522239461541176, 
                    0.07641885429620743, 
                    0.029505163431167603, 
                    0.038861073553562164, 
                    0.001537940464913845, 
                    0.0011494894279167056, 
                    -0.028019683435559273, 
                    -0.031042607501149178, 
                    0.042657364159822464, 
                    0.0873180404305458, 
                    0.005004124250262976, 
                    0.006973238196223974, 
                    0.02487281523644924, 
                    -0.049303822219371796, 
                    -0.022124329581856728, 
                    0.06778999418020248, 
                    0.023359086364507675, 
                    0.032234981656074524, 
                    0.017022754997015, 
                    -0.008219782263040543, 
                    -0.0027504651807248592, 
                    0.02943931519985199, 
                    0.027251074090600014, 
                    -0.01485611405223608, 
                    0.06966292858123779, 
                    -0.03198280185461044, 
                    0.025781137868762016, 
                    -0.024490291252732277, 
                    0.03426992893218994, 
                    0.02417020872235298, 
                    0.005970282480120659, 
                    0.011135305278003216, 
                    0.07557031512260437, 
                    0.0004836070875171572, 
                    -0.03344270959496498, 
                    -0.01850196346640587, 
                    0.003940771799534559, 
                    -0.027417929843068123, 
                    0.00821117777377367, 
                    -0.07033447921276093, 
                    -0.002450984437018633, 
                    -0.014062176458537579, 
                    -0.03310725465416908, 
                    -0.0018547411309555173, 
                    -0.007081335410475731, 
                    0.00813610851764679, 
                    -0.005604626145213842, 
                    0.01959068886935711, 
                    0.013066507875919342
                ], 
                [
                    0.02594836615025997, 
                    -0.060501471161842346, 
                    0.05748189240694046, 
                    0.022854842245578766, 
                    -0.018004346638917923, 
                    -0.020747307687997818, 
                    -0.010907361283898354, 
                    0.026914453133940697, 
                    -0.03678419813513756, 
                    0.08980667591094971, 
                    0.06042955443263054, 
                    0.035491276532411575, 
                    -0.01235248614102602, 
                    0.028467439115047455, 
                    -0.11291781812906265, 
                    -0.0333409458398819, 
                    0.10344451665878296, 
                    0.016208207234740257, 
                    -0.0015123308403417468, 
                    0.02069798856973648, 
                    -0.04098803550004959, 
                    0.003664754331111908, 
                    0.02106628753244877, 
                    0.036215439438819885, 
                    -0.02354550175368786, 
                    0.07467087358236313, 
                    -0.09465470165014267, 
                    0.000995693146251142, 
                    -0.029612554237246513, 
                    0.014079838059842587, 
                    0.04244313761591911, 
                    0.04894424229860306, 
                    -0.030021406710147858, 
                    0.08425433933734894, 
                    -0.02828907035291195, 
                    -0.06917504966259003, 
                    0.026206938549876213, 
                    -0.04153779521584511, 
                    -0.051109280437231064, 
                    0.004658529069274664, 
                    -0.08732811361551285, 
                    -0.07919521629810333, 
                    -0.03944335877895355, 
                    -0.05029730126261711, 
                    -0.022078756242990494, 
                    -0.09700099378824234, 
                    -0.0027816465590149164, 
                    -0.001095500192604959, 
                    -0.00685211643576622, 
                    -0.005136345978826284
                ], 
                [
                    -0.021143797785043716, 
                    0.05259322375059128, 
                    0.04766146466135979, 
                    -0.0913054570555687, 
                    0.0420638769865036, 
                    -0.011331465095281601, 
                    -0.030311554670333862, 
                    -0.008518503047525883, 
                    -0.0179746076464653, 
                    0.009405462071299553, 
                    0.032021358609199524, 
                    -0.08066007494926453, 
                    -0.11189914494752884, 
                    -0.10794641077518463, 
                    0.17235641181468964, 
                    0.013299774378538132, 
                    -0.05059509351849556, 
                    0.008588550612330437, 
                    -0.01896282657980919, 
                    -0.0934494286775589, 
                    -0.05361366271972656, 
                    0.03203478083014488, 
                    -0.06398595124483109, 
                    -0.06786850839853287, 
                    0.011546324007213116, 
                    0.02028866671025753, 
                    0.12999007105827332, 
                    -0.0635083019733429, 
                    -0.005506492685526609, 
                    -0.04238257184624672, 
                    -0.0841265618801117, 
                    -0.0979527160525322, 
                    -0.01053833868354559, 
                    0.07186069339513779, 
                    -0.015485634095966816, 
                    0.02513718418776989, 
                    -0.08770093321800232, 
                    0.14912518858909607, 
                    -0.06880775094032288, 
                    -0.04780656844377518, 
                    0.15761378407478333, 
                    0.05676596611738205, 
                    0.02854541316628456, 
                    0.020425016060471535, 
                    0.0006266621639952064, 
                    0.1175399199128151, 
                    -0.058672945946455, 
                    -0.05505305156111717, 
                    -0.052626900374889374, 
                    -0.07647482305765152
                ], 
                [
                    0.0679527074098587, 
                    0.05287366732954979, 
                    -0.012841160409152508, 
                    0.05710276588797569, 
                    0.055204231292009354, 
                    -0.007438333705067635, 
                    0.01161231566220522, 
                    -0.03343435004353523, 
                    0.06174568831920624, 
                    -0.026662161573767662, 
                    -0.03452114760875702, 
                    0.07359479367733002, 
                    0.08460825681686401, 
                    0.08612296730279922, 
                    -0.05290067940950394, 
                    0.028070570901036263, 
                    -0.011899477802217007, 
                    -0.01594696193933487, 
                    0.02472628466784954, 
                    0.06523020565509796, 
                    0.03902507573366165, 
                    -0.008338768035173416, 
                    0.05495445802807808, 
                    0.04243122413754463, 
                    0.07300924509763718, 
                    -0.03020033985376358, 
                    -0.03665521368384361, 
                    0.05676650255918503, 
                    0.053340669721364975, 
                    0.08067616820335388, 
                    0.05745910853147507, 
                    0.06012829765677452, 
                    0.08068187534809113, 
                    -0.08323080092668533, 
                    -0.009734196588397026, 
                    0.08011490106582642, 
                    0.0732380598783493, 
                    -0.07466723769903183, 
                    0.052956920117139816, 
                    0.030684301629662514, 
                    -0.02688763476908207, 
                    -0.0152451666072011, 
                    0.09104935824871063, 
                    0.09153550863265991, 
                    0.025032581761479378, 
                    -0.04291626065969467, 
                    0.06418502330780029, 
                    0.03189399093389511, 
                    0.05831901729106903, 
                    0.07670748233795166
                ], 
                [
                    0.05167890340089798, 
                    -0.016600951552391052, 
                    0.10600987076759338, 
                    0.004906558431684971, 
                    0.0039771562442183495, 
                    -0.00820195022970438, 
                    0.011480460874736309, 
                    -0.020395241677761078, 
                    -0.03466971963644028, 
                    0.10192175209522247, 
                    0.09700736403465271, 
                    0.024799823760986328, 
                    -0.01281574834138155, 
                    -0.0005387623677961528, 
                    -0.015085263177752495, 
                    -0.029058095067739487, 
                    0.0685536116361618, 
                    -0.007340565323829651, 
                    -0.02418842352926731, 
                    0.007863195613026619, 
                    0.021129915490746498, 
                    0.009044382721185684, 
                    0.03918946534395218, 
                    0.022045304998755455, 
                    -0.0021998470183461905, 
                    0.06858022511005402, 
                    -0.051672764122486115, 
                    -0.027628080919384956, 
                    -0.0026145149022340775, 
                    0.010074472054839134, 
                    0.0007553630857728422, 
                    0.034894514828920364, 
                    -0.025619449093937874, 
                    0.09917687624692917, 
                    -0.011653193272650242, 
                    -0.0024193204008042812, 
                    0.008799826726317406, 
                    0.007929096929728985, 
                    -0.0005141980363987386, 
                    -0.010680966079235077, 
                    -0.09370698779821396, 
                    -0.008024048991501331, 
                    -0.03467889502644539, 
                    -0.03691264986991882, 
                    -0.00522903585806489, 
                    -0.04943643510341644, 
                    -0.008011280559003353, 
                    0.04304240271449089, 
                    -0.040277477353811264, 
                    -0.0025295105297118425
                ], 
                [
                    0.05903596803545952, 
                    0.03189370036125183, 
                    0.004391309805214405, 
                    0.06644365191459656, 
                    0.038494840264320374, 
                    -0.012108643539249897, 
                    -0.023981094360351562, 
                    -0.01214202493429184, 
                    0.06484773010015488, 
                    0.0023476833011955023, 
                    -0.012226126156747341, 
                    0.06298099458217621, 
                    0.05936853587627411, 
                    0.0631628930568695, 
                    -0.05269336700439453, 
                    0.03740350529551506, 
                    0.07129266858100891, 
                    -0.016471242532134056, 
                    0.023960353806614876, 
                    0.08650662750005722, 
                    0.06883146613836288, 
                    0.002119768876582384, 
                    0.09960678219795227, 
                    0.04492991045117378, 
                    0.03508010134100914, 
                    0.02734166756272316, 
                    -0.022233113646507263, 
                    0.07751306891441345, 
                    0.037721335887908936, 
                    0.08070138096809387, 
                    0.07943539321422577, 
                    0.03762606531381607, 
                    0.03539237007498741, 
                    0.0034000303130596876, 
                    -0.029479598626494408, 
                    0.060545578598976135, 
                    0.06795161217451096, 
                    0.010980719700455666, 
                    0.0505610853433609, 
                    0.06242697313427925, 
                    -0.06109858304262161, 
                    -0.024559594690799713, 
                    0.048068568110466, 
                    0.046673212200403214, 
                    0.04873580485582352, 
                    0.01030795555561781, 
                    0.09080830216407776, 
                    0.0312650203704834, 
                    0.09033938497304916, 
                    0.018965404480695724
                ], 
                [
                    0.050752170383930206, 
                    0.05350256711244583, 
                    -0.00857815146446228, 
                    0.08184684813022614, 
                    0.06902433186769485, 
                    0.018330229446291924, 
                    0.0027383752167224884, 
                    0.020038237795233727, 
                    0.06404152512550354, 
                    0.07135196030139923, 
                    -0.007537584751844406, 
                    0.06625168025493622, 
                    0.07859810441732407, 
                    0.059702564030885696, 
                    -0.0501004196703434, 
                    0.09893659502267838, 
                    0.05493548884987831, 
                    0.007224434986710548, 
                    -0.0046103522181510925, 
                    0.09665070474147797, 
                    0.04732443764805794, 
                    0.012385819107294083, 
                    0.09729352593421936, 
                    0.030554519966244698, 
                    0.04995802044868469, 
                    -0.003359262365847826, 
                    0.06519714742898941, 
                    0.08279531449079514, 
                    0.04261130467057228, 
                    0.09492449462413788, 
                    0.10171554237604141, 
                    0.09464389830827713, 
                    0.0494246743619442, 
                    0.0019854858983308077, 
                    -0.06908847391605377, 
                    0.025852056220173836, 
                    0.06212322413921356, 
                    0.032945666462183, 
                    0.05228925496339798, 
                    0.07168669998645782, 
                    0.00941117387264967, 
                    -0.08431604504585266, 
                    0.05920802429318428, 
                    0.07034999132156372, 
                    0.05270249396562576, 
                    0.1284569352865219, 
                    0.055054426193237305, 
                    0.030076509341597557, 
                    0.04351161792874336, 
                    0.057633694261312485
                ], 
                [
                    0.014839284121990204, 
                    0.03850677236914635, 
                    0.026761695742607117, 
                    -0.024298133328557014, 
                    0.06127222999930382, 
                    -0.027053287252783775, 
                    -0.004272602032870054, 
                    -0.02986830845475197, 
                    0.02251364476978779, 
                    0.04072963818907738, 
                    0.0166742205619812, 
                    -0.03958879038691521, 
                    -0.019567450508475304, 
                    -0.03031904809176922, 
                    0.09734386950731277, 
                    0.05319899320602417, 
                    0.03637552261352539, 
                    -0.03493829071521759, 
                    0.001986398594453931, 
                    -0.026085590943694115, 
                    -0.05075764283537865, 
                    0.007582713849842548, 
                    -0.023802071809768677, 
                    0.007359713781625032, 
                    0.008438755758106709, 
                    0.013250931166112423, 
                    0.12581251561641693, 
                    -0.033823058009147644, 
                    -0.007486652582883835, 
                    -0.01109299436211586, 
                    -0.00932007934898138, 
                    -0.04619526490569115, 
                    0.029630392789840698, 
                    0.04404696822166443, 
                    -0.027239253744482994, 
                    0.03445138409733772, 
                    -0.05407862737774849, 
                    0.09077288210391998, 
                    -0.017709745094180107, 
                    0.012969826348125935, 
                    0.11352772265672684, 
                    -0.001061013201251626, 
                    0.03765322268009186, 
                    -0.022528694942593575, 
                    0.006861715577542782, 
                    0.13382378220558167, 
                    -0.014374444261193275, 
                    -0.011852377094328403, 
                    -0.013579528778791428, 
                    -0.023334885016083717
                ], 
                [
                    0.011368720792233944, 
                    -0.05329040437936783, 
                    0.008915908634662628, 
                    0.014267902821302414, 
                    -0.07457780838012695, 
                    -0.031527068465948105, 
                    0.014310893602669239, 
                    0.028572801500558853, 
                    0.015842942520976067, 
                    -0.052105411887168884, 
                    -0.005422960501164198, 
                    0.03567188233137131, 
                    0.01546151377260685, 
                    0.07270920276641846, 
                    -0.08152328431606293, 
                    -0.061475690454244614, 
                    -0.011643203906714916, 
                    -0.008042741566896439, 
                    0.019804827868938446, 
                    -0.02823728322982788, 
                    0.04692124202847481, 
                    -0.020383017137646675, 
                    0.019734542816877365, 
                    0.006580138113349676, 
                    -0.009492902085185051, 
                    -0.005978766828775406, 
                    -0.06482451409101486, 
                    0.011707189492881298, 
                    -0.04112577810883522, 
                    0.004217245150357485, 
                    0.005235928110778332, 
                    -0.0183516014367342, 
                    -0.042182743549346924, 
                    -0.05399423837661743, 
                    0.07590530067682266, 
                    -0.033816900104284286, 
                    0.04244773089885712, 
                    -0.10748039186000824, 
                    0.06924235820770264, 
                    0.034043073654174805, 
                    -0.10169000923633575, 
                    0.10329042375087738, 
                    -0.026500923559069633, 
                    0.0029440049547702074, 
                    -0.023711027577519417, 
                    -0.11126593500375748, 
                    0.027962230145931244, 
                    -0.0028208401054143906, 
                    0.024702254682779312, 
                    0.031131194904446602
                ], 
                [
                    -0.03499760851264, 
                    0.06445226818323135, 
                    0.027479426935315132, 
                    0.0056161656975746155, 
                    0.04847639799118042, 
                    0.004807461053133011, 
                    0.02177501656115055, 
                    0.010439500212669373, 
                    0.02336675487458706, 
                    0.018240757286548615, 
                    0.010641993023455143, 
                    -0.025740280747413635, 
                    -0.030679969117045403, 
                    -0.018556782975792885, 
                    0.08012204617261887, 
                    0.03777544945478439, 
                    -0.011963673867285252, 
                    -0.01407542172819376, 
                    -0.010554034262895584, 
                    0.0049050659872591496, 
                    -0.0370517261326313, 
                    -0.004682149272412062, 
                    0.03823372349143028, 
                    -0.04636702686548233, 
                    -0.007195634767413139, 
                    0.040863096714019775, 
                    0.10378806293010712, 
                    0.02230631560087204, 
                    0.010824432596564293, 
                    0.008315646089613438, 
                    0.0036067271139472723, 
                    0.009030284360051155, 
                    0.0658877044916153, 
                    0.03280917927622795, 
                    -0.04258623346686363, 
                    0.023123858496546745, 
                    0.012127476744353771, 
                    0.09800966084003448, 
                    -0.04462192952632904, 
                    -0.006873327773064375, 
                    0.0981731191277504, 
                    -0.03217407688498497, 
                    0.006396211683750153, 
                    -0.013518180698156357, 
                    -0.0014572527725249529, 
                    0.09788407385349274, 
                    -0.0038855024613440037, 
                    0.010332280769944191, 
                    -0.0022356410045176744, 
                    -0.010424893349409103
                ], 
                [
                    0.030234433710575104, 
                    -0.020357314497232437, 
                    0.06126439943909645, 
                    -0.005799246486276388, 
                    0.015430587343871593, 
                    -0.030995722860097885, 
                    0.0009366938029415905, 
                    -0.032421473413705826, 
                    -0.023935716599225998, 
                    0.08108394593000412, 
                    0.07548737525939941, 
                    0.038224756717681885, 
                    0.015423603355884552, 
                    -0.028789205476641655, 
                    -0.06838386505842209, 
                    -0.03635065630078316, 
                    0.07564837485551834, 
                    0.023223742842674255, 
                    -0.001218047458678484, 
                    0.02187652699649334, 
                    -0.01871880702674389, 
                    -0.02770569734275341, 
                    -0.003358154557645321, 
                    0.026607628911733627, 
                    -0.008407468907535076, 
                    0.07499334216117859, 
                    -0.024888454005122185, 
                    0.01282796636223793, 
                    0.016120607033371925, 
                    0.006225686054676771, 
                    0.028218526393175125, 
                    0.0034675034694373608, 
                    -0.003707852913066745, 
                    0.08171289414167404, 
                    -0.0518532432615757, 
                    -0.03425246477127075, 
                    -0.02763679437339306, 
                    -0.04138943552970886, 
                    -0.036400262266397476, 
                    -0.04964827746152878, 
                    -0.08367151021957397, 
                    -0.07086393982172012, 
                    0.003955792170017958, 
                    -0.030734853819012642, 
                    -0.010888295248150826, 
                    -0.03063065931200981, 
                    -0.03402357175946236, 
                    -0.0034864789340645075, 
                    0.02049354463815689, 
                    0.00183849164750427
                ], 
                [
                    0.07483000308275223, 
                    0.017582185566425323, 
                    0.005494810175150633, 
                    0.08065766841173172, 
                    0.034585896879434586, 
                    0.012747791595757008, 
                    -0.026670346036553383, 
                    -0.015815911814570427, 
                    0.07001649588346481, 
                    0.020343400537967682, 
                    -0.0013620960526168346, 
                    0.07327599078416824, 
                    0.07822157442569733, 
                    0.060982801020145416, 
                    -0.09343293309211731, 
                    0.026810748502612114, 
                    0.02812820114195347, 
                    0.008440832607448101, 
                    0.009077370166778564, 
                    0.05520746856927872, 
                    0.06211695820093155, 
                    0.018626773729920387, 
                    0.06832795590162277, 
                    0.09948457032442093, 
                    0.046974726021289825, 
                    0.004108105786144733, 
                    -0.10458537191152573, 
                    0.03649955987930298, 
                    0.044889193028211594, 
                    0.04180815443396568, 
                    0.04702611640095711, 
                    0.07645388692617416, 
                    0.04328513145446777, 
                    -0.047446079552173615, 
                    0.04613170400261879, 
                    0.07142627984285355, 
                    0.07286341488361359, 
                    -0.07212822139263153, 
                    0.05378470942378044, 
                    0.0892489105463028, 
                    -0.11817687749862671, 
                    -0.033064547926187515, 
                    0.015195833519101143, 
                    0.043886732310056686, 
                    0.03320121392607689, 
                    -0.1013844907283783, 
                    0.05677356570959091, 
                    0.04948806017637253, 
                    0.06768393516540527, 
                    0.08798611164093018
                ], 
                [
                    0.06785213947296143, 
                    0.06499677151441574, 
                    -0.0479167141020298, 
                    0.0937909409403801, 
                    0.07114144414663315, 
                    -0.0016908844700083137, 
                    -0.006932395976036787, 
                    0.0051002465188503265, 
                    0.06570123136043549, 
                    -0.030499257147312164, 
                    -0.054412320256233215, 
                    0.06233800947666168, 
                    0.04197506606578827, 
                    0.05902045592665672, 
                    0.03336448594927788, 
                    0.08083990961313248, 
                    -0.0256209596991539, 
                    0.003446340560913086, 
                    -0.02050578035414219, 
                    0.06520713865756989, 
                    0.09412366896867752, 
                    0.01373685896396637, 
                    0.039705269038677216, 
                    0.050869185477495193, 
                    0.05513831228017807, 
                    0.011874286457896233, 
                    -0.009972302243113518, 
                    0.07554329931735992, 
                    0.07847363501787186, 
                    0.06359262019395828, 
                    0.05183742940425873, 
                    0.03190964087843895, 
                    0.08786279708147049, 
                    -0.04884180426597595, 
                    0.02858274057507515, 
                    0.07194972783327103, 
                    0.09423688054084778, 
                    0.021436819806694984, 
                    0.08057181537151337, 
                    0.036581914871931076, 
                    0.04024216905236244, 
                    -0.0037206641864031553, 
                    0.03397231176495552, 
                    0.03468156233429909, 
                    0.08195327967405319, 
                    -0.01545257680118084, 
                    0.07488799095153809, 
                    0.05576363205909729, 
                    0.059001799672842026, 
                    0.04080507159233093
                ], 
                [
                    0.04321836680173874, 
                    0.09445609152317047, 
                    -0.0681670606136322, 
                    0.06761642545461655, 
                    0.07982148230075836, 
                    0.0009156500454992056, 
                    -0.023539070039987564, 
                    -0.009626823477447033, 
                    0.06204129755496979, 
                    -0.014304113574326038, 
                    -0.033646028488874435, 
                    0.022105172276496887, 
                    0.058556243777275085, 
                    0.051465053111314774, 
                    0.07018905878067017, 
                    0.08498981595039368, 
                    -0.010742726735770702, 
                    -0.026160236448049545, 
                    0.03129957616329193, 
                    0.0322796106338501, 
                    0.02839123271405697, 
                    0.01710806041955948, 
                    0.0767776146531105, 
                    0.038061968982219696, 
                    0.059875816106796265, 
                    -0.04812021553516388, 
                    0.07500763982534409, 
                    0.0758613720536232, 
                    0.04736713692545891, 
                    0.04341855272650719, 
                    0.07679058611392975, 
                    0.05932515487074852, 
                    0.09203366190195084, 
                    -0.04072980955243111, 
                    -0.003641461953520775, 
                    0.06654814630746841, 
                    0.057858582586050034, 
                    0.03856007009744644, 
                    0.06716164946556091, 
                    0.056287143379449844, 
                    0.10818260163068771, 
                    -0.000396252260543406, 
                    0.08546268194913864, 
                    0.09032057225704193, 
                    0.06158367544412613, 
                    0.07850883156061172, 
                    0.08536829054355621, 
                    0.06523443013429642, 
                    0.08321982622146606, 
                    0.05395787954330444
                ], 
                [
                    0.03476177528500557, 
                    -0.023324528709053993, 
                    0.026356538757681847, 
                    -0.0030211361590772867, 
                    0.006429589819163084, 
                    0.034885261207818985, 
                    -0.03394966199994087, 
                    -0.017824677750468254, 
                    -0.013341547921299934, 
                    0.06311703473329544, 
                    0.09093675762414932, 
                    0.010671260766685009, 
                    0.012512530200183392, 
                    0.009016251191496849, 
                    -0.07515181601047516, 
                    -0.02429124154150486, 
                    0.08641096204519272, 
                    0.02780282311141491, 
                    0.005311773624271154, 
                    0.05518679320812225, 
                    -0.019735442474484444, 
                    -0.017508825287222862, 
                    0.05523112416267395, 
                    -0.00039582085446454585, 
                    -0.007938372902572155, 
                    0.09696687757968903, 
                    -0.03991622105240822, 
                    0.019663479179143906, 
                    0.021076273173093796, 
                    0.012105798348784447, 
                    0.0263054259121418, 
                    0.004678521770983934, 
                    -0.05388222634792328, 
                    0.09564734250307083, 
                    -0.016256047412753105, 
                    -0.002950082067400217, 
                    0.015065331943333149, 
                    -0.022441284731030464, 
                    -0.018601329997181892, 
                    -0.0091862166300416, 
                    -0.08664843440055847, 
                    -0.04569350183010101, 
                    -0.011734699830412865, 
                    -0.012482534162700176, 
                    0.004133882001042366, 
                    -0.06234705448150635, 
                    0.013544979505240917, 
                    0.017040684819221497, 
                    0.003893730929121375, 
                    -0.008224152028560638
                ], 
                [
                    0.009172619320452213, 
                    0.09130009263753891, 
                    -0.05953102186322212, 
                    0.06366003304719925, 
                    0.08820082992315292, 
                    -0.016321590170264244, 
                    0.017163898795843124, 
                    -0.017537474632263184, 
                    0.022143835201859474, 
                    0.04051920399069786, 
                    -0.05224502086639404, 
                    0.04714694991707802, 
                    0.056625574827194214, 
                    0.021965544670820236, 
                    0.041395630687475204, 
                    0.08139725774526596, 
                    0.004331605974584818, 
                    -0.005983187351375818, 
                    0.02279728464782238, 
                    0.06431548297405243, 
                    0.024067766964435577, 
                    -0.003334793960675597, 
                    0.08452571928501129, 
                    -0.004275394603610039, 
                    0.030786817893385887, 
                    -0.030135365203022957, 
                    0.07219186425209045, 
                    0.09905705600976944, 
                    0.05477479100227356, 
                    0.08197782188653946, 
                    0.08368674665689468, 
                    0.03642284497618675, 
                    0.08806777745485306, 
                    0.010821273550391197, 
                    -0.002793591935187578, 
                    0.0357084721326828, 
                    0.054533347487449646, 
                    0.03648293390870094, 
                    0.02255954034626484, 
                    0.03576098382472992, 
                    0.1303246170282364, 
                    -0.017047841101884842, 
                    0.06462468206882477, 
                    0.05036383867263794, 
                    0.061675649136304855, 
                    0.09203193336725235, 
                    0.03878451883792877, 
                    0.05530953407287598, 
                    0.07926348596811295, 
                    0.06394683569669724
                ], 
                [
                    -0.012691771611571312, 
                    -0.035176895558834076, 
                    0.02221146784722805, 
                    -0.05894641578197479, 
                    0.004671081900596619, 
                    0.015638286247849464, 
                    -0.011265226639807224, 
                    -0.021382663398981094, 
                    0.03657509386539459, 
                    0.0058885919861495495, 
                    0.009626630693674088, 
                    -0.005402220878750086, 
                    -0.0044278292916715145, 
                    -0.0071863094344735146, 
                    0.08313017338514328, 
                    -0.017632389441132545, 
                    -0.02435416541993618, 
                    -0.03548309952020645, 
                    -0.022952184081077576, 
                    -0.0063169426284730434, 
                    0.035541582852602005, 
                    0.020679455250501633, 
                    -0.05514213815331459, 
                    0.022764872759580612, 
                    0.008389116264879704, 
                    -0.01176796481013298, 
                    0.03900041803717613, 
                    -0.10223691910505295, 
                    -0.03243527188897133, 
                    0.01326010748744011, 
                    -0.048746541142463684, 
                    -0.03934735432267189, 
                    0.009014704264700413, 
                    0.025896379724144936, 
                    0.058498188853263855, 
                    -0.02432406134903431, 
                    -0.028335407376289368, 
                    0.036392007023096085, 
                    0.022132771089673042, 
                    -0.004028331488370895, 
                    0.0687771886587143, 
                    0.06772888451814651, 
                    -0.03350116312503815, 
                    -0.003848600434139371, 
                    -0.034537043422460556, 
                    -0.015517467632889748, 
                    0.006030725315213203, 
                    0.020770002156496048, 
                    -0.04547935351729393, 
                    0.021037401631474495
                ], 
                [
                    0.08205782622098923, 
                    0.029978906735777855, 
                    0.0621054507791996, 
                    0.059400469064712524, 
                    0.043637484312057495, 
                    -0.015209095552563667, 
                    -0.020804250612854958, 
                    0.030132640153169632, 
                    0.03769484534859657, 
                    0.06338737159967422, 
                    0.034773342311382294, 
                    0.09479884058237076, 
                    0.049114082008600235, 
                    0.04556795954704285, 
                    -0.09444565325975418, 
                    0.044394128024578094, 
                    0.051391877233982086, 
                    -0.007975186221301556, 
                    -0.014366050250828266, 
                    0.06577562540769577, 
                    0.03743384778499603, 
                    -0.009013601578772068, 
                    0.06871717423200607, 
                    0.07142901420593262, 
                    0.0856512039899826, 
                    0.05823651701211929, 
                    -0.014391064643859863, 
                    0.05507546663284302, 
                    0.06110183522105217, 
                    0.03493956848978996, 
                    0.04526146128773689, 
                    0.07321397215127945, 
                    0.05484692007303238, 
                    0.09539015591144562, 
                    -0.0464128814637661, 
                    0.03846493735909462, 
                    0.07561430335044861, 
                    0.0226149745285511, 
                    0.05684378370642662, 
                    0.0349075049161911, 
                    -0.05973290652036667, 
                    -0.0528535433113575, 
                    0.040912333875894547, 
                    0.04847300797700882, 
                    0.08062909543514252, 
                    0.09533637762069702, 
                    0.06049367040395737, 
                    0.060699403285980225, 
                    0.08345217257738113, 
                    0.05405344069004059
                ], 
                [
                    -0.015962176024913788, 
                    -0.02264990657567978, 
                    0.05054193735122681, 
                    0.016993721947073936, 
                    0.016355818137526512, 
                    0.008159121498465538, 
                    0.016004936769604683, 
                    0.03533342108130455, 
                    -0.04627577215433121, 
                    0.06600744277238846, 
                    0.05919741466641426, 
                    0.044043220579624176, 
                    0.026217268779873848, 
                    0.004092823714017868, 
                    -0.083960622549057, 
                    -0.004856649320572615, 
                    0.08048839867115021, 
                    0.0040872227400541306, 
                    -0.0005137493717484176, 
                    0.010660876519978046, 
                    -0.06000734865665436, 
                    -0.027017835527658463, 
                    0.038225941359996796, 
                    0.02461753599345684, 
                    -0.012895043939352036, 
                    0.08045776188373566, 
                    -0.06761135905981064, 
                    0.013903793878853321, 
                    0.0156082259491086, 
                    0.005405661184340715, 
                    0.05258208513259888, 
                    0.041650235652923584, 
                    -0.005684910342097282, 
                    0.09223056584596634, 
                    -0.03316076472401619, 
                    -0.017665551975369453, 
                    0.017519062384963036, 
                    -0.06054144725203514, 
                    -0.02753126062452793, 
                    -0.028919491916894913, 
                    -0.09903238713741302, 
                    -0.0203467458486557, 
                    -0.04420703649520874, 
                    -0.040370162576436996, 
                    0.013267958536744118, 
                    -0.03193410858511925, 
                    -0.005225959699600935, 
                    0.011580864898860455, 
                    0.0064896936528384686, 
                    0.009306325577199459
                ], 
                [
                    0.026856878772377968, 
                    -0.0004400223260745406, 
                    -0.010907448828220367, 
                    0.05166620388627052, 
                    -0.06743419915437698, 
                    -0.009752943180501461, 
                    0.006701938342303038, 
                    0.026529677212238312, 
                    0.047679368406534195, 
                    -0.061176199465990067, 
                    -0.05177909508347511, 
                    -0.045017484575510025, 
                    0.054660115391016006, 
                    0.037903331220149994, 
                    0.0066292923875153065, 
                    -0.04263896867632866, 
                    -0.04000888764858246, 
                    0.027391929179430008, 
                    -0.009643897414207458, 
                    -0.03247281536459923, 
                    0.04733762517571449, 
                    0.020602116361260414, 
                    -0.0021796314977109432, 
                    -0.0035228487104177475, 
                    -0.0009902318706735969, 
                    -0.053346168249845505, 
                    -0.10073985159397125, 
                    0.02246769145131111, 
                    0.008359121158719063, 
                    0.011625826358795166, 
                    -0.04139401391148567, 
                    -0.01965014636516571, 
                    -0.034032925963401794, 
                    -0.05404898524284363, 
                    0.09966190904378891, 
                    0.03168593347072601, 
                    0.05169127136468887, 
                    -0.13564786314964294, 
                    0.0479159951210022, 
                    0.033461492508649826, 
                    -0.09308846294879913, 
                    0.10520948469638824, 
                    -0.04834102839231491, 
                    0.04711206629872322, 
                    -0.03693312779068947, 
                    -0.13652731478214264, 
                    0.023253729566931725, 
                    0.016430020332336426, 
                    0.02220180630683899, 
                    0.01496012695133686
                ], 
                [
                    0.07314284890890121, 
                    0.06043797358870506, 
                    0.04563025385141373, 
                    0.048018623143434525, 
                    0.056922417134046555, 
                    0.02018999308347702, 
                    -0.016368161886930466, 
                    -0.02180449478328228, 
                    0.06013818085193634, 
                    0.08260198682546616, 
                    0.037413690239191055, 
                    0.0498964786529541, 
                    0.02954339236021042, 
                    0.06511911749839783, 
                    -0.03907430171966553, 
                    0.07377567142248154, 
                    0.035896677523851395, 
                    -0.01182595081627369, 
                    -0.03222309798002243, 
                    0.07758267223834991, 
                    0.06296306103467941, 
                    -0.0028956031892448664, 
                    0.012657948769629002, 
                    0.0644967257976532, 
                    0.08653413504362106, 
                    0.05769556015729904, 
                    -0.026035267859697342, 
                    0.05518493428826332, 
                    0.075914666056633, 
                    0.05519808456301689, 
                    0.05438562482595444, 
                    0.04420631006360054, 
                    0.028216375038027763, 
                    0.02202208712697029, 
                    -0.00020241194579284638, 
                    0.06526448577642441, 
                    0.03991248458623886, 
                    0.04085950553417206, 
                    0.039863087236881256, 
                    0.05894375964999199, 
                    -0.05530594661831856, 
                    0.025108734145760536, 
                    0.05001691356301308, 
                    0.013130211271345615, 
                    0.033299800008535385, 
                    0.013376563787460327, 
                    0.05482082813978195, 
                    0.050565920770168304, 
                    0.04134140536189079, 
                    0.04507908970117569
                ], 
                [
                    -0.021184826269745827, 
                    -0.021475279703736305, 
                    -0.01180964894592762, 
                    0.010349156334996223, 
                    0.002698756055906415, 
                    -6.901579035911709e-05, 
                    -0.023671157658100128, 
                    0.014985385350883007, 
                    -0.015927521511912346, 
                    0.007794049568474293, 
                    -0.030662519857287407, 
                    -0.019285308197140694, 
                    -0.011003397405147552, 
                    0.018871959298849106, 
                    0.00962379015982151, 
                    0.030186202377080917, 
                    0.019283227622509003, 
                    0.023833487182855606, 
                    -0.02345043420791626, 
                    -0.0061434186063706875, 
                    -0.01658017560839653, 
                    0.008473812602460384, 
                    -0.010907722637057304, 
                    0.00644794013351202, 
                    0.011737829074263573, 
                    -0.007942833006381989, 
                    -0.03514182195067406, 
                    -0.011705717071890831, 
                    0.01399069931358099, 
                    -0.0027561779133975506, 
                    -0.012008408084511757, 
                    0.005341168027371168, 
                    -0.008673864416778088, 
                    0.015779947862029076, 
                    0.00020393746672198176, 
                    -0.008161335252225399, 
                    0.003263950813561678, 
                    0.0191390048712492, 
                    0.016854820773005486, 
                    0.011828829534351826, 
                    0.007955562323331833, 
                    0.0014702297048643231, 
                    -0.01683795638382435, 
                    -0.017838558182120323, 
                    0.0001229898480232805, 
                    0.021794814616441727, 
                    -0.015716489404439926, 
                    -0.017488086596131325, 
                    -0.0167789775878191, 
                    -0.0035741038154810667
                ], 
                [
                    0.024083096534013748, 
                    0.08449485898017883, 
                    -0.053614541888237, 
                    0.042227692902088165, 
                    0.07802318781614304, 
                    -0.005437851883471012, 
                    0.012451961636543274, 
                    0.022371727973222733, 
                    0.09106599539518356, 
                    -0.04916471987962723, 
                    -0.031534239649772644, 
                    0.037713609635829926, 
                    0.0704406350851059, 
                    0.09467999637126923, 
                    -0.0221414677798748, 
                    0.053641051054000854, 
                    0.005961983930319548, 
                    0.003742128610610962, 
                    0.027231816202402115, 
                    0.04736633598804474, 
                    0.09264383465051651, 
                    0.0045057907700538635, 
                    0.0874500721693039, 
                    0.0488646999001503, 
                    0.0487041175365448, 
                    0.006666360888630152, 
                    -0.05264570564031601, 
                    0.08037875592708588, 
                    0.06822200864553452, 
                    0.07058213651180267, 
                    0.05352805182337761, 
                    0.0819210633635521, 
                    0.07845667749643326, 
                    -0.0678190290927887, 
                    -0.00023216524277813733, 
                    0.09499575942754745, 
                    0.07165025919675827, 
                    -0.05734428018331528, 
                    0.09219285845756531, 
                    0.09688366949558258, 
                    -0.03481694310903549, 
                    0.025932468473911285, 
                    0.05489404499530792, 
                    0.03210337832570076, 
                    0.08793327957391739, 
                    -0.08829604834318161, 
                    0.05786705017089844, 
                    0.06923320889472961, 
                    0.0745159387588501, 
                    0.08451133221387863
                ], 
                [
                    0.05190754681825638, 
                    0.06031796708703041, 
                    -0.05346888303756714, 
                    0.0476684644818306, 
                    0.06972284615039825, 
                    -0.004546209704130888, 
                    -0.020854005590081215, 
                    -0.016621775925159454, 
                    0.0487857386469841, 
                    -0.04365655034780502, 
                    -0.01458846777677536, 
                    0.06104746460914612, 
                    0.053780410438776016, 
                    0.0685146152973175, 
                    -0.06428848206996918, 
                    0.029682230204343796, 
                    0.03461090475320816, 
                    -0.006815577857196331, 
                    -0.03466378152370453, 
                    0.0705595389008522, 
                    0.08994564414024353, 
                    0.012959863059222698, 
                    0.07096108049154282, 
                    0.04636889696121216, 
                    0.01664198562502861, 
                    -0.004267910961061716, 
                    -0.08597104996442795, 
                    0.07124103605747223, 
                    0.062370285391807556, 
                    0.03158944100141525, 
                    0.09593389928340912, 
                    0.0483473502099514, 
                    0.052705880254507065, 
                    -0.07636353373527527, 
                    -0.011792076751589775, 
                    0.08466146141290665, 
                    0.08349292725324631, 
                    -0.06741169840097427, 
                    0.06452666223049164, 
                    0.06983081251382828, 
                    -0.09820346534252167, 
                    -0.05902703106403351, 
                    0.08338361233472824, 
                    0.09225522726774216, 
                    0.04767465963959694, 
                    -0.059342462569475174, 
                    0.08711418509483337, 
                    0.06366168707609177, 
                    0.07618057727813721, 
                    0.04427972435951233
                ], 
                [
                    0.0033554553519934416, 
                    -0.016941837966442108, 
                    -0.0077734836377203465, 
                    -0.03282603248953819, 
                    -0.00016519386554136872, 
                    -0.017615655437111855, 
                    -0.029940703883767128, 
                    -0.03596949577331543, 
                    -0.03482979163527489, 
                    0.004370090086013079, 
                    -0.019844450056552887, 
                    -0.010383968241512775, 
                    -0.027704162523150444, 
                    0.016657594591379166, 
                    0.01212953869253397, 
                    0.002545994473621249, 
                    -0.007228254806250334, 
                    -0.024112829938530922, 
                    -0.012621886096894741, 
                    0.004693875089287758, 
                    -0.02238317020237446, 
                    0.017804797738790512, 
                    -0.003217976540327072, 
                    -0.006122000981122255, 
                    -0.00702808378264308, 
                    -0.004871625918895006, 
                    -0.007427998352795839, 
                    -0.018559588119387627, 
                    0.0028933947905898094, 
                    -0.021037651225924492, 
                    0.01014966331422329, 
                    -0.030405662953853607, 
                    0.00841614231467247, 
                    -0.01340112742036581, 
                    0.010340670123696327, 
                    -0.011293270625174046, 
                    -0.001866597100161016, 
                    0.005794029217213392, 
                    -0.009496552869677544, 
                    0.011481485329568386, 
                    -0.020582765340805054, 
                    0.015588156878948212, 
                    -0.024042317643761635, 
                    -0.005831542424857616, 
                    -0.00618469063192606, 
                    0.02044886350631714, 
                    -0.03984983637928963, 
                    0.037775278091430664, 
                    0.03899353742599487, 
                    0.01090993545949459
                ], 
                [
                    0.04317839816212654, 
                    -0.02173677086830139, 
                    0.014821765944361687, 
                    0.0058599309995770454, 
                    -0.028860384598374367, 
                    0.027260640636086464, 
                    0.032765183597803116, 
                    0.002434116555377841, 
                    0.034908413887023926, 
                    0.009174616076052189, 
                    0.04861544817686081, 
                    0.038287386298179626, 
                    0.06717626005411148, 
                    0.04927103966474533, 
                    -0.0023352568969130516, 
                    -0.06832045316696167, 
                    -0.0009746619034558535, 
                    -0.021770598366856575, 
                    -0.016852738335728645, 
                    0.013435828499495983, 
                    0.0813678503036499, 
                    -0.00953883957117796, 
                    -0.0035473816096782684, 
                    0.04915154352784157, 
                    0.00567989144474268, 
                    0.03848505765199661, 
                    -0.095719113945961, 
                    -0.012137269601225853, 
                    0.026343416422605515, 
                    -0.005926040001213551, 
                    -0.019819775596261024, 
                    0.03255365788936615, 
                    -0.05556011572480202, 
                    -0.022318119183182716, 
                    0.07317179441452026, 
                    0.024874961003661156, 
                    0.029812350869178772, 
                    -0.036059387028217316, 
                    0.07433277368545532, 
                    0.01872633397579193, 
                    -0.09677031636238098, 
                    0.032185740768909454, 
                    -0.057693738490343094, 
                    -0.00463084364309907, 
                    -0.04614343121647835, 
                    -0.07768896222114563, 
                    0.03330684080719948, 
                    0.07856740057468414, 
                    0.02535768412053585, 
                    0.03798515349626541
                ], 
                [
                    0.03747182339429855, 
                    0.08226790279150009, 
                    0.010141503065824509, 
                    0.0870731845498085, 
                    0.0917528048157692, 
                    -0.010189573280513287, 
                    0.014306665398180485, 
                    0.004868906922638416, 
                    0.03198680281639099, 
                    0.037859316915273666, 
                    0.02465571090579033, 
                    0.06493949145078659, 
                    0.028726937249302864, 
                    -0.010695161297917366, 
                    -0.054168082773685455, 
                    0.08799244463443756, 
                    0.0002334991586394608, 
                    0.009622099809348583, 
                    0.027574734762310982, 
                    0.01977938786149025, 
                    0.02265079878270626, 
                    -0.014364944770932198, 
                    0.052667275071144104, 
                    0.054802507162094116, 
                    0.05416887253522873, 
                    0.0028595991898328066, 
                    0.10583720356225967, 
                    0.07339505106210709, 
                    0.06470262259244919, 
                    0.02704611048102379, 
                    0.058425430208444595, 
                    0.045130860060453415, 
                    0.044959671795368195, 
                    0.03596070408821106, 
                    -0.019010882824659348, 
                    0.04025017097592354, 
                    0.06858512759208679, 
                    0.038120489567518234, 
                    0.029313279315829277, 
                    0.01106733176857233, 
                    0.09322287142276764, 
                    -0.0487452857196331, 
                    0.045321859419345856, 
                    0.060571517795324326, 
                    0.07516699284315109, 
                    0.136934295296669, 
                    0.04156416654586792, 
                    0.02578292414546013, 
                    0.026230817660689354, 
                    0.05130096152424812
                ]
            ], 
            "is_input": false, 
            "layer_name": "fc_layer_3", 
            "n_inputs": 50
        }, 
        {
            "is_input": false, 
            "nodes": [
                {
                    "b": [
                        0.0
                    ], 
                    "name": "linearpi_out", 
                    "activation_function": "SOFTMAX", 
                    "n_nodes": 1, 
                    "n_inputs": 50, 
                    "W": [
                        [
                            -0.028732087463140488, 
                            0.01487200427800417, 
                            0.016192136332392693, 
                            -0.000543932372238487, 
                            0.00024737018975429237, 
                            -0.007546619046479464, 
                            -0.007325615733861923, 
                            0.024869577959179878, 
                            -0.025082767009735107, 
                            0.00185495987534523, 
                            0.00941908173263073, 
                            -0.005930591840296984, 
                            0.015529830940067768, 
                            -0.03065936267375946, 
                            -0.029762493446469307, 
                            0.017536547034978867, 
                            0.0033690526615828276, 
                            -0.015955902636051178, 
                            -0.0022514048032462597, 
                            -0.018228944391012192, 
                            0.033645112067461014, 
                            -0.018375301733613014, 
                            0.007298815064132214, 
                            -0.010505861602723598, 
                            -0.006218798458576202, 
                            0.020017100498080254, 
                            -0.006925160065293312, 
                            -0.013585824519395828, 
                            0.0023954673670232296, 
                            -0.017026051878929138, 
                            -0.023299196735024452, 
                            -0.03214213624596596, 
                            0.00580986263230443, 
                            0.0003980237524956465, 
                            0.020109862089157104, 
                            0.02609739452600479, 
                            -0.017913736402988434, 
                            0.03269948065280914, 
                            0.012565778568387032, 
                            -0.013991221785545349, 
                            -0.001987630035728216, 
                            0.025143060833215714, 
                            -0.0012282334500923753, 
                            0.0035459299106150866, 
                            -0.03302270919084549, 
                            -0.011272860690951347, 
                            0.005622020922601223, 
                            0.005609788931906223, 
                            0.0017536022933200002, 
                            0.004613528959453106
                        ]
                    ]
                }, 
                {
                    "b": [
                        -0.033942949026823044
                    ], 
                    "name": "mus1_out", 
                    "activation_function": "ID", 
                    "n_nodes": 1, 
                    "n_inputs": 50, 
                    "W": [
                        [
                            -0.0015804206486791372, 
                            0.02654716745018959, 
                            0.03543630987405777, 
                            -0.14715154469013214, 
                            0.023156646639108658, 
                            -0.11516870558261871, 
                            0.015956271439790726, 
                            0.04903552681207657, 
                            0.14407818019390106, 
                            -0.002473381580784917, 
                            0.02569536119699478, 
                            0.038889262825250626, 
                            0.00577266700565815, 
                            -0.16359689831733704, 
                            0.03963347151875496, 
                            0.1899133324623108, 
                            -0.1755436658859253, 
                            0.08492749184370041, 
                            -0.08601541072130203, 
                            -0.035597171634435654, 
                            -0.14160506427288055, 
                            -0.15469516813755035, 
                            0.04208635538816452, 
                            -0.1630599945783615, 
                            -0.1291974037885666, 
                            0.1608620434999466, 
                            0.023440970107913017, 
                            -0.16359801590442657, 
                            0.006187256425619125, 
                            0.008804063312709332, 
                            0.09410661458969116, 
                            -0.06299713999032974, 
                            0.049976736307144165, 
                            -0.1548900455236435, 
                            -0.009881331585347652, 
                            0.03571991249918938, 
                            0.04615810140967369, 
                            -0.1708139181137085, 
                            0.04049277678132057, 
                            0.04650401324033737, 
                            -0.024880509823560715, 
                            -0.138749361038208, 
                            0.09543425589799881, 
                            0.0007518354686908424, 
                            -0.002568342722952366, 
                            0.03425981104373932, 
                            0.014157742261886597, 
                            -0.017280040308833122, 
                            -0.02635524608194828, 
                            0.005997051950544119
                        ]
                    ]
                }, 
                {
                    "b": [
                        0.1079278364777565
                    ], 
                    "name": "mus2_out", 
                    "activation_function": "ID", 
                    "n_nodes": 1, 
                    "n_inputs": 50, 
                    "W": [
                        [
                            -0.009390374645590782, 
                            0.0038295327685773373, 
                            0.10333416610956192, 
                            0.036460526287555695, 
                            0.000620496750343591, 
                            0.0010811678366735578, 
                            0.048385992646217346, 
                            -0.006678225938230753, 
                            5.7644381740828976e-05, 
                            0.013683962635695934, 
                            -0.019854746758937836, 
                            0.010834360495209694, 
                            0.04871999844908714, 
                            -0.026294948533177376, 
                            -0.03141198679804802, 
                            0.02937411144375801, 
                            0.0071450104005634785, 
                            0.005347848404198885, 
                            -0.13189731538295746, 
                            -0.002775450935587287, 
                            0.011649332009255886, 
                            0.038886211812496185, 
                            -0.022314993664622307, 
                            0.003504992462694645, 
                            -0.024516087025403976, 
                            0.2038642168045044, 
                            -0.013577841222286224, 
                            -0.009312470443546772, 
                            -0.008750195614993572, 
                            0.006486850790679455, 
                            0.12428758293390274, 
                            -0.1661561280488968, 
                            0.09424956142902374, 
                            0.00317738251760602, 
                            -0.029604598879814148, 
                            -0.01031991746276617, 
                            0.0007328816573135555, 
                            -0.01364898681640625, 
                            0.02505367435514927, 
                            -0.05062615126371384, 
                            0.0059096901677548885, 
                            -0.012366214767098427, 
                            -0.20359966158866882, 
                            -0.006051399279385805, 
                            -0.009188045747578144, 
                            -0.02430492453277111, 
                            -0.0204608291387558, 
                            -0.00032970908796414733, 
                            -0.1411811262369156, 
                            0.023667478933930397
                        ]
                    ]
                }, 
                {
                    "b": [
                        -0.04285822808742523
                    ], 
                    "name": "logsigmas1_out", 
                    "activation_function": "EXP", 
                    "n_nodes": 1, 
                    "n_inputs": 50, 
                    "W": [
                        [
                            -0.03958602994680405, 
                            -0.015930412337183952, 
                            -0.07505291700363159, 
                            0.07839156687259674, 
                            -0.06353244930505753, 
                            0.2697434723377228, 
                            -0.10452569276094437, 
                            -0.07270010560750961, 
                            0.15647463500499725, 
                            -0.05142936483025551, 
                            -0.07079547643661499, 
                            -0.04319970682263374, 
                            -0.04293391481041908, 
                            0.058012571185827255, 
                            -0.05126107111573219, 
                            0.38071563839912415, 
                            0.013166518881917, 
                            -0.03152657672762871, 
                            -0.22040413320064545, 
                            -0.05086372792720795, 
                            0.0808257907629013, 
                            -0.0026910118758678436, 
                            -0.05737588182091713, 
                            0.07969319075345993, 
                            0.20836299657821655, 
                            -0.31657809019088745, 
                            -0.031412772834300995, 
                            0.023658568039536476, 
                            -0.04113795980811119, 
                            -0.03966207429766655, 
                            -0.017756836488842964, 
                            -0.16538092494010925, 
                            -0.06480605900287628, 
                            0.11764702945947647, 
                            -0.026129165664315224, 
                            -0.049901776015758514, 
                            -0.056689873337745667, 
                            0.10251802951097488, 
                            -0.06154550239443779, 
                            -0.11394556611776352, 
                            -0.06546269357204437, 
                            0.12865318357944489, 
                            0.148238867521286, 
                            -0.07459653913974762, 
                            0.023405829444527626, 
                            -0.03486388549208641, 
                            -0.02370372600853443, 
                            -0.014410300180315971, 
                            -0.03589004650712013, 
                            -0.04517723247408867
                        ]
                    ]
                }, 
                {
                    "b": [
                        -0.005852971691638231
                    ], 
                    "name": "logsigmas2_out", 
                    "activation_function": "EXP", 
                    "n_nodes": 1, 
                    "n_inputs": 50, 
                    "W": [
                        [
                            -0.09769012033939362, 
                            -0.11367938667535782, 
                            -0.04167386516928673, 
                            -0.05658303201198578, 
                            -0.08072058111429214, 
                            0.009731356985867023, 
                            -0.021535923704504967, 
                            -0.07918750494718552, 
                            -0.03976399451494217, 
                            -0.06526346504688263, 
                            -0.07902218401432037, 
                            -0.0794752985239029, 
                            -0.06966380774974823, 
                            -0.0014177594566717744, 
                            -0.08746776729822159, 
                            0.11779400706291199, 
                            0.018516303971409798, 
                            -0.08421102166175842, 
                            0.3538447618484497, 
                            -0.07725486904382706, 
                            -0.05345715954899788, 
                            -0.0004610704490914941, 
                            -0.06220109015703201, 
                            -0.025274282321333885, 
                            -0.04436255618929863, 
                            -0.022948037832975388, 
                            -0.0776989534497261, 
                            0.01771162822842598, 
                            -0.07758694887161255, 
                            -0.09200339019298553, 
                            0.07183327525854111, 
                            0.3579004406929016, 
                            -0.02288302779197693, 
                            -0.02536235749721527, 
                            -0.07815244793891907, 
                            -0.07807114720344543, 
                            -0.07842797785997391, 
                            -0.055090535432100296, 
                            -0.09240367263555527, 
                            0.12843988835811615, 
                            -0.09221599996089935, 
                            -0.08632009476423264, 
                            0.2114812135696411, 
                            -0.05403647944331169, 
                            -0.0008757220348343253, 
                            -0.08898763358592987, 
                            -0.1147790402173996, 
                            -0.026152249425649643, 
                            0.07003417611122131, 
                            -0.06642487645149231
                        ]
                    ]
                }, 
                {
                    "b": [
                        0.00022685402655042708
                    ], 
                    "name": "corr_out", 
                    "activation_function": "TANH", 
                    "n_nodes": 1, 
                    "n_inputs": 50, 
                    "W": [
                        [
                            0.0024543507024645805, 
                            0.008015078492462635, 
                            -0.05737612769007683, 
                            0.02132559008896351, 
                            0.0223827064037323, 
                            0.027363110333681107, 
                            -0.04615800827741623, 
                            0.007456423249095678, 
                            0.03106812760233879, 
                            -0.04107673838734627, 
                            0.015092379413545132, 
                            0.0185758825391531, 
                            -0.0658586323261261, 
                            0.039991360157728195, 
                            -0.003476569429039955, 
                            0.018323088064789772, 
                            0.017675461247563362, 
                            -0.005503164604306221, 
                            0.014645509421825409, 
                            0.003889756742864847, 
                            -0.0032416959293186665, 
                            -0.01223606988787651, 
                            -0.03219550848007202, 
                            -0.023368442431092262, 
                            -0.02665809541940689, 
                            0.25441303849220276, 
                            -0.003641044721007347, 
                            -0.013508113101124763, 
                            -0.037069112062454224, 
                            -0.013891778886318207, 
                            0.030477425083518028, 
                            0.008747409097850323, 
                            -0.008537928573787212, 
                            -0.017336292192339897, 
                            -0.00036328620626591146, 
                            0.019335320219397545, 
                            -0.00491371750831604, 
                            0.016370190307497978, 
                            -0.03083505481481552, 
                            0.06957872211933136, 
                            0.015964696183800697, 
                            -0.018077529966831207, 
                            0.040201060473918915, 
                            -0.008337552659213543, 
                            0.024811241775751114, 
                            0.010682392865419388, 
                            0.0021150754764676094, 
                            0.007594772148877382, 
                            0.03941407799720764, 
                            -0.01006646640598774
                        ]
                    ]
                }
            ], 
            "is_output": true, 
            "layer_name": "output_layer"
        }
    ], 
    "from_tensorflow": true, 
    "n_inputs": 84
}

==> highway_predictor_models/mixtures1_units_60/m1u60.json <==
{
    "layers": [
        {
            "is_output": false, 
            "scales": [
                3.86445783, 
                0.27519809, 
                2.47547287, 
                0.22062201, 
                0.58567522, 
                0.5492819, 
                0.18368763, 
                23.64959631, 
                0.26440303, 
                53.10844181, 
                0.33824466, 
                72.85983909, 
                0.14374396, 
                16.38100737, 
                14.42111849, 
                3.89658325, 
                1.29945228, 
                9.73766153, 
                2.57003866, 
                0.40110055, 
                0.49161957, 
                0.20012729, 
                26.69338045, 
                20.11191527, 
                3.99408833, 
                1.2969194, 
                9.73819938, 
                2.57776237, 
                0.48942367, 
                0.64301909, 
                0.30547844, 
                28.40949428, 
                29.62148705, 
                5.44554087, 
                4.72740279, 
                7.65942666, 
                2.69013068, 
                0.6758875, 
                0.95442814, 
                0.49066619, 
                49.44534891, 
                47.14392649, 
                4.54471435, 
                2.60880662, 
                5.54941365, 
                3.58363285, 
                1.03220144, 
                1.52328983, 
                0.32153746, 
                40.38539165, 
                30.80857369, 
                5.48465808, 
                4.66498826, 
                7.35964298, 
                3.95970035, 
                0.71877873, 
                1.03644381, 
                0.37620539, 
                33.10989485, 
                38.68908235, 
                3.76153735, 
                3.65785782, 
                7.93835132, 
                2.93118891, 
                0.80059403, 
                1.155114, 
                0.49302747, 
                49.46096897, 
                50.95131858, 
                3.7019779, 
                2.55327089, 
                5.55728951, 
                3.68881887, 
                1.03457141, 
                1.52863821, 
                0.3694034, 
                46.01703096, 
                38.31307191, 
                3.7777001, 
                3.67286442, 
                7.94133348, 
                4.1077901, 
                0.81319838, 
                1.17841569
            ], 
            "n_nodes": 84, 
            "is_input": true, 
            "names": [
                "ego_velocity", 
                "ego_width", 
                "ego_length", 
                "ego_type", 
                "ego_lane_d", 
                "ego_last_acc", 
                "ego_last_vlat", 
                "lane_ego_lane_length", 
                "lane_left_lane_exists", 
                "lane_left_lane_length", 
                "lane_right_lane_exists", 
                "lane_right_lane_length", 
                "veh_1_exists", 
                "veh_1_s", 
                "veh_1_d", 
                "veh_1_ds", 
                "veh_1_dsrel", 
                "veh_1_time_to_ego", 
                "veh_1_length", 
                "veh_1_width", 
                "veh_1_type", 
                "veh_2_exists", 
                "veh_2_s", 
                "veh_2_d", 
                "veh_2_ds", 
                "veh_2_dsrel", 
                "veh_2_time_to_ego", 
                "veh_2_length", 
                "veh_2_width", 
                "veh_2_type", 
                "veh_3_exists", 
                "veh_3_s", 
                "veh_3_d", 
                "veh_3_ds", 
                "veh_3_dsrel", 
                "veh_3_time_to_ego", 
                "veh_3_length", 
                "veh_3_width", 
                "veh_3_type", 
                "veh_4_exists", 
                "veh_4_s", 
                "veh_4_d", 
                "veh_4_ds", 
                "veh_4_dsrel", 
                "veh_4_time_to_ego", 
                "veh_4_length", 
                "veh_4_width", 
                "veh_4_type", 
                "veh_5_exists", 
                "veh_5_s", 
                "veh_5_d", 
                "veh_5_ds", 
                "veh_5_dsrel", 
                "veh_5_time_to_ego", 
                "veh_5_length", 
                "veh_5_width", 
                "veh_5_type", 
                "veh_6_exists", 
                "veh_6_s", 
                "veh_6_d", 
                "veh_6_ds", 
                "veh_6_dsrel", 
                "veh_6_time_to_ego", 
                "veh_6_length", 
                "veh_6_width", 
                "veh_6_type", 
                "veh_7_exists", 
                "veh_7_s", 
                "veh_7_d", 
                "veh_7_ds", 
                "veh_7_dsrel", 
                "veh_7_time_to_ego", 
                "veh_7_length", 
                "veh_7_width", 
                "veh_7_type", 
                "veh_8_exists", 
                "veh_8_s", 
                "veh_8_d", 
                "veh_8_ds", 
                "veh_8_dsrel", 
                "veh_8_time_to_ego", 
                "veh_8_length", 
                "veh_8_width", 
                "veh_8_type"
            ], 
            "upper_bounds": [
                28.190523147583008, 
                2.5908000469207764, 
                23.225759506225586, 
                3.0, 
                3.393718719482422, 
                3.0, 
                3.0, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                200.0, 
                1.0, 
                100.0, 
                100.0, 
                29.047439575195312, 
                25.270143508911133, 
                10.0, 
                23.225759506225586, 
                2.5908000469207764, 
                3.0, 
                1.0, 
                100.0, 
                100.0, 
                29.047439575195312, 
                17.72788429260254, 
                10.0, 
                23.225759506225586, 
                2.5908000469207764, 
                3.0, 
                1.0, 
                100.0, 
                100.0, 
                29.047439575195312, 
                23.693693161010742, 
                10.0, 
                23.225759506225586, 
                2.5908000469207764, 
                3.0, 
                1.0, 
                100.0, 
                100.0, 
                29.047439575195312, 
                24.21011734008789, 
                10.0, 
                23.225759506225586, 
                2.5908000469207764, 
                3.0, 
                1.0, 
                100.0, 
                100.0, 
                29.047439575195312, 
                24.364917755126953, 
                10.0, 
                23.225759506225586, 
                2.5908000469207764, 
                3.0, 
                1.0, 
                100.0, 
                100.0, 
                20.3137264251709, 
                15.42535400390625, 
                10.0, 
                23.225759506225586, 
                2.5908000469207764, 
                3.0, 
                1.0, 
                100.0, 
                100.0, 
                19.09876823425293, 
                14.808506965637207, 
                10.0, 
                23.225759506225586, 
                2.5908000469207764, 
                3.0, 
                1.0, 
                100.0, 
                100.0, 
                19.963510513305664, 
                16.579158782958984, 
                10.0, 
                23.225759506225586, 
                2.5908000469207764, 
                3.0
            ], 
            "lower_bounds": [
                0.0, 
                0.9448800086975098, 
                1.6459200382232666, 
                1.0, 
                -4.756117820739746, 
                -3.0, 
                -2.434610366821289, 
                3.461836814880371, 
                0.0, 
                0.0, 
                0.0, 
                0.0, 
                0.0, 
                0.001172534772194922, 
                -4.756117820739746, 
                0.0, 
                -17.72788429260254, 
                -10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                -99.99530029296875, 
                -4.756117820739746, 
                0.0, 
                -16.569602966308594, 
                -10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                -14.403841018676758, 
                0.05105213075876236, 
                0.0, 
                -14.824113845825195, 
                -10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                -23.197824478149414, 
                1.0438026189804077, 
                0.0, 
                -14.808506965637207, 
                -10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                -99.999755859375, 
                1.274492621421814, 
                0.0, 
                -14.80850601196289, 
                -10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                -16.771772384643555, 
                -8.45556354522705, 
                0.0, 
                -23.22783660888672, 
                -10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                -23.122379302978516, 
                -8.2754545211792, 
                0.0, 
                -23.00853157043457, 
                -10.0, 
                0.0, 
                0.0, 
                -1.0, 
                0.0, 
                -99.9991226196289, 
                -8.456117630004883, 
                0.0, 
                -23.37055015563965, 
                -10.0, 
                0.0, 
                0.0, 
                -1.0
            ], 
            "types": [
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "INT", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "BOOL", 
                "FLOAT", 
                "BOOL", 
                "FLOAT", 
                "BOOL", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "INT", 
                "BOOL", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "INT", 
                "BOOL", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "INT", 
                "BOOL", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "INT", 
                "BOOL", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "INT", 
                "BOOL", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "INT", 
                "BOOL", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "INT", 
                "BOOL", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "FLOAT", 
                "INT"
            ], 
            "layer_name": "input_layer"
        }, 
        {
            "b": [
                0.04197286069393158, 
                0.033302564173936844, 
                0.024307146668434143, 
                0.02957466058433056, 
                0.024439774453639984, 
                0.04223361611366272, 
                0.04164445772767067, 
                0.020268989726901054, 
                0.02360163815319538, 
                0.025977158918976784, 
                0.04316440969705582, 
                0.041738055646419525, 
                0.02201753295958042, 
                0.03945518285036087, 
                0.02374059334397316, 
                0.03851903975009918, 
                0.028871474787592888, 
                0.02793857455253601, 
                0.0011828175047412515, 
                0.032537396997213364, 
                0.029293617233633995, 
                0.03423643112182617, 
                0.042897120118141174, 
                -0.011327183805406094, 
                0.03852169215679169, 
                0.018575316295027733, 
                0.01592344418168068, 
                0.038553714752197266, 
                0.05104716494679451, 
                0.00559972645714879, 
                0.04418835788965225, 
                0.023745736107230186, 
                0.03628847375512123, 
                0.03490440547466278, 
                0.040473151952028275, 
                0.041662298142910004, 
                0.02376316860318184, 
                0.04404764249920845, 
                0.04399945214390755, 
                0.03920875862240791, 
                0.03749639913439751, 
                0.049366723746061325, 
                0.042996373027563095, 
                0.03539029881358147, 
                0.009439878165721893, 
                0.038836244493722916, 
                0.01689325086772442, 
                0.034599680453538895, 
                0.02171052061021328, 
                0.04061053693294525, 
                0.0338415801525116, 
                0.022313272580504417, 
                0.042567286640405655, 
                0.02734062448143959, 
                0.023357229307293892, 
                0.032996390014886856, 
                0.02902018465101719, 
                0.025253666564822197, 
                0.027194321155548096, 
                -0.0021358351223170757
            ], 
            "is_output": false, 
            "activation_function": "RELU", 
            "n_nodes": 60, 
            "W": [
                [
                    0.0065705496817827225, 
                    0.006449418142437935, 
                    -0.041385699063539505, 
                    0.03651278093457222, 
                    0.03355071321129799, 
                    -0.05694447085261345, 
                    0.061171576380729675, 
                    0.002429596846923232, 
                    -0.004004157148301601, 
                    0.03889627382159233, 
                    -0.012130627408623695, 
                    0.0038503732066601515, 
                    0.03607366979122162, 
                    -0.004180543590337038, 
                    0.009989690035581589, 
                    0.002085830084979534, 
                    -0.020191615447402, 
                    -0.029881352558732033, 
                    0.008615996688604355, 
                    0.03918534517288208, 
                    0.01351970061659813, 
                    0.040616586804389954, 
                    -0.0034478351008147, 
                    0.02221139334142208, 
                    -0.025416629388928413, 
                    0.015538693405687809, 
                    0.001452459255233407, 
                    0.00555203715339303, 
                    0.01631515473127365, 
                    -0.002790101571008563, 
                    0.005025500897318125, 
                    0.008373198099434376, 
                    0.008041528053581715, 
                    -0.004505711141973734, 
                    -0.006520002149045467, 
                    -0.028159210458397865, 
                    -0.042243603616952896, 
                    -0.010805773548781872, 
                    -0.0012380131520330906, 
                    0.007978593930602074, 
                    -0.032719314098358154, 
                    0.009734752587974072, 
                    0.0074882227927446365, 
                    -0.014112117700278759, 
                    0.0019926035311073065, 
                    -0.009622249752283096, 
                    0.03868255764245987, 
                    -0.03510338440537453, 
                    0.019076647236943245, 
                    -0.008998405188322067, 
                    0.006348602939397097, 
                    0.0026686470955610275, 
                    0.0034829662181437016, 
                    0.02606114000082016, 
                    -0.006697048898786306, 
                    0.015280588530004025, 
                    8.127211913233623e-05, 
                    0.006431709975004196, 
                    0.04583971947431564, 
                    0.015065299347043037, 
                    -0.042621925473213196, 
                    0.010940467938780785, 
                    -0.015033871866762638, 
                    -0.04753558710217476, 
                    0.003138983156532049, 
                    -0.01454407349228859, 
                    0.019343771040439606, 
                    -0.007054097484797239, 
                    0.0019280652049928904, 
                    -0.01932275854051113, 
                    0.007415544241666794, 
                    -0.010863974690437317, 
                    -0.01233916636556387, 
                    0.008790098130702972, 
                    0.008660085499286652, 
                    -0.015378637239336967, 
                    0.021809758618474007, 
                    0.028732914477586746, 
                    -0.006828404031693935, 
                    0.014609291218221188, 
                    0.04013153538107872, 
                    -0.013481834903359413, 
                    -0.0006333995261229575, 
                    -0.05052001774311066
                ], 
                [
                    -0.043606679886579514, 
                    0.02585231140255928, 
                    0.0013482713839039207, 
                    0.022093018516898155, 
                    -0.12219283729791641, 
                    0.049931757152080536, 
                    0.11479520052671432, 
                    -0.010556853376328945, 
                    -0.0133818956092, 
                    0.0030692173168063164, 
                    -0.021680571138858795, 
                    0.012848644517362118, 
                    0.022640034556388855, 
                    0.005394903477281332, 
                    0.0371558852493763, 
                    0.031820639967918396, 
                    0.019990790635347366, 
                    -0.0010572739411145449, 
                    -0.021342428401112556, 
                    0.008684048429131508, 
                    0.0245270524173975, 
                    0.0458080992102623, 
                    -0.0009334015776403248, 
                    -0.0029607005417346954, 
                    -0.02987765520811081, 
                    -0.008835332468152046, 
                    0.002517339074984193, 
                    0.009485666640102863, 
                    -0.013338970951735973, 
                    0.01476231962442398, 
                    0.00829901359975338, 
                    0.027074184268712997, 
                    0.023405399173498154, 
                    0.021402498707175255, 
                    0.010535452514886856, 
                    -0.017272183671593666, 
                    0.02233138494193554, 
                    -0.011636193841695786, 
                    -0.002794422209262848, 
                    0.02068123035132885, 
                    -0.039036549627780914, 
                    -0.016724584624171257, 
                    -0.012248394079506397, 
                    -0.06236173212528229, 
                    0.004320632666349411, 
                    -0.03069998323917389, 
                    0.010452283546328545, 
                    -0.029307829216122627, 
                    0.042018890380859375, 
                    -0.021090025082230568, 
                    0.009459363296627998, 
                    -0.002256047213450074, 
                    -0.00014282613119576126, 
                    -0.029193518683314323, 
                    -0.005509636830538511, 
                    -0.028937140479683876, 
                    -0.002590243238955736, 
                    -0.004292333498597145, 
                    -0.011842453852295876, 
                    0.026359207928180695, 
                    -0.03587903454899788, 
                    -0.007315158843994141, 
                    0.009841007180511951, 
                    0.020693670958280563, 
                    0.012035684660077095, 
                    -0.011335541494190693, 
                    0.014059018343687057, 
                    0.00844817329198122, 
                    -0.010263689793646336, 
                    -0.017399730160832405, 
                    -0.018822839483618736, 
                    0.02544456720352173, 
                    -0.007926568388938904, 
                    -0.0004354387929197401, 
                    -0.05024978518486023, 
                    0.03363346308469772, 
                    0.002819928340613842, 
                    0.007979528978466988, 
                    0.016266707330942154, 
                    -0.023974839597940445, 
                    0.011107527650892735, 
                    0.04015099257230759, 
                    -0.0019025460351258516, 
                    0.0275961235165596
                ], 
                [
                    0.058826327323913574, 
                    0.02015913836658001, 
                    -0.039468057453632355, 
                    0.037028077989816666, 
                    -0.015698662027716637, 
                    -0.16525286436080933, 
                    -0.0003268973669037223, 
                    0.026627816259860992, 
                    0.005613596644252539, 
                    0.011571856215596199, 
                    0.043493952602148056, 
                    -0.009992728941142559, 
                    0.03282542526721954, 
                    0.012677506543695927, 
                    0.025376221165060997, 
                    -0.030567513778805733, 
                    -0.06427361816167831, 
                    0.030673706904053688, 
                    -0.006434590555727482, 
                    -0.013942591845989227, 
                    0.005058945156633854, 
                    0.0020262987818568945, 
                    0.005555544514209032, 
                    0.01385076716542244, 
                    -0.03247295692563057, 
                    -0.0005919417017139494, 
                    -0.011152428574860096, 
                    0.0010779837612062693, 
                    0.018612809479236603, 
                    -0.002787529258057475, 
                    0.017473161220550537, 
                    -0.02044728770852089, 
                    -0.0027103086467832327, 
                    -0.006846876349300146, 
                    -0.0334232859313488, 
                    0.025155186653137207, 
                    -0.002924961969256401, 
                    0.028617409989237785, 
                    0.017379440367221832, 
                    -0.005799367092549801, 
                    -0.0372949093580246, 
                    -0.04244376718997955, 
                    -0.011778797022998333, 
                    0.014659780077636242, 
                    0.007369669154286385, 
                    -0.04281090199947357, 
                    -0.005848236382007599, 
                    -0.009328520856797695, 
                    -0.009261461906135082, 
                    0.02730488032102585, 
                    -0.009732176549732685, 
                    0.001539454679004848, 
                    0.023402059450745583, 
                    -0.011705686338245869, 
                    0.01794075034558773, 
                    0.002991840709000826, 
                    0.02587473765015602, 
                    -0.017624400556087494, 
                    0.043158158659935, 
                    0.00023409115965478122, 
                    -0.006788021419197321, 
                    -0.011686515063047409, 
                    -0.0012472207890823483, 
                    -0.024070601910352707, 
                    0.02721966616809368, 
                    -0.027114519849419594, 
                    -0.019268730655312538, 
                    -0.0046301898546516895, 
                    0.013349248096346855, 
                    0.0020696495193988085, 
                    -0.016711704432964325, 
                    -0.0008365170797333121, 
                    -0.0405893437564373, 
                    -0.0015519320731982589, 
                    -0.032135918736457825, 
                    0.023629752919077873, 
                    -0.030957520008087158, 
                    -0.009580250829458237, 
                    0.00160621025133878, 
                    -0.01553080789744854, 
                    -0.015568836592137814, 
                    -0.006463946774601936, 
                    0.022868897765874863, 
                    -0.027423560619354248
                ], 
                [
                    0.004320270847529173, 
                    0.029143817722797394, 
                    -0.031054552644491196, 
                    -0.0018463179003447294, 
                    0.1162642315030098, 
                    -0.1043274775147438, 
                    -0.02868058532476425, 
                    0.044366504997015, 
                    0.03287654370069504, 
                    0.01091904379427433, 
                    0.013788267970085144, 
                    -0.013665825128555298, 
                    -0.008791370317339897, 
                    0.010461789555847645, 
                    -0.02536414936184883, 
                    -0.000979538424871862, 
                    -0.07339369505643845, 
                    0.00688135577365756, 
                    -0.008226861245930195, 
                    0.021897578611969948, 
                    0.018688296899199486, 
                    0.04499943554401398, 
                    -0.013286392204463482, 
                    0.02921305224299431, 
                    -0.04897802695631981, 
                    0.009266802109777927, 
                    -0.0008778438786976039, 
                    -0.02672312781214714, 
                    0.020936526358127594, 
                    -0.023807352408766747, 
                    -0.025434821844100952, 
                    -0.006695048417896032, 
                    -0.018544882535934448, 
                    -0.03299061208963394, 
                    0.0039027510210871696, 
                    -0.002111083595082164, 
                    0.008485225029289722, 
                    0.029113629832863808, 
                    0.005172779317945242, 
                    -0.020844366401433945, 
                    0.009299477562308311, 
                    0.007882972247898579, 
                    -0.06294861435890198, 
                    0.027880022302269936, 
                    -0.00784084852784872, 
                    -0.009012419730424881, 
                    0.024884216487407684, 
                    -0.002106286119669676, 
                    0.022437555715441704, 
                    -0.00903940387070179, 
                    0.025768542662262917, 
                    -0.017536817118525505, 
                    -0.0017409829888492823, 
                    -0.01194620318710804, 
                    -0.023571515455842018, 
                    -0.0008590389043092728, 
                    -0.009133920073509216, 
                    0.036109548062086105, 
                    -0.014983375556766987, 
                    -0.031684983521699905, 
                    -0.00128929631318897, 
                    -0.0291733480989933, 
                    0.0019589029252529144, 
                    0.020419834181666374, 
                    0.03379793465137482, 
                    0.017885150387883186, 
                    0.024765707552433014, 
                    0.008204962126910686, 
                    0.004430364817380905, 
                    0.033729929476976395, 
                    -0.023519331589341164, 
                    0.012619988061487675, 
                    -0.012953141704201698, 
                    -0.007972859777510166, 
                    -0.022598499432206154, 
                    -0.013732468709349632, 
                    -0.006988364737480879, 
                    -0.032074760645627975, 
                    0.005743077490478754, 
                    0.004849767312407494, 
                    -0.039414580911397934, 
                    -0.00360629940405488, 
                    -0.030372386798262596, 
                    -0.03600502014160156
                ], 
                [
                    -0.019338442012667656, 
                    0.021220257505774498, 
                    -0.006757444702088833, 
                    0.002626927802339196, 
                    0.05134082958102226, 
                    -0.11449727416038513, 
                    0.10142013430595398, 
                    0.019540606066584587, 
                    0.04086609184741974, 
                    0.014126915484666824, 
                    0.007786990609019995, 
                    -0.018334778025746346, 
                    0.037107858806848526, 
                    -0.0005268188542686403, 
                    0.028165144845843315, 
                    -0.013781832531094551, 
                    -0.0049562896601855755, 
                    -0.02376605197787285, 
                    0.0013804631307721138, 
                    0.04171294718980789, 
                    0.0039027458988130093, 
                    0.024552932009100914, 
                    0.015731222927570343, 
                    0.010585478506982327, 
                    -0.006985680665820837, 
                    -0.03078918345272541, 
                    -0.01626577600836754, 
                    0.009852251969277859, 
                    -0.031396374106407166, 
                    -0.024047672748565674, 
                    0.03674245625734329, 
                    -0.013404155150055885, 
                    0.008123424835503101, 
                    -0.036790553480386734, 
                    -0.009816281497478485, 
                    0.009892717003822327, 
                    -0.01524331048130989, 
                    -0.016890402883291245, 
                    -0.0037183284293860197, 
                    0.019708439707756042, 
                    0.012734773568809032, 
                    -0.0007078585913404822, 
                    -0.0026302593760192394, 
                    -0.01623113453388214, 
                    0.012126808986067772, 
                    -0.017229272052645683, 
                    0.010021531954407692, 
                    0.01932406798005104, 
                    0.014378671534359455, 
                    0.02797766402363777, 
                    0.011809583753347397, 
                    0.01384640485048294, 
                    0.01202241238206625, 
                    -0.026782184839248657, 
                    0.02994169294834137, 
                    0.019853660836815834, 
                    -0.0209434162825346, 
                    0.031051818281412125, 
                    -0.0007254535448737442, 
                    -0.040334150195121765, 
                    -0.036173414438962936, 
                    -0.024037033319473267, 
                    0.0033495950046926737, 
                    -0.001443249755539, 
                    0.00015033443924039602, 
                    0.005694715306162834, 
                    0.009699922055006027, 
                    0.013613465242087841, 
                    -0.03383900597691536, 
                    -0.004577296786010265, 
                    0.0004278101841919124, 
                    0.004639528691768646, 
                    -0.017708690837025642, 
                    -0.014612643048167229, 
                    -0.0020038869697600603, 
                    -0.031735122203826904, 
                    -0.013487378135323524, 
                    0.03246141970157623, 
                    0.021748635917901993, 
                    0.00878593884408474, 
                    -0.03534379601478577, 
                    0.028234055265784264, 
                    -0.0014751761918887496, 
                    0.005723876878619194
                ], 
                [
                    -0.021740304306149483, 
                    -0.00901192706078291, 
                    -0.021438689902424812, 
                    0.026544969528913498, 
                    0.03619183972477913, 
                    0.10326305776834488, 
                    0.004088033922016621, 
                    0.05058293417096138, 
                    -0.012274554930627346, 
                    0.022021392360329628, 
                    0.025650635361671448, 
                    -0.007351004518568516, 
                    0.02833009883761406, 
                    -0.0011355944443494081, 
                    0.02449788711965084, 
                    -0.002766316756606102, 
                    0.013311570510268211, 
                    -0.022678235545754433, 
                    -0.0163524579256773, 
                    0.0053505306132137775, 
                    0.020875170826911926, 
                    0.04241396486759186, 
                    -0.009274198673665524, 
                    0.015787573531270027, 
                    -0.014865404926240444, 
                    -0.05015767365694046, 
                    -0.015504210256040096, 
                    -0.019933922216296196, 
                    0.0009271619492210448, 
                    -0.011051779612898827, 
                    0.025207480415701866, 
                    -0.004672149196267128, 
                    0.029763270169496536, 
                    -0.039545346051454544, 
                    0.029731227084994316, 
                    -0.031471118330955505, 
                    0.029899517074227333, 
                    0.04238734021782875, 
                    -0.004808929283171892, 
                    0.005770535673946142, 
                    0.014502337202429771, 
                    0.0016371592646464705, 
                    -0.05962077155709267, 
                    -0.02806255966424942, 
                    0.009795238263905048, 
                    -0.0023642319720238447, 
                    0.011407245881855488, 
                    -0.009409211575984955, 
                    -0.013549248687922955, 
                    -0.021003378555178642, 
                    0.03544788062572479, 
                    -0.0069877989590168, 
                    0.019518176093697548, 
                    0.006874433718621731, 
                    0.028029251843690872, 
                    0.03186060115695, 
                    -0.0017445293487980962, 
                    0.027015049010515213, 
                    -0.010233993642032146, 
                    0.005526662338525057, 
                    0.004470183979719877, 
                    -0.01945064216852188, 
                    -0.006785881239920855, 
                    0.006199683994054794, 
                    0.0026468189898878336, 
                    -0.021288199350237846, 
                    0.004285901319235563, 
                    -0.022287262603640556, 
                    -0.0032087292056530714, 
                    -0.004903719760477543, 
                    -0.008586984127759933, 
                    0.006124658510088921, 
                    -0.045152418315410614, 
                    -0.018417108803987503, 
                    -0.043948590755462646, 
                    0.01890210621058941, 
                    0.025303911417722702, 
                    -0.017253875732421875, 
                    -0.012919320724904537, 
                    -0.01495678536593914, 
                    -0.0009807226015254855, 
                    0.018722055479884148, 
                    0.004065856337547302, 
                    -0.029702145606279373
                ], 
                [
                    -0.0658218115568161, 
                    0.0009629495325498283, 
                    -0.008280780166387558, 
                    0.02503744512796402, 
                    0.07284115999937057, 
                    0.03731570392847061, 
                    0.0047057815827429295, 
                    0.06020716577768326, 
                    0.03505914658308029, 
                    0.024561282247304916, 
                    -0.004608776420354843, 
                    -0.008036863058805466, 
                    0.04596050828695297, 
                    -0.0119915921241045, 
                    0.04782414063811302, 
                    -0.035814620554447174, 
                    0.07520607113838196, 
                    -0.014361241832375526, 
                    -0.0025305035524070263, 
                    -0.002302478766068816, 
                    -0.006873174570500851, 
                    0.035759128630161285, 
                    -0.015006265603005886, 
                    0.035610102117061615, 
                    -0.06094146519899368, 
                    -0.03351620212197304, 
                    0.02088792808353901, 
                    0.0012007334735244513, 
                    0.0016666855663061142, 
                    0.0002427013823762536, 
                    0.009128132835030556, 
                    -0.0071355365216732025, 
                    -0.0007375000859610736, 
                    -0.022482406347990036, 
                    0.04201318696141243, 
                    -0.010293364524841309, 
                    0.0035146509762853384, 
                    0.001417954103089869, 
                    -0.036967866122722626, 
                    0.01643146015703678, 
                    -0.005976230371743441, 
                    -0.02167600579559803, 
                    -0.01991792395710945, 
                    -0.0017047160072252154, 
                    0.0068847667425870895, 
                    -0.010954063385725021, 
                    -0.006702055688947439, 
                    0.0021353343036025763, 
                    0.05502932146191597, 
                    0.011711384169757366, 
                    0.021641097962856293, 
                    -0.05213460698723793, 
                    0.03534528613090515, 
                    0.017887573689222336, 
                    -0.004727889318019152, 
                    -0.014226941391825676, 
                    -0.005442899186164141, 
                    -0.005687641445547342, 
                    0.02458122745156288, 
                    0.006473194342106581, 
                    -0.01746581308543682, 
                    -0.028634028509259224, 
                    0.00866365060210228, 
                    -0.031049862504005432, 
                    -0.005864715203642845, 
                    -0.008152088150382042, 
                    -0.00933974888175726, 
                    0.0015126048820093274, 
                    -0.029246071353554726, 
                    -0.029299192130565643, 
                    0.017217569053173065, 
                    -0.011355960741639137, 
                    0.0056652468629181385, 
                    0.006160087417811155, 
                    -0.0001377955632051453, 
                    -0.0050604091957211494, 
                    0.04005573317408562, 
                    0.031610157340765, 
                    0.0011532577918842435, 
                    0.014640736393630505, 
                    0.02309831604361534, 
                    0.020753415301442146, 
                    -0.010350736789405346, 
                    -0.05111820995807648
                ], 
                [
                    0.00798798818141222, 
                    0.017635390162467957, 
                    0.01930524967610836, 
                    -0.011310824193060398, 
                    -0.003929175436496735, 
                    -0.12722814083099365, 
                    0.10849173367023468, 
                    0.018590446561574936, 
                    0.013403347693383694, 
                    0.04449431970715523, 
                    0.036397162824869156, 
                    -0.01644470915198326, 
                    0.03485599905252457, 
                    0.03177022933959961, 
                    0.01277454849332571, 
                    0.019369810819625854, 
                    -0.019071565940976143, 
                    -0.018093718215823174, 
                    -0.009446326643228531, 
                    0.01909036748111248, 
                    0.014524565078318119, 
                    -0.002903338987380266, 
                    -0.013903835788369179, 
                    0.0013043703511357307, 
                    0.008680682629346848, 
                    -0.01766088232398033, 
                    0.0035671924706548452, 
                    0.013165116310119629, 
                    -0.006092015653848648, 
                    -0.0008298613247461617, 
                    -0.008070223964750767, 
                    -0.020786024630069733, 
                    0.01252859365195036, 
                    0.00998655054718256, 
                    -0.0422515794634819, 
                    -0.009342572651803493, 
                    -0.0037301541306078434, 
                    0.005344087723642588, 
                    0.03005504608154297, 
                    -0.011012259870767593, 
                    0.03206687420606613, 
                    -0.002336745383217931, 
                    -0.01629950851202011, 
                    -0.011191964149475098, 
                    -0.002116701565682888, 
                    -0.018595024943351746, 
                    0.008380206301808357, 
                    -0.013361465185880661, 
                    -0.00058907107450068, 
                    -0.015483926050364971, 
                    -0.02112601511180401, 
                    0.032531846314668655, 
                    0.006688191555440426, 
                    -0.0017557840328663588, 
                    0.002595895668491721, 
                    0.007407810539007187, 
                    0.004478042013943195, 
                    -0.01906908117234707, 
                    -0.012697347439825535, 
                    0.0007450466509908438, 
                    -0.015432932414114475, 
                    -0.027806974947452545, 
                    -0.015644390136003494, 
                    -0.028179990127682686, 
                    0.03119027055799961, 
                    -0.001517724827863276, 
                    0.007507235277444124, 
                    -0.01040452066808939, 
                    0.03186757490038872, 
                    -0.005323917139321566, 
                    -0.03505158796906471, 
                    -0.001532031805254519, 
                    -0.016691846773028374, 
                    0.008762086741626263, 
                    -0.04760116711258888, 
                    0.04217889904975891, 
                    -0.058114003390073776, 
                    -0.006929129362106323, 
                    0.0151820732280612, 
                    -0.029715634882450104, 
                    0.01840488612651825, 
                    -0.02699883282184601, 
                    0.029304558411240578, 
                    0.005542637314647436
                ], 
                [
                    0.038278788328170776, 
                    0.0054890247993171215, 
                    0.028139060363173485, 
                    0.02498834952712059, 
                    0.01676797866821289, 
                    -0.11203053593635559, 
                    -0.009230216965079308, 
                    0.02694852091372013, 
                    0.030221913009881973, 
                    0.0062176319770514965, 
                    0.01717516966164112, 
                    0.011974924243986607, 
                    -0.0016072505386546254, 
                    0.03138870745897293, 
                    -0.008334221318364143, 
                    0.01010043639689684, 
                    -0.010114205069839954, 
                    -0.01923174411058426, 
                    0.0021699147764593363, 
                    0.03464798629283905, 
                    0.010849126614630222, 
                    0.007882284931838512, 
                    -0.02327459305524826, 
                    -0.0053185392171144485, 
                    -0.007609988562762737, 
                    0.0180082805454731, 
                    0.020266612991690636, 
                    -0.01870184764266014, 
                    0.02085229940712452, 
                    -0.023357568308711052, 
                    -0.017424169927835464, 
                    0.006835874170064926, 
                    0.024090074002742767, 
                    -0.01136499922722578, 
                    -0.015831733122467995, 
                    -0.004859470762312412, 
                    -0.02060415968298912, 
                    -0.023404976353049278, 
                    0.007161787245422602, 
                    -0.002134770853444934, 
                    -0.02465599775314331, 
                    0.0014035283820703626, 
                    -0.029642490670084953, 
                    -0.0133399972692132, 
                    0.014590817503631115, 
                    0.010836535133421421, 
                    0.018037233501672745, 
                    -0.008104897104203701, 
                    0.012342746369540691, 
                    0.042727380990982056, 
                    0.01124968845397234, 
                    -0.0015770025784149766, 
                    0.025713082402944565, 
                    0.01568714715540409, 
                    -0.039020322263240814, 
                    0.009181064553558826, 
                    -0.0015895669348537922, 
                    0.010968159884214401, 
                    0.020203277468681335, 
                    -0.003485899418592453, 
                    0.018986158072948456, 
                    -0.02315782755613327, 
                    -0.02403346821665764, 
                    -0.02058454416692257, 
                    0.027932053431868553, 
                    -0.019878925755620003, 
                    0.027546603232622147, 
                    0.007775537203997374, 
                    -0.002764591248705983, 
                    -0.024202188476920128, 
                    0.026477474719285965, 
                    0.0007088675047270954, 
                    -0.026605043560266495, 
                    0.02470320276916027, 
                    -0.016336744651198387, 
                    0.030178068205714226, 
                    0.02516590990126133, 
                    -0.004682051949203014, 
                    0.017871666699647903, 
                    -0.030506858602166176, 
                    0.0031357312109321356, 
                    -0.009145240299403667, 
                    0.010747014544904232, 
                    -0.027826039120554924
                ], 
                [
                    0.008272072300314903, 
                    0.01594925858080387, 
                    0.008956899866461754, 
                    -0.0046818493865430355, 
                    -0.004938559141010046, 
                    -0.1434444636106491, 
                    0.09156511723995209, 
                    -0.012456098571419716, 
                    0.0027033216319978237, 
                    0.012803005054593086, 
                    0.0020165934693068266, 
                    0.010084753856062889, 
                    0.03847385570406914, 
                    -0.03280579671263695, 
                    0.03813394904136658, 
                    -0.014135384000837803, 
                    -0.023666271939873695, 
                    0.00510824378579855, 
                    -0.011771639809012413, 
                    0.00841527059674263, 
                    0.013964956626296043, 
                    0.019003169611096382, 
                    -0.02431848831474781, 
                    -0.020966973155736923, 
                    -0.03118235431611538, 
                    -0.020597003400325775, 
                    0.014845363795757294, 
                    0.014026635326445103, 
                    0.0206209197640419, 
                    -0.01306104939430952, 
                    0.009349429048597813, 
                    0.010318493470549583, 
                    -0.006260331720113754, 
                    -0.011953596025705338, 
                    0.020961565896868706, 
                    -0.012471086345613003, 
                    -0.005873292218893766, 
                    0.005391883663833141, 
                    -0.001072669867426157, 
                    0.024426665157079697, 
                    -0.05320488288998604, 
                    -0.010355673730373383, 
                    -0.006139915436506271, 
                    0.009892284870147705, 
                    0.01801876537501812, 
                    -0.019389374181628227, 
                    0.014481203630566597, 
                    -0.0051343427039682865, 
                    0.0005237255245447159, 
                    -0.02067524380981922, 
                    -0.023295504972338676, 
                    -0.0017028930597007275, 
                    0.009136742912232876, 
                    0.013956354930996895, 
                    0.0114291338250041, 
                    -0.023994185030460358, 
                    -0.0008162736776284873, 
                    0.02582838013768196, 
                    -0.00953717716038227, 
                    0.003063413081690669, 
                    -0.04127209633588791, 
                    0.031412627547979355, 
                    0.023936331272125244, 
                    -0.016890212893486023, 
                    -0.020621407777071, 
                    -0.04084721952676773, 
                    0.04202200472354889, 
                    0.0020124418660998344, 
                    0.01521677989512682, 
                    0.028447207063436508, 
                    0.01543473545461893, 
                    0.01083806250244379, 
                    -0.03965507820248604, 
                    -0.02157198078930378, 
                    -0.022161206230521202, 
                    0.0236197579652071, 
                    0.01880026049911976, 
                    -0.014157913625240326, 
                    -0.025384854525327682, 
                    0.01153294276446104, 
                    0.007131921127438545, 
                    0.00138462008908391, 
                    0.017797285690903664, 
                    -0.016824403777718544
                ], 
                [
                    -0.0010135445045307279, 
                    -0.0010124237742275, 
                    0.005730025004595518, 
                    0.009754409082233906, 
                    0.008140072226524353, 
                    0.08857978135347366, 
                    -0.05963489040732384, 
                    0.050884608179330826, 
                    0.013664738275110722, 
                    0.013945952989161015, 
                    -0.012558290734887123, 
                    0.03447042033076286, 
                    0.012119082733988762, 
                    0.03908713534474373, 
                    0.04893190786242485, 
                    0.017350243404507637, 
                    0.04122655466198921, 
                    -0.000892581301741302, 
                    -0.002804338466376066, 
                    0.027672775089740753, 
                    0.03487774729728699, 
                    0.06778436154127121, 
                    -0.033693838864564896, 
                    0.003926210105419159, 
                    0.010497130453586578, 
                    0.010810992680490017, 
                    -0.04008779674768448, 
                    0.020378656685352325, 
                    0.00779503770172596, 
                    0.021614879369735718, 
                    -0.011809295043349266, 
                    -0.0004599857784342021, 
                    0.028919557109475136, 
                    -0.032585449516773224, 
                    -0.018682021647691727, 
                    0.010709958150982857, 
                    -0.030511634424328804, 
                    0.004924601875245571, 
                    0.006400368642061949, 
                    0.01826118305325508, 
                    -0.0014204226899892092, 
                    -0.025470921769738197, 
                    -0.017432095482945442, 
                    -0.022984730079770088, 
                    -0.004809700418263674, 
                    0.0057838535867631435, 
                    0.01257343590259552, 
                    -0.028806470334529877, 
                    0.047768574208021164, 
                    -0.003973107784986496, 
                    -0.0014361501671373844, 
                    -0.018782515078783035, 
                    -0.010798496194183826, 
                    -0.017848873510956764, 
                    0.014649918302893639, 
                    -0.003543405793607235, 
                    0.038173094391822815, 
                    -0.002021388616412878, 
                    -0.023420343175530434, 
                    -0.0077828411012887955, 
                    0.005733111407607794, 
                    -0.05821666121482849, 
                    0.00129763747099787, 
                    0.002004532143473625, 
                    0.022614065557718277, 
                    -0.006412269547581673, 
                    0.028347140178084373, 
                    0.002293270081281662, 
                    -0.01607719622552395, 
                    -0.0002585091278888285, 
                    -0.0321013517677784, 
                    0.01930650882422924, 
                    -0.04602694511413574, 
                    -0.029739394783973694, 
                    -0.031344931572675705, 
                    0.011439235880970955, 
                    -0.01773139089345932, 
                    -0.0120872613042593, 
                    -0.002329955343157053, 
                    -0.02709546498954296, 
                    -0.007543334737420082, 
                    -0.031994644552469254, 
                    0.01639460027217865, 
                    0.03417374938726425
                ], 
                [
                    -0.026127170771360397, 
                    -0.006602067034691572, 
                    -0.04938924312591553, 
                    0.01197980809956789, 
                    0.09129269421100616, 
                    0.07536465674638748, 
                    -0.03817644342780113, 
                    0.06172226741909981, 
                    0.03129339963197708, 
                    0.024234188720583916, 
                    0.02367633394896984, 
                    0.04169374704360962, 
                    0.013670557178556919, 
                    0.04703085124492645, 
                    -0.006299047265201807, 
                    0.020748669281601906, 
                    0.026304619386792183, 
                    0.019063800573349, 
                    -0.023034147918224335, 
                    0.023367593064904213, 
                    0.033403314650058746, 
                    0.040986306965351105, 
                    0.005747777409851551, 
                    0.04136236757040024, 
                    0.02213566191494465, 
                    -0.039087291806936264, 
                    -0.01258923765271902, 
                    -0.0007536186021752656, 
                    0.012122728861868382, 
                    0.01879606395959854, 
                    0.0030303848907351494, 
                    -0.05159328505396843, 
                    0.00417507765814662, 
                    -0.026934374123811722, 
                    -0.009513054974377155, 
                    -0.004840121138840914, 
                    -0.0007916254689916968, 
                    -3.0006187444087118e-05, 
                    -0.006358804181218147, 
                    0.021075882017612457, 
                    -0.034511398524045944, 
                    -0.00930904969573021, 
                    -0.047200512140989304, 
                    -0.012397396378219128, 
                    0.005607764236629009, 
                    -0.002574850106611848, 
                    -0.016185248270630836, 
                    -0.031257376074790955, 
                    0.012259582988917828, 
                    -0.03763138875365257, 
                    -0.016192572191357613, 
                    -0.01974116824567318, 
                    0.0047229258343577385, 
                    0.011523636989295483, 
                    -0.016104141250252724, 
                    0.03984569385647774, 
                    0.006404652260243893, 
                    -0.012357506901025772, 
                    0.0032832918222993612, 
                    0.009159276261925697, 
                    -0.008406742475926876, 
                    -0.018819710239768028, 
                    -0.014946569688618183, 
                    0.021190300583839417, 
                    0.025790773332118988, 
                    -0.03978223353624344, 
                    -0.015590962022542953, 
                    0.0038831529673188925, 
                    -0.007495061028748751, 
                    0.021196875721216202, 
                    -0.0164230577647686, 
                    -0.00963936373591423, 
                    -0.012872070074081421, 
                    -0.01318126730620861, 
                    -0.005191945470869541, 
                    0.014690862968564034, 
                    -0.001418266212567687, 
                    0.004965567495673895, 
                    0.013707260601222515, 
                    -0.030257288366556168, 
                    -0.0010249714832752943, 
                    -0.028008077293634415, 
                    0.00018974485283251852, 
                    -0.0046407608315348625
                ], 
                [
                    0.004872113466262817, 
                    -0.00846424326300621, 
                    0.0002716108283493668, 
                    -0.017949648201465607, 
                    0.0028316089883446693, 
                    -0.07867934554815292, 
                    0.12717334926128387, 
                    0.014636289328336716, 
                    0.020851537585258484, 
                    0.04236931726336479, 
                    -0.004400746431201696, 
                    0.026666861027479172, 
                    0.0018758811056613922, 
                    -0.10043881088495255, 
                    0.04797501489520073, 
                    -0.029883788898587227, 
                    -0.048584502190351486, 
                    0.04141790792346001, 
                    -0.03841368481516838, 
                    0.016703573986887932, 
                    -0.004875943996012211, 
                    0.027400650084018707, 
                    0.008770836517214775, 
                    -0.02391918934881687, 
                    0.011954741552472115, 
                    0.027298901230096817, 
                    0.032720327377319336, 
                    0.019196560606360435, 
                    -0.009942417964339256, 
                    -0.03320588171482086, 
                    -0.00043897939031012356, 
                    0.03533031418919563, 
                    0.014745100401341915, 
                    0.021102918311953545, 
                    -0.023201163858175278, 
                    0.00113441061694175, 
                    0.011295352131128311, 
                    0.012893159873783588, 
                    0.04609329625964165, 
                    0.0010590393794700503, 
                    -0.03914492949843407, 
                    0.01809638924896717, 
                    0.010882481932640076, 
                    -0.035710666328668594, 
                    -0.008714117109775543, 
                    -0.03724177926778793, 
                    0.007911717519164085, 
                    -0.034770529717206955, 
                    -0.007931609638035297, 
                    0.0203781146556139, 
                    -0.01713423617184162, 
                    0.03608684986829758, 
                    -0.024066317826509476, 
                    -0.010602867230772972, 
                    0.029978906735777855, 
                    0.028789961710572243, 
                    -0.010751130059361458, 
                    -0.007547857239842415, 
                    0.02413034811615944, 
                    0.008387124165892601, 
                    -0.03566377982497215, 
                    0.009942792356014252, 
                    -0.010641916655004025, 
                    -0.00808036606758833, 
                    -0.01859629712998867, 
                    -0.0574009008705616, 
                    0.0105300173163414, 
                    0.00965123064815998, 
                    0.02796170301735401, 
                    0.025536220520734787, 
                    -0.013887416571378708, 
                    -0.007613172754645348, 
                    -0.011628011241555214, 
                    0.022378897294402122, 
                    -0.04433894902467728, 
                    0.022458333522081375, 
                    -0.01180899515748024, 
                    -0.014951033517718315, 
                    0.017712468281388283, 
                    -0.0026725116185843945, 
                    -0.005210487172007561, 
                    -0.014659852720797062, 
                    0.009258599020540714, 
                    -0.013294673524796963
                ], 
                [
                    -0.0048692417331039906, 
                    -0.024953311309218407, 
                    -0.02467026375234127, 
                    -0.012079209089279175, 
                    -0.04817122220993042, 
                    -0.057502102106809616, 
                    0.10339697450399399, 
                    0.008415141142904758, 
                    0.04045318439602852, 
                    0.04218515381217003, 
                    -0.010858921334147453, 
                    -0.004523913376033306, 
                    0.049518242478370667, 
                    -0.02326543629169464, 
                    -0.04315326362848282, 
                    0.01183298695832491, 
                    -0.04216397926211357, 
                    0.024993665516376495, 
                    -0.028477204963564873, 
                    0.03598389774560928, 
                    0.021181492134928703, 
                    0.034812867641448975, 
                    -0.012083410285413265, 
                    0.013932758010923862, 
                    0.01325975451618433, 
                    -0.005611814092844725, 
                    -0.030181096866726875, 
                    0.009209535084664822, 
                    -0.003446457674726844, 
                    8.00655543571338e-05, 
                    0.012588155455887318, 
                    -0.007173510268330574, 
                    -0.02032538875937462, 
                    0.02995891496539116, 
                    -0.0002745763340499252, 
                    -0.016303330659866333, 
                    0.00210221903398633, 
                    0.004109335131943226, 
                    0.037873830646276474, 
                    0.02837311290204525, 
                    -0.04225737228989601, 
                    -0.012908044271171093, 
                    0.019656453281641006, 
                    0.024258017539978027, 
                    0.0032264774199575186, 
                    0.00438632071018219, 
                    0.006926640402525663, 
                    0.010468671098351479, 
                    0.03300512582063675, 
                    0.005060961935669184, 
                    -0.02070314809679985, 
                    0.06568478047847748, 
                    0.0039958166889846325, 
                    -0.0026524774730205536, 
                    0.0024538440629839897, 
                    -0.002604209817945957, 
                    0.015902560204267502, 
                    0.005793264601379633, 
                    0.046779513359069824, 
                    0.010086406953632832, 
                    -0.026212459430098534, 
                    0.00777345011010766, 
                    -0.01704907789826393, 
                    0.042807687073946, 
                    0.012745577841997147, 
                    -0.030090495944023132, 
                    -0.009722067043185234, 
                    0.03182670846581459, 
                    -0.001402307883836329, 
                    0.010624759830534458, 
                    -0.019359810277819633, 
                    0.0012914530234411359, 
                    0.019271986559033394, 
                    0.005484120920300484, 
                    -0.012694681994616985, 
                    -0.00030854984652251005, 
                    0.024126481264829636, 
                    -0.02681626006960869, 
                    0.01610112190246582, 
                    -0.007353962864726782, 
                    0.007105325814336538, 
                    0.002011776901781559, 
                    0.01754072867333889, 
                    0.021223722025752068
                ], 
                [
                    0.017147760838270187, 
                    0.04117114841938019, 
                    0.005000290460884571, 
                    0.03806113079190254, 
                    0.01025534886866808, 
                    -0.09883345663547516, 
                    0.08147355169057846, 
                    -0.01335139386355877, 
                    0.02543444000184536, 
                    0.03913571685552597, 
                    0.013897834345698357, 
                    -0.02782394550740719, 
                    0.025613335892558098, 
                    0.00048018505913205445, 
                    -0.007904068566858768, 
                    0.035272691398859024, 
                    -0.06169186532497406, 
                    -0.0066809095442295074, 
                    -0.0041056848131120205, 
                    -0.013134884648025036, 
                    0.01452194806188345, 
                    0.04380357265472412, 
                    0.008286154828965664, 
                    0.01748902164399624, 
                    0.029281707480549812, 
                    -0.02058008499443531, 
                    0.0004403973580338061, 
                    0.01784590631723404, 
                    0.029804861173033714, 
                    -0.014306175522506237, 
                    0.023542284965515137, 
                    0.02106739953160286, 
                    0.006258438341319561, 
                    0.02701396867632866, 
                    -0.007229910697788, 
                    0.0013964945683255792, 
                    -0.014338052831590176, 
                    0.010496959090232849, 
                    -0.021709494292736053, 
                    -0.0063074855133891106, 
                    0.005135302897542715, 
                    0.01342336181551218, 
                    0.01660258136689663, 
                    0.011014316231012344, 
                    -0.027360333129763603, 
                    -0.007401562295854092, 
                    0.004976486321538687, 
                    -0.023320049047470093, 
                    -0.0026610211934894323, 
                    0.010181374847888947, 
                    0.025286581367254257, 
                    0.0002953532093670219, 
                    -0.022080469876527786, 
                    -0.010708706453442574, 
                    -0.01714620366692543, 
                    0.025959562510252, 
                    -0.0027460537385195494, 
                    0.039054788649082184, 
                    0.021145127713680267, 
                    -0.01829908974468708, 
                    -0.03093731589615345, 
                    -0.04909977316856384, 
                    -0.0014973301440477371, 
                    -0.023645639419555664, 
                    0.03025287576019764, 
                    -0.022951168939471245, 
                    -0.02003088966012001, 
                    0.025880705565214157, 
                    -0.02534313127398491, 
                    0.014986236579716206, 
                    0.0010108451824635267, 
                    0.00787552259862423, 
                    -0.01643867790699005, 
                    0.012671534903347492, 
                    -0.0028851781971752644, 
                    0.014484458602964878, 
                    -0.0038988383021205664, 
                    0.00298477103933692, 
                    0.030092459172010422, 
                    -0.012367701157927513, 
                    0.020798416808247566, 
                    0.022927550598978996, 
                    0.014650825411081314, 
                    -0.002877382095903158
                ], 
                [
                    -0.025455178692936897, 
                    0.013494327664375305, 
                    -0.032696835696697235, 
                    0.00906456634402275, 
                    0.07073032110929489, 
                    0.04305103048682213, 
                    0.0154794380068779, 
                    0.034455787390470505, 
                    -0.006715185008943081, 
                    0.001420218264684081, 
                    0.04304298385977745, 
                    -0.0037036242429167032, 
                    0.04269307106733322, 
                    0.013773179613053799, 
                    0.014846377074718475, 
                    -0.00814779195934534, 
                    -0.003340229857712984, 
                    0.0037295918446034193, 
                    0.01188691332936287, 
                    0.007904286496341228, 
                    0.0075921486131846905, 
                    0.028343772515654564, 
                    0.001390731311403215, 
                    0.006958994083106518, 
                    -0.03738746792078018, 
                    -0.003456893377006054, 
                    0.014521243050694466, 
                    0.010659811086952686, 
                    0.03145346790552139, 
                    -0.0043756552040576935, 
                    0.04190883785486221, 
                    -0.023388683795928955, 
                    0.038090623915195465, 
                    -0.02269892208278179, 
                    0.0004988639848306775, 
                    0.0037930572871118784, 
                    -0.014170303009450436, 
                    -0.007001561112701893, 
                    0.028347160667181015, 
                    0.016537046059966087, 
                    0.0004434709844645113, 
                    0.004915263969451189, 
                    0.0071268947795033455, 
                    0.020841844379901886, 
                    -0.026948759332299232, 
                    0.01487656868994236, 
                    0.0132500184699893, 
                    -0.029337912797927856, 
                    -0.004535801708698273, 
                    -0.026214484125375748, 
                    -0.006753020454198122, 
                    0.010997424833476543, 
                    -0.011528490111231804, 
                    0.02502569556236267, 
                    0.012820747680962086, 
                    0.030856916680932045, 
                    -0.01285521686077118, 
                    0.0028461755719035864, 
                    -0.010368349961936474, 
                    -0.00399900833144784, 
                    0.002015135483816266, 
                    0.007738329470157623, 
                    -0.020617589354515076, 
                    -0.012164594605565071, 
                    0.016730599105358124, 
                    0.019409528002142906, 
                    -0.0007054219604469836, 
                    0.030311107635498047, 
                    -0.010344292968511581, 
                    0.020259397104382515, 
                    -0.016967274248600006, 
                    0.044782862067222595, 
                    -0.02066734991967678, 
                    8.61748558236286e-05, 
                    -0.015427780337631702, 
                    0.040478434413671494, 
                    -0.02459760382771492, 
                    0.013931481167674065, 
                    -0.001604462624527514, 
                    -0.014746254310011864, 
                    0.010290736332535744, 
                    -0.01899399608373642, 
                    -0.026271186769008636, 
                    0.013181457296013832
                ], 
                [
                    -0.01057417318224907, 
                    0.013371746055781841, 
                    0.029758138582110405, 
                    0.01425839215517044, 
                    0.05907759070396423, 
                    -0.044019538909196854, 
                    0.011766744777560234, 
                    0.01815577782690525, 
                    0.004372795578092337, 
                    -0.004392586182802916, 
                    0.021426821127533913, 
                    -0.028786486014723778, 
                    0.014239443466067314, 
                    0.04882696643471718, 
                    0.0184684656560421, 
                    0.016036001965403557, 
                    -0.021191226318478584, 
                    -0.044362179934978485, 
                    0.011206448078155518, 
                    0.03443972021341324, 
                    -0.004545330535620451, 
                    0.056839678436517715, 
                    0.028412427753210068, 
                    -0.004130008164793253, 
                    -0.030393915250897408, 
                    0.005438764579594135, 
                    -0.017866037786006927, 
                    -0.009801867417991161, 
                    -0.02202235348522663, 
                    0.04112761467695236, 
                    0.017374608665704727, 
                    -0.036334145814180374, 
                    0.003924595192074776, 
                    -0.005423815920948982, 
                    -0.011894693598151207, 
                    -0.01930932141840458, 
                    -0.010341247543692589, 
                    0.02549387887120247, 
                    0.003917739726603031, 
                    -0.0027075440157204866, 
                    -0.04276357591152191, 
                    -0.008097108453512192, 
                    -0.019961915910243988, 
                    -0.010716605000197887, 
                    -0.01331072673201561, 
                    0.0012023707386106253, 
                    0.025887005031108856, 
                    -0.006695129908621311, 
                    0.02107546478509903, 
                    -0.010217391885817051, 
                    -0.016342591494321823, 
                    0.022601449862122536, 
                    0.008356841281056404, 
                    -0.021146325394511223, 
                    0.04524950683116913, 
                    -0.0026127484161406755, 
                    0.037245944142341614, 
                    0.054375648498535156, 
                    0.013951243832707405, 
                    0.006412916351109743, 
                    -0.01137187797576189, 
                    0.002542357426136732, 
                    -0.032889824360609055, 
                    -4.3891730456380174e-05, 
                    0.002389324828982353, 
                    0.015375575050711632, 
                    0.024305596947669983, 
                    -0.020247934386134148, 
                    -0.03968771547079086, 
                    -0.02865414507687092, 
                    0.01610790193080902, 
                    -0.009691446088254452, 
                    -0.01432718988507986, 
                    0.012464377097785473, 
                    -0.0009403048316016793, 
                    -0.002515936503186822, 
                    -0.02391313575208187, 
                    0.003938545472919941, 
                    0.0064742290414869785, 
                    0.03248981386423111, 
                    -0.022014381363987923, 
                    0.012876264750957489, 
                    0.025203417986631393, 
                    0.0017169909551739693
                ], 
                [
                    -0.09676163643598557, 
                    -0.010232224129140377, 
                    -0.03709812089800835, 
                    -0.0019451590487733483, 
                    -0.003450120333582163, 
                    -0.0057851411402225494, 
                    0.0055984389036893845, 
                    -0.008803237229585648, 
                    0.04830561578273773, 
                    -0.017300941050052643, 
                    -0.014341290108859539, 
                    -0.030457425862550735, 
                    0.020802637562155724, 
                    -0.1400744915008545, 
                    -0.02793506532907486, 
                    -0.07290183752775192, 
                    0.012477543205022812, 
                    -0.024857845157384872, 
                    -0.05902695655822754, 
                    0.01663987897336483, 
                    -0.0014754552394151688, 
                    0.01621776819229126, 
                    -0.01847289316356182, 
                    -0.008936882950365543, 
                    -0.04882204532623291, 
                    -0.01893981546163559, 
                    0.005954020656645298, 
                    -0.023183993995189667, 
                    -0.01250733993947506, 
                    -0.009615219198167324, 
                    -0.013301372528076172, 
                    0.09994449466466904, 
                    -0.03300800174474716, 
                    -0.01669343188405037, 
                    0.02345256693661213, 
                    -0.04095184803009033, 
                    0.048771779984235764, 
                    0.019426492974162102, 
                    0.014828525483608246, 
                    -0.008479097858071327, 
                    -0.0022719306871294975, 
                    -0.008605808950960636, 
                    -0.08048857003450394, 
                    -0.01734066940844059, 
                    0.042927034199237823, 
                    0.0037828765343874693, 
                    0.021779876202344894, 
                    -0.02601304091513157, 
                    -0.0029944705311208963, 
                    -0.003478914499282837, 
                    0.015244063921272755, 
                    -0.024936428293585777, 
                    0.006009568925946951, 
                    0.014832518063485622, 
                    0.025747861713171005, 
                    -0.01272796280682087, 
                    0.006218109279870987, 
                    -0.011402818374335766, 
                    0.00017362514336127788, 
                    0.02801966480910778, 
                    -0.011780645698308945, 
                    0.051761072129011154, 
                    0.023616066202521324, 
                    -0.007660767529159784, 
                    0.022944841533899307, 
                    -0.022714504972100258, 
                    0.03897266834974289, 
                    0.01907917484641075, 
                    0.004945262335240841, 
                    -0.0058885542675852776, 
                    -0.00924417283385992, 
                    -0.018324706703424454, 
                    -0.027538809925317764, 
                    -0.018833082169294357, 
                    0.019709814339876175, 
                    -0.0007009226246736944, 
                    -0.014310755766928196, 
                    -0.01403383631259203, 
                    0.05915958061814308, 
                    -0.008444852195680141, 
                    -0.018871614709496498, 
                    -0.018356865271925926, 
                    -0.021955415606498718, 
                    0.00911659188568592
                ], 
                [
                    0.0006123058265075088, 
                    -0.0017822233494371176, 
                    -0.02531389333307743, 
                    0.000711594766471535, 
                    0.11114725470542908, 
                    -0.20303882658481598, 
                    0.09545918554067612, 
                    -0.014777453616261482, 
                    0.03023395501077175, 
                    0.005596075672656298, 
                    0.019622234627604485, 
                    0.0020996963139623404, 
                    -0.009720309637486935, 
                    0.022500701248645782, 
                    0.009239395149052143, 
                    -0.011947475373744965, 
                    0.08452276140451431, 
                    -0.049093734472990036, 
                    -0.004575761500746012, 
                    0.011772454716265202, 
                    0.00638157781213522, 
                    -0.0037930170074105263, 
                    0.00947620254009962, 
                    -0.024746980518102646, 
                    -0.018821382895112038, 
                    -0.02226361446082592, 
                    0.0009628854459151626, 
                    0.006236732937395573, 
                    0.003157994942739606, 
                    -0.014006131328642368, 
                    -0.0378909707069397, 
                    -0.009846895933151245, 
                    -0.012260845862329006, 
                    -0.0021663850639015436, 
                    -0.018842214718461037, 
                    -0.0023694741539657116, 
                    -0.005590038374066353, 
                    0.010788080282509327, 
                    0.006175768095999956, 
                    0.013975248672068119, 
                    -0.012478248216211796, 
                    0.006329385098069906, 
                    -0.006342403125017881, 
                    0.0027154406998306513, 
                    0.0005496094236150384, 
                    0.018817618489265442, 
                    -0.019798219203948975, 
                    -0.024357954040169716, 
                    0.022669268772006035, 
                    -0.02875121869146824, 
                    0.03121870383620262, 
                    -0.012286461889743805, 
                    -0.014385881833732128, 
                    -0.0028707340825349092, 
                    0.006390977650880814, 
                    -0.009647281840443611, 
                    -0.010439492762088776, 
                    -0.01627342402935028, 
                    0.01648193784058094, 
                    -0.0014126526657491922, 
                    -0.012674069963395596, 
                    0.0317130945622921, 
                    -0.005910249426960945, 
                    -0.022984836250543594, 
                    0.013781595043838024, 
                    0.011471453122794628, 
                    -0.0014961205888539553, 
                    0.010365746915340424, 
                    -0.020311851054430008, 
                    0.005211955402046442, 
                    0.003329870058223605, 
                    0.005408307537436485, 
                    -0.006686612963676453, 
                    0.0078034899197518826, 
                    -0.015762941911816597, 
                    0.017102912068367004, 
                    -0.004607486072927713, 
                    0.021277856081724167, 
                    -0.025022299960255623, 
                    0.020751941949129105, 
                    -0.014431597664952278, 
                    -0.002404513070359826, 
                    0.018500979989767075, 
                    -0.009997629560530186
                ], 
                [
                    -0.006968298926949501, 
                    -0.008608460426330566, 
                    -0.026692572981119156, 
                    0.03147580102086067, 
                    0.029802609235048294, 
                    0.021934110671281815, 
                    0.10272765904664993, 
                    0.01379550900310278, 
                    0.004600725136697292, 
                    -0.009027565829455853, 
                    -0.007126972079277039, 
                    -0.002800694666802883, 
                    0.02442997880280018, 
                    0.03571377322077751, 
                    0.013809205032885075, 
                    0.027731366455554962, 
                    -0.037991974502801895, 
                    0.004661340266466141, 
                    0.009745325893163681, 
                    0.03733610734343529, 
                    0.04357372596859932, 
                    0.019380658864974976, 
                    -0.02645999938249588, 
                    -0.031197523698210716, 
                    -0.009389744140207767, 
                    0.012757843360304832, 
                    -0.005043552722781897, 
                    0.0001558611838845536, 
                    0.027144256979227066, 
                    -0.0013656793162226677, 
                    0.029392192140221596, 
                    0.015600977465510368, 
                    0.03267285227775574, 
                    -0.044701214879751205, 
                    0.014789266511797905, 
                    0.014276371337473392, 
                    -0.015393865294754505, 
                    -0.00012233191228006035, 
                    0.025224991142749786, 
                    -0.0017639886355027556, 
                    -0.004674105904996395, 
                    -0.011100344359874725, 
                    -0.021155182272195816, 
                    -0.015441729687154293, 
                    -0.011057416908442974, 
                    0.005392562132328749, 
                    -0.001410683966241777, 
                    0.022729704156517982, 
                    0.014044507406651974, 
                    -0.035650551319122314, 
                    -0.021346718072891235, 
                    0.02368677407503128, 
                    0.004712077789008617, 
                    -0.011529537849128246, 
                    -0.018864573910832405, 
                    0.0008956022211350501, 
                    0.012741400860249996, 
                    -0.01669198088347912, 
                    0.03167866915464401, 
                    0.004177773371338844, 
                    -0.03934906795620918, 
                    -0.04227564111351967, 
                    0.0020356967579573393, 
                    -0.0066219293512403965, 
                    0.020924566313624382, 
                    -0.0025980696082115173, 
                    0.008083326742053032, 
                    4.495094617595896e-05, 
                    -0.011906133033335209, 
                    0.019688542932271957, 
                    -0.008239276707172394, 
                    0.010125784203410149, 
                    -0.01718670316040516, 
                    -0.02595675364136696, 
                    -0.019525477662682533, 
                    -0.009852830320596695, 
                    0.004510913044214249, 
                    0.020953377708792686, 
                    0.01763630472123623, 
                    -0.037095412611961365, 
                    0.01664334163069725, 
                    -0.030369583517313004, 
                    0.03612223640084267, 
                    -0.017113104462623596
                ], 
                [
                    0.038822513073682785, 
                    0.0177976805716753, 
                    0.008876258507370949, 
                    -0.0026846877299249172, 
                    0.05003012344241142, 
                    -0.14469784498214722, 
                    -0.014436832629144192, 
                    0.0694020539522171, 
                    0.017933158203959465, 
                    0.0034094539005309343, 
                    0.04059164971113205, 
                    -0.005591793451458216, 
                    0.04502527788281441, 
                    -0.01523900218307972, 
                    0.00023613765370100737, 
                    -0.0027755273040384054, 
                    -0.07067586481571198, 
                    0.016096021980047226, 
                    0.00651156809180975, 
                    0.009332084096968174, 
                    -0.004982955753803253, 
                    0.016839496791362762, 
                    0.014926478266716003, 
                    0.022475741803646088, 
                    -0.010853002779185772, 
                    0.0029020358342677355, 
                    -0.019114278256893158, 
                    -0.028459396213293076, 
                    0.02077259123325348, 
                    0.02012004144489765, 
                    0.01674824394285679, 
                    -0.006724612321704626, 
                    -0.0044784811325371265, 
                    0.016264649108052254, 
                    -0.008042160421609879, 
                    -0.04209268093109131, 
                    -0.0025820783339440823, 
                    0.00362181244418025, 
                    0.025290897116065025, 
                    -0.006623101886361837, 
                    -0.007565492298454046, 
                    0.029952751472592354, 
                    -0.031171945855021477, 
                    0.007598002441227436, 
                    -0.00717287790030241, 
                    -0.017642412334680557, 
                    0.021763954311609268, 
                    -0.031362295150756836, 
                    0.023280592635273933, 
                    -0.0227313581854105, 
                    0.013811560347676277, 
                    0.01903027854859829, 
                    0.007895530201494694, 
                    -0.013524233363568783, 
                    0.013237083330750465, 
                    -0.007524207700043917, 
                    -0.006272768136113882, 
                    0.033953387290239334, 
                    0.04046139121055603, 
                    0.005943079944700003, 
                    0.004790717735886574, 
                    -0.003543929662555456, 
                    -0.019814681261777878, 
                    -0.007204937282949686, 
                    0.0327630490064621, 
                    -0.02508450113236904, 
                    0.02869558148086071, 
                    0.0007745245238766074, 
                    0.004302439745515585, 
                    -0.029686246067285538, 
                    -0.006313208024948835, 
                    -0.0019665949512273073, 
                    -0.012027445249259472, 
                    -0.008913811296224594, 
                    -0.031653232872486115, 
                    0.04915382340550423, 
                    0.013088538311421871, 
                    0.026665514335036278, 
                    0.015313219279050827, 
                    0.0031297560781240463, 
                    -0.00027494566165842116, 
                    -0.0018464241875335574, 
                    -0.015200018882751465, 
                    -0.03152616694569588
                ], 
                [
                    -0.06158311665058136, 
                    -0.01402238104492426, 
                    4.4689440983347595e-05, 
                    0.007900642231106758, 
                    0.05071123689413071, 
                    0.013173914514482021, 
                    0.1882406324148178, 
                    0.003705090144649148, 
                    0.01279898639768362, 
                    -0.02445751428604126, 
                    -0.02359059453010559, 
                    -0.01968279667198658, 
                    0.04248040169477463, 
                    0.030025599524378777, 
                    0.050077132880687714, 
                    -0.042975012212991714, 
                    -0.01896095648407936, 
                    0.021246710792183876, 
                    -0.03213759884238243, 
                    0.01951729506254196, 
                    0.01306834165006876, 
                    0.0388864167034626, 
                    0.013676915317773819, 
                    0.03198714181780815, 
                    0.008904904127120972, 
                    0.011323639191687107, 
                    0.013717567548155785, 
                    -0.035533785820007324, 
                    0.021849658340215683, 
                    0.001855397131294012, 
                    0.00584569713100791, 
                    0.0007655968656763434, 
                    0.015709083527326584, 
                    -0.0052215768955647945, 
                    -0.036363329738378525, 
                    -0.006079510785639286, 
                    -0.03604646027088165, 
                    -0.0005520298145711422, 
                    0.010449420660734177, 
                    0.005130678415298462, 
                    -0.006518042646348476, 
                    0.005959306377917528, 
                    -0.01064713578671217, 
                    0.034525901079177856, 
                    -0.02459404245018959, 
                    -0.010560424998402596, 
                    0.019229670986533165, 
                    -0.04941248521208763, 
                    0.023070789873600006, 
                    0.01828482188284397, 
                    0.01915590837597847, 
                    -0.027801891788840294, 
                    0.0007615755312144756, 
                    0.003720903769135475, 
                    -0.010520504787564278, 
                    0.0036283626686781645, 
                    -0.0030849005561321974, 
                    0.0005333557492122054, 
                    -0.02628629095852375, 
                    -0.009643900208175182, 
                    -0.021267564967274666, 
                    0.009856455028057098, 
                    0.007511836942285299, 
                    -0.031045204028487206, 
                    -0.01179286278784275, 
                    -0.00816299207508564, 
                    0.03329922631382942, 
                    -0.013934719376266003, 
                    0.012468713335692883, 
                    -0.0056030526757240295, 
                    0.01844336837530136, 
                    0.0006636468460783362, 
                    -0.04753809794783592, 
                    0.015921657904982567, 
                    -0.02278185449540615, 
                    -0.004098416771739721, 
                    -0.01708891987800598, 
                    -0.003964157309383154, 
                    0.027663888409733772, 
                    -0.018413355574011803, 
                    -0.012240429408848286, 
                    -0.011877666227519512, 
                    -0.02439429797232151, 
                    -0.0005690011312253773
                ], 
                [
                    -0.016811931505799294, 
                    0.03551042824983597, 
                    -0.050236839801073074, 
                    0.030477752909064293, 
                    0.048536624759435654, 
                    0.044526901096105576, 
                    -0.058563776314258575, 
                    0.05903824791312218, 
                    0.013595704920589924, 
                    0.04072700813412666, 
                    0.03158324956893921, 
                    0.0005014429334551096, 
                    0.01971478946506977, 
                    0.015345217660069466, 
                    0.00844647828489542, 
                    -0.028946110978722572, 
                    0.025511180981993675, 
                    -0.02315375581383705, 
                    0.00016060519556049258, 
                    0.022780928760766983, 
                    0.02009381353855133, 
                    0.027886120602488518, 
                    -0.015623750165104866, 
                    0.026942702010273933, 
                    -0.0006504023913294077, 
                    -0.019130965694785118, 
                    -0.007899222895503044, 
                    -0.012263522483408451, 
                    -0.01924397237598896, 
                    0.03367668017745018, 
                    0.021536799147725105, 
                    -0.00788635853677988, 
                    -0.0029119972605258226, 
                    -0.0020846074912697077, 
                    -0.01226589735597372, 
                    -0.018014417961239815, 
                    -0.007565848529338837, 
                    -0.0045851413160562515, 
                    0.021469958126544952, 
                    -0.01214530784636736, 
                    -0.019858507439494133, 
                    -0.0008906021248549223, 
                    -0.03647584095597267, 
                    -0.011449689976871014, 
                    0.0006807855679653585, 
                    0.002792312763631344, 
                    0.010336881503462791, 
                    -0.047634076327085495, 
                    0.03747721016407013, 
                    0.03681781142950058, 
                    -0.0012246612459421158, 
                    -0.0036601813044399023, 
                    -0.014167362824082375, 
                    -0.011866677552461624, 
                    0.03006298840045929, 
                    0.027550436556339264, 
                    0.015973178669810295, 
                    0.01906844787299633, 
                    0.012118322774767876, 
                    -0.007641542237251997, 
                    -0.02157348394393921, 
                    -0.018223412334918976, 
                    -0.019344404339790344, 
                    -0.007772290147840977, 
                    0.02527005225419998, 
                    -0.01309226080775261, 
                    0.040560755878686905, 
                    -0.012986904010176659, 
                    -0.0073294551111757755, 
                    -0.010843113996088505, 
                    -0.01001946721225977, 
                    0.020504044368863106, 
                    -0.01773379184305668, 
                    -0.03367026150226593, 
                    -0.054163455963134766, 
                    0.023639952763915062, 
                    -0.0033640360925346613, 
                    0.0024360755924135447, 
                    0.01498107984662056, 
                    -0.003103687660768628, 
                    0.015973111614584923, 
                    0.006841860245913267, 
                    -0.019036531448364258, 
                    0.03325711190700531
                ], 
                [
                    0.04241153597831726, 
                    0.005624894052743912, 
                    0.050962895154953, 
                    0.004450978245586157, 
                    -0.032843392342329025, 
                    0.025136232376098633, 
                    -0.007181969471275806, 
                    0.014867890626192093, 
                    0.05006619542837143, 
                    0.008018127642571926, 
                    0.009437957778573036, 
                    0.007283175829797983, 
                    -0.028130164369940758, 
                    -0.02714678645133972, 
                    -0.023451371118426323, 
                    -0.02019503526389599, 
                    -0.11863060295581818, 
                    0.029200023040175438, 
                    0.0023814630694687366, 
                    0.04530457407236099, 
                    0.029743527993559837, 
                    -0.0348999984562397, 
                    -0.012058593332767487, 
                    -0.04782850295305252, 
                    0.006650832481682301, 
                    -0.08042363822460175, 
                    -0.05594736710190773, 
                    0.02731879986822605, 
                    0.017253730446100235, 
                    -0.0032733120024204254, 
                    0.04760906845331192, 
                    -0.016745170578360558, 
                    -0.05865800753235817, 
                    0.09624018520116806, 
                    -0.03715828061103821, 
                    -0.01962459459900856, 
                    0.022472282871603966, 
                    0.047088418155908585, 
                    0.06492610275745392, 
                    0.018624210730195045, 
                    0.028421204537153244, 
                    0.01113823615014553, 
                    0.02622057870030403, 
                    -0.02633318305015564, 
                    0.008028092794120312, 
                    -0.01766255311667919, 
                    -0.03132614865899086, 
                    -0.002651158720254898, 
                    0.011356244795024395, 
                    -0.056602317839860916, 
                    -0.07642722129821777, 
                    0.031560491770505905, 
                    -0.04119874909520149, 
                    -0.03204028308391571, 
                    0.02817109227180481, 
                    0.006303747184574604, 
                    0.0352434441447258, 
                    0.005950341001152992, 
                    -0.00033219653414562345, 
                    -0.017873715609312057, 
                    0.028550701215863228, 
                    -0.017092911526560783, 
                    -0.030823271721601486, 
                    0.025791941210627556, 
                    0.0008219879819080234, 
                    0.014320640824735165, 
                    -0.0008952875505201519, 
                    -0.000781151931732893, 
                    -0.0013756303815171123, 
                    -0.008876945823431015, 
                    -0.016588980332016945, 
                    -0.012511144392192364, 
                    -0.03517116978764534, 
                    -0.013211347162723541, 
                    0.011898428201675415, 
                    0.014109399169683456, 
                    -0.011663297191262245, 
                    -0.02269887737929821, 
                    0.013082345016300678, 
                    -0.040976475924253464, 
                    -0.008619677275419235, 
                    -0.010458207689225674, 
                    0.02214646525681019, 
                    0.02787068486213684
                ], 
                [
                    -0.017269164323806763, 
                    0.010179316624999046, 
                    0.005387406796216965, 
                    -0.02172764390707016, 
                    -0.014092259109020233, 
                    0.03364460542798042, 
                    0.07232914119958878, 
                    0.03668211027979851, 
                    0.0017530628247186542, 
                    0.0030656747985631227, 
                    0.009555116295814514, 
                    0.03944706916809082, 
                    -0.002643914893269539, 
                    -0.033775679767131805, 
                    0.010847329162061214, 
                    -0.02858561836183071, 
                    0.06815554201602936, 
                    -0.02133767306804657, 
                    -0.02213476598262787, 
                    0.02824782207608223, 
                    0.042385708540678024, 
                    0.006843110546469688, 
                    -0.005918360780924559, 
                    0.03855832293629646, 
                    -0.010534949600696564, 
                    -0.010078621096909046, 
                    0.013265765272080898, 
                    -0.04159080237150192, 
                    0.02371807023882866, 
                    -0.006795703899115324, 
                    -0.013108574785292149, 
                    0.030632100999355316, 
                    -0.001364055904559791, 
                    -0.04153343662619591, 
                    0.03279590234160423, 
                    0.043414436280727386, 
                    -0.009628049097955227, 
                    0.027241520583629608, 
                    -0.03017304837703705, 
                    -0.01609985902905464, 
                    0.0020808540284633636, 
                    0.008453997783362865, 
                    0.012747682631015778, 
                    0.003211135510355234, 
                    0.0019424831261858344, 
                    -0.02139625884592533, 
                    0.03261107951402664, 
                    -0.035005129873752594, 
                    0.0367945097386837, 
                    0.01838928461074829, 
                    0.030462775379419327, 
                    0.02203775756061077, 
                    -0.012911439873278141, 
                    -0.02709747850894928, 
                    0.004859577398747206, 
                    0.004152348265051842, 
                    0.002414124319329858, 
                    0.024530114606022835, 
                    -0.02921038493514061, 
                    0.00047997510409913957, 
                    0.0014341844944283366, 
                    -0.02174665406346321, 
                    -0.028424803167581558, 
                    -0.03370305895805359, 
                    0.020600082352757454, 
                    -0.0025715474039316177, 
                    0.020769285038113594, 
                    0.02398553304374218, 
                    -0.030511517077684402, 
                    0.017393335700035095, 
                    -0.014145046472549438, 
                    -0.02516501396894455, 
                    0.014756600372493267, 
                    0.03888322412967682, 
                    0.019095245748758316, 
                    0.016886286437511444, 
                    0.016295144334435463, 
                    -0.020167140290141106, 
                    -0.035616885870695114, 
                    -0.01808864064514637, 
                    -0.006554753985255957, 
                    0.004197390284389257, 
                    0.012123757041990757, 
                    0.0013213226338848472
                ], 
                [
                    0.022526485845446587, 
                    0.0005271310801617801, 
                    -0.043427906930446625, 
                    0.012549192644655704, 
                    0.007051761262118816, 
                    -0.17481929063796997, 
                    0.032060280442237854, 
                    0.013496609404683113, 
                    0.010291743092238903, 
                    0.0264570489525795, 
                    -0.005303273443132639, 
                    -2.000588210648857e-07, 
                    -0.0036770044825971127, 
                    -0.036345601081848145, 
                    0.04877661168575287, 
                    -0.04960857704281807, 
                    -0.014623536728322506, 
                    0.01245094370096922, 
                    0.00774651113897562, 
                    0.014557517133653164, 
                    -0.02402646839618683, 
                    0.006792058236896992, 
                    -0.036166246980428696, 
                    -0.04014597833156586, 
                    -0.015247794799506664, 
                    0.0029029168654233217, 
                    0.007158540654927492, 
                    -0.013075897470116615, 
                    0.004398994147777557, 
                    -0.009960402734577656, 
                    0.003273311071097851, 
                    0.00107215391471982, 
                    0.03304056078195572, 
                    -0.01652151346206665, 
                    0.011288287118077278, 
                    -0.019720949232578278, 
                    0.0026489573065191507, 
                    -0.004526329692453146, 
                    -0.00848544854670763, 
                    0.03918478265404701, 
                    -0.0028462253976613283, 
                    0.0010436157463118434, 
                    -0.0007752883248031139, 
                    -0.02292645536363125, 
                    0.00639150757342577, 
                    0.013660209253430367, 
                    0.021185457706451416, 
                    -0.02360484004020691, 
                    0.024691734462976456, 
                    -0.015254850499331951, 
                    -0.005253814626485109, 
                    0.04648695886135101, 
                    -0.009588576853275299, 
                    -0.015242114663124084, 
                    0.028469029814004898, 
                    0.0034380301367491484, 
                    0.008243006654083729, 
                    0.0024108299985527992, 
                    0.012955060228705406, 
                    0.02403743751347065, 
                    -0.0011144897434860468, 
                    0.005119264125823975, 
                    0.019940996542572975, 
                    0.0210887361317873, 
                    0.0022264376748353243, 
                    -0.0031199974473565817, 
                    0.013287210837006569, 
                    0.0010056892642751336, 
                    -0.010241791605949402, 
                    -0.01554312277585268, 
                    0.02101859636604786, 
                    -0.008324887603521347, 
                    -0.011068755760788918, 
                    0.0026184902526438236, 
                    -0.0040709092281758785, 
                    -0.02100399136543274, 
                    0.017491914331912994, 
                    0.0010640262626111507, 
                    0.017735103145241737, 
                    -0.01324264332652092, 
                    -0.043971192091703415, 
                    -0.006694631651043892, 
                    0.006402481812983751, 
                    0.014304053038358688
                ], 
                [
                    -0.03093612566590309, 
                    -0.021342525258660316, 
                    -0.018931400030851364, 
                    0.0037949082907289267, 
                    -0.025316111743450165, 
                    -0.18856191635131836, 
                    -0.016480162739753723, 
                    0.018227458000183105, 
                    0.018211785703897476, 
                    0.026707429438829422, 
                    -0.004493829794228077, 
                    -0.008417749777436256, 
                    -0.009434890933334827, 
                    -0.002620865823701024, 
                    0.04630083218216896, 
                    -0.04635336622595787, 
                    0.02701735310256481, 
                    -0.01188697386533022, 
                    0.015826519578695297, 
                    -0.019027942791581154, 
                    0.022014906629920006, 
                    0.040167078375816345, 
                    -0.034286823123693466, 
                    -0.01587017811834812, 
                    -0.01478392630815506, 
                    -0.0046087102964520454, 
                    0.0072033298201859, 
                    -0.010292175225913525, 
                    0.021469416096806526, 
                    -0.016453711315989494, 
                    -0.014325104653835297, 
                    0.024873094633221626, 
                    0.017373112961649895, 
                    -0.036636292934417725, 
                    0.014135666191577911, 
                    -0.022365925833582878, 
                    -0.019128715619444847, 
                    -0.013128814287483692, 
                    -0.023138603195548058, 
                    0.014725573360919952, 
                    -0.01364949345588684, 
                    -0.034777913242578506, 
                    -0.039111413061618805, 
                    0.015155590139329433, 
                    -0.003535166149958968, 
                    -0.007392136380076408, 
                    -0.010791010223329067, 
                    -0.019773384556174278, 
                    0.015167219564318657, 
                    0.013764921575784683, 
                    0.023039396852254868, 
                    0.005112482700496912, 
                    0.03131852671504021, 
                    0.013094794936478138, 
                    0.011156171560287476, 
                    -0.00148763507604599, 
                    -0.017400318756699562, 
                    -0.021078966557979584, 
                    0.006312324665486813, 
                    0.02463969774544239, 
                    -0.03496744856238365, 
                    -0.003206906607374549, 
                    0.007961120456457138, 
                    0.016940662637352943, 
                    -0.0022951732389628887, 
                    -0.037173207849264145, 
                    0.03250701725482941, 
                    0.0011858358047902584, 
                    -0.021228991448879242, 
                    -0.004978202283382416, 
                    0.012313410639762878, 
                    0.02081039361655712, 
                    -0.015930844470858574, 
                    0.03363247960805893, 
                    -0.011694248765707016, 
                    0.017036834731698036, 
                    0.009599454700946808, 
                    -0.008888283744454384, 
                    -0.026615723967552185, 
                    0.021905403584241867, 
                    0.0014391114236786962, 
                    0.0025933810975402594, 
                    0.00013356597628444433, 
                    0.009334865026175976
                ], 
                [
                    0.005861932411789894, 
                    -0.011873293668031693, 
                    -0.035659708082675934, 
                    -0.009020930156111717, 
                    0.09600141644477844, 
                    0.002529330551624298, 
                    0.03518535569310188, 
                    0.01786610670387745, 
                    0.008769740350544453, 
                    0.035746995359659195, 
                    0.06078716740012169, 
                    0.020127883180975914, 
                    0.021218316629529, 
                    0.017444491386413574, 
                    0.042690541595220566, 
                    -0.042162373661994934, 
                    -0.020501043647527695, 
                    0.03221534192562103, 
                    -0.020528104156255722, 
                    -0.03134545683860779, 
                    -0.011307615786790848, 
                    0.028205236420035362, 
                    -0.0015986376674845815, 
                    0.0195294301956892, 
                    -0.00028387128259055316, 
                    0.024929948151111603, 
                    -0.010035224258899689, 
                    0.024328889325261116, 
                    0.029926620423793793, 
                    0.01022009365260601, 
                    0.008552591316401958, 
                    0.007735296152532101, 
                    0.05434280261397362, 
                    0.02615150436758995, 
                    0.062244247645139694, 
                    -0.010258774273097515, 
                    -0.01432767603546381, 
                    0.0034433072432875633, 
                    -0.001555933034978807, 
                    0.02724381908774376, 
                    -0.015309493988752365, 
                    -0.003892673645168543, 
                    -0.03487677872180939, 
                    0.027921238914132118, 
                    -0.011397330090403557, 
                    -0.0047159017994999886, 
                    -0.03617144003510475, 
                    -0.057906150817871094, 
                    0.004021670203655958, 
                    -0.019126098603010178, 
                    0.015335961245000362, 
                    -0.02658037096261978, 
                    0.02326836995780468, 
                    -0.03265795856714249, 
                    -0.06121693179011345, 
                    -0.013952633365988731, 
                    -0.03667943924665451, 
                    -0.017558647319674492, 
                    -0.04695253074169159, 
                    0.012286948040127754, 
                    -0.03185630589723587, 
                    -0.01973549835383892, 
                    -0.015345991589128971, 
                    0.013056760653853416, 
                    -0.0013135545887053013, 
                    -0.037977904081344604, 
                    0.04829900339245796, 
                    0.008132141083478928, 
                    -0.034200262278318405, 
                    0.002535993931815028, 
                    0.02294408716261387, 
                    -0.012488061562180519, 
                    0.0058345794677734375, 
                    0.04229503497481346, 
                    0.004609862808138132, 
                    0.05256753787398338, 
                    -0.06566423177719116, 
                    -0.034916047006845474, 
                    0.04163213446736336, 
                    -0.0033089001663029194, 
                    -0.015374933369457722, 
                    0.011696082539856434, 
                    0.03414711728692055, 
                    0.03976532071828842
                ], 
                [
                    -0.08861933648586273, 
                    0.007818841375410557, 
                    -0.07300934195518494, 
                    0.03851045295596123, 
                    0.024627791717648506, 
                    -0.0015108477091416717, 
                    0.010173811577260494, 
                    0.010817078873515129, 
                    -0.02061237022280693, 
                    0.02649405598640442, 
                    -0.0023188020568341017, 
                    0.018307805061340332, 
                    0.023151379078626633, 
                    -0.2561986744403839, 
                    0.11835520714521408, 
                    0.0035123119596391916, 
                    0.17718298733234406, 
                    -0.007577312178909779, 
                    0.010159982368350029, 
                    0.01927977055311203, 
                    -0.013749858364462852, 
                    0.02892628125846386, 
                    -0.007348222192376852, 
                    0.03401843085885048, 
                    -0.056668393313884735, 
                    0.032496511936187744, 
                    -0.008519001305103302, 
                    -0.0028705697041004896, 
                    0.007079685106873512, 
                    -0.0003402837610337883, 
                    -0.0014786010142415762, 
                    0.04149777069687843, 
                    0.047021154314279556, 
                    -0.019650259986519814, 
                    0.03969952464103699, 
                    0.006831607781350613, 
                    -0.011758976615965366, 
                    -0.00818844698369503, 
                    -0.012970775365829468, 
                    0.051129553467035294, 
                    0.0027909991331398487, 
                    -0.010409156791865826, 
                    -0.022217100486159325, 
                    0.03815989941358566, 
                    0.010983776301145554, 
                    0.0035935223568230867, 
                    0.020096702501177788, 
                    -0.010268249548971653, 
                    0.04151160269975662, 
                    0.026676343753933907, 
                    0.01772327721118927, 
                    0.002423928352072835, 
                    0.09361205995082855, 
                    0.0063590407371521, 
                    -0.0039308937266469, 
                    -0.005212866701185703, 
                    -0.03972966969013214, 
                    0.024995485320687294, 
                    0.03981991112232208, 
                    0.04274524375796318, 
                    0.032834742218256, 
                    0.03666764870285988, 
                    -0.01000206358730793, 
                    0.01908048801124096, 
                    0.0035109748132526875, 
                    -0.02625221386551857, 
                    0.017230119556188583, 
                    -0.012541374191641808, 
                    -0.013933376409113407, 
                    0.01588636077940464, 
                    -0.022579366341233253, 
                    0.022302625700831413, 
                    -0.04730859771370888, 
                    0.01709563098847866, 
                    -0.0068866838701069355, 
                    0.007184610236436129, 
                    0.01393476128578186, 
                    0.011359323747456074, 
                    0.02492142841219902, 
                    -0.0010844271164387465, 
                    -0.015781698748469353, 
                    -0.016759268939495087, 
                    -0.0057011875323951244, 
                    -0.003714684396982193
                ], 
                [
                    0.0025111588183790445, 
                    -0.004694095812737942, 
                    -0.0037559247575700283, 
                    0.003595940535888076, 
                    -0.018150560557842255, 
                    0.012587987817823887, 
                    0.2858145236968994, 
                    0.00381850334815681, 
                    0.003485732479020953, 
                    0.02796592377126217, 
                    0.008671948686242104, 
                    0.008793765679001808, 
                    0.02256627194583416, 
                    0.018891291692852974, 
                    0.009868262335658073, 
                    0.0008444432751275599, 
                    -0.0010190216125920415, 
                    0.009234202094376087, 
                    -0.008134718984365463, 
                    0.00010053617006633431, 
                    0.015954839065670967, 
                    -0.022597556933760643, 
                    -0.0055915191769599915, 
                    -0.012407297268509865, 
                    -0.002989458153024316, 
                    0.006486997473984957, 
                    -0.003119033994153142, 
                    -0.0038348904345184565, 
                    0.0058306059800088406, 
                    0.006301695015281439, 
                    0.009411053732037544, 
                    0.002533869119361043, 
                    0.035050079226493835, 
                    -0.00899406336247921, 
                    0.016000932082533836, 
                    -0.0012065329356119037, 
                    -0.005187787115573883, 
                    0.010891763493418694, 
                    0.012908035889267921, 
                    -0.007354672998189926, 
                    0.006871378514915705, 
                    -0.017646363005042076, 
                    -0.011678476817905903, 
                    0.008123978041112423, 
                    -0.000727968174032867, 
                    0.00043845115578733385, 
                    -0.0023785822559148073, 
                    -0.0016947741387411952, 
                    -0.0025942018255591393, 
                    -0.009655638597905636, 
                    0.00022031948901712894, 
                    -0.028124000877141953, 
                    0.014943397603929043, 
                    -0.0006105392822064459, 
                    -0.003155682934448123, 
                    0.006361959036439657, 
                    -0.0025585945695638657, 
                    0.0027444742154330015, 
                    0.003200576873496175, 
                    -0.015831008553504944, 
                    0.010223832912743092, 
                    -0.016066698357462883, 
                    0.0019393583061173558, 
                    0.004763849079608917, 
                    -0.0010774286929517984, 
                    -0.02724037505686283, 
                    -0.01343583781272173, 
                    -0.004932627081871033, 
                    -0.012167226523160934, 
                    0.004202251322567463, 
                    -0.0025306211318820715, 
                    0.0010251066414639354, 
                    0.002231867052614689, 
                    0.0014904467388987541, 
                    -0.010542357340455055, 
                    0.011719297617673874, 
                    -0.006411299109458923, 
                    -0.005374073050916195, 
                    -0.009507715702056885, 
                    0.006442545913159847, 
                    0.0022712002974003553, 
                    0.0016004169592633843, 
                    -0.00595606304705143, 
                    -0.00864575058221817
                ], 
                [
                    -0.025844790041446686, 
                    0.029762260615825653, 
                    -0.015775157138705254, 
                    0.03677299618721008, 
                    0.13151389360427856, 
                    0.06066902354359627, 
                    -0.13423387706279755, 
                    0.045807577669620514, 
                    0.050090890377759933, 
                    0.023150401189923286, 
                    0.051549281924963, 
                    -0.014690971933305264, 
                    0.022504480555653572, 
                    0.021200450137257576, 
                    -0.0016013516578823328, 
                    0.001055019092746079, 
                    0.011113978922367096, 
                    -0.003962532617151737, 
                    0.005926195532083511, 
                    0.03846648335456848, 
                    -0.005742544308304787, 
                    0.01842612959444523, 
                    -0.029254399240016937, 
                    0.0019691043999046087, 
                    0.0201579462736845, 
                    0.007059897296130657, 
                    0.009578255005180836, 
                    -0.012954335659742355, 
                    -0.0031651188619434834, 
                    -0.01205608993768692, 
                    0.025624481961131096, 
                    -0.01154436357319355, 
                    -0.021392732858657837, 
                    -0.03256605565547943, 
                    0.04540019854903221, 
                    -0.04289325699210167, 
                    0.004008679650723934, 
                    0.02794511988759041, 
                    0.011688876897096634, 
                    0.03915335610508919, 
                    -0.03360670432448387, 
                    0.02114654891192913, 
                    -0.01022022683173418, 
                    0.013970530591905117, 
                    0.013216226361691952, 
                    -0.01174249593168497, 
                    -0.01803300715982914, 
                    -0.010780742391943932, 
                    0.03360443934798241, 
                    0.0063676913268864155, 
                    -0.011536233127117157, 
                    -0.014498349279165268, 
                    0.04069460183382034, 
                    -0.024289937689900398, 
                    0.04682387411594391, 
                    -0.008086293935775757, 
                    0.02794894203543663, 
                    0.017242925241589546, 
                    0.03060668706893921, 
                    0.009944812394678593, 
                    0.029170989990234375, 
                    0.02366691268980503, 
                    -0.023798275738954544, 
                    0.019891144707798958, 
                    0.011315738782286644, 
                    -0.0029832692816853523, 
                    0.029386453330516815, 
                    0.013383079320192337, 
                    -0.008498932234942913, 
                    0.0025972696021199226, 
                    -0.025653328746557236, 
                    0.01749815046787262, 
                    -0.006019039079546928, 
                    0.02641943097114563, 
                    -0.03609996661543846, 
                    0.034674905240535736, 
                    0.0010299647692590952, 
                    0.007658100686967373, 
                    0.004154181107878685, 
                    -0.03343268111348152, 
                    0.029049722477793694, 
                    0.003924109507352114, 
                    0.006781484466046095, 
                    -0.025575054809451103
                ], 
                [
                    0.001654172665439546, 
                    0.02631044015288353, 
                    -0.02889484167098999, 
                    0.00021597571321763098, 
                    0.06253038346767426, 
                    -0.15055175125598907, 
                    0.015263923443853855, 
                    0.016884183511137962, 
                    0.0363851934671402, 
                    0.020183827728033066, 
                    -0.004416109528392553, 
                    -0.007123752497136593, 
                    0.0025747460313141346, 
                    -0.023003166541457176, 
                    -0.009004933759570122, 
                    -0.009354665875434875, 
                    -0.059977300465106964, 
                    0.021333733573555946, 
                    -0.031246820464730263, 
                    0.013674703426659107, 
                    0.01401345245540142, 
                    0.0025521237403154373, 
                    -0.009520155377686024, 
                    0.03387530893087387, 
                    0.0015159077011048794, 
                    0.004463025834411383, 
                    0.009403525851666927, 
                    -0.03359060734510422, 
                    0.023458849638700485, 
                    0.005765535403043032, 
                    0.028241116553544998, 
                    0.040006544440984726, 
                    0.037198521196842194, 
                    -0.018765553832054138, 
                    0.012283781543374062, 
                    -0.013600843958556652, 
                    0.018639197573065758, 
                    -0.010119707323610783, 
                    0.015614843927323818, 
                    0.013942901045084, 
                    -0.04569895938038826, 
                    -0.0013157791690900922, 
                    -0.03076525405049324, 
                    -0.002532096579670906, 
                    0.01015702448785305, 
                    -0.00022148901189211756, 
                    0.003953772597014904, 
                    -0.008208340033888817, 
                    -0.004478103946894407, 
                    0.03527013212442398, 
                    -0.020372258499264717, 
                    0.005442306399345398, 
                    -0.016237227246165276, 
                    0.015333996154367924, 
                    -4.382488441478927e-06, 
                    0.010656189173460007, 
                    -0.002479580696672201, 
                    -0.00435929698869586, 
                    0.012575643137097359, 
                    -0.027142208069562912, 
                    -0.0014272251864895225, 
                    -0.04530220106244087, 
                    0.011643676087260246, 
                    -0.03263741359114647, 
                    -0.0021855710074305534, 
                    -0.029550371691584587, 
                    0.011237106285989285, 
                    -0.04076625779271126, 
                    0.013657617382705212, 
                    0.011601777747273445, 
                    -0.01150961872190237, 
                    0.003166691167280078, 
                    0.002443809062242508, 
                    0.016078254207968712, 
                    -0.0241105854511261, 
                    0.045499466359615326, 
                    0.008869337849318981, 
                    0.025783924385905266, 
                    0.019481342285871506, 
                    0.010999917052686214, 
                    3.83470905944705e-05, 
                    -0.03102375566959381, 
                    -0.01912073977291584, 
                    -0.004027428105473518
                ], 
                [
                    0.03598399832844734, 
                    -0.011587798595428467, 
                    -0.01006300374865532, 
                    0.026405440643429756, 
                    0.012294345535337925, 
                    -0.06896913796663284, 
                    0.08619364351034164, 
                    -0.00850447453558445, 
                    0.02765035070478916, 
                    0.04202844947576523, 
                    0.009317321702837944, 
                    -0.015805432572960854, 
                    0.015878217294812202, 
                    0.0240595992654562, 
                    0.06553637236356735, 
                    -0.07152187079191208, 
                    -0.03421419486403465, 
                    -0.02902282029390335, 
                    -0.02705022320151329, 
                    -0.04480602964758873, 
                    0.011452698148787022, 
                    0.023433774709701538, 
                    -0.003975446801632643, 
                    0.0009355823276564479, 
                    0.00945262797176838, 
                    -0.044412169605493546, 
                    -0.010378535836935043, 
                    -0.009721517562866211, 
                    0.004500944167375565, 
                    0.03850248456001282, 
                    0.02344934642314911, 
                    -0.04701482504606247, 
                    0.014598077163100243, 
                    -0.03286142274737358, 
                    -0.029385600239038467, 
                    -0.0008745553786866367, 
                    0.011851046234369278, 
                    0.01863609068095684, 
                    0.012622571550309658, 
                    0.03389508277177811, 
                    -0.0029724871274083853, 
                    0.00918737892061472, 
                    0.0046334159560501575, 
                    0.018386641517281532, 
                    0.02867145836353302, 
                    0.03306666016578674, 
                    0.006265102885663509, 
                    0.039450753480196, 
                    0.0456535629928112, 
                    -0.05260301008820534, 
                    -0.01049004029482603, 
                    0.047250911593437195, 
                    0.037065427750349045, 
                    -0.003617367474362254, 
                    -0.004812616854906082, 
                    0.062407828867435455, 
                    0.04279491677880287, 
                    -0.023644141852855682, 
                    0.05946977809071541, 
                    0.020292090252041817, 
                    -0.02360731177031994, 
                    0.03939834237098694, 
                    0.022152859717607498, 
                    -0.02715747430920601, 
                    0.005306371953338385, 
                    -0.02527703531086445, 
                    -0.005250644404441118, 
                    -0.026899559423327446, 
                    -0.028324736282229424, 
                    -0.030786091461777687, 
                    0.01212858222424984, 
                    0.025852233171463013, 
                    -0.011284081265330315, 
                    -0.004316429141908884, 
                    -0.008733033202588558, 
                    0.01829686388373375, 
                    0.016553737223148346, 
                    -0.0016426368383690715, 
                    -0.009437117725610733, 
                    0.008362004533410072, 
                    0.009475424885749817, 
                    -0.03586467355489731, 
                    -0.008147128857672215, 
                    -0.027010396122932434
                ], 
                [
                    -0.01420475635677576, 
                    0.03883841261267662, 
                    -0.00533514516428113, 
                    0.0009348944295197725, 
                    0.012697032652795315, 
                    0.07003011554479599, 
                    0.09725192934274673, 
                    0.03317859396338463, 
                    -0.0011164388852193952, 
                    0.0026514320634305477, 
                    -0.02260018140077591, 
                    0.03842080384492874, 
                    0.046998828649520874, 
                    -0.03887517750263214, 
                    0.06581448018550873, 
                    -0.0025292306672781706, 
                    -0.05218932405114174, 
                    0.02653534710407257, 
                    0.00502769835293293, 
                    -0.00630593579262495, 
                    0.010077269747853279, 
                    0.015128018334507942, 
                    -0.012149663642048836, 
                    0.0116218077018857, 
                    -0.01727953553199768, 
                    -0.003311404725536704, 
                    0.00905072595924139, 
                    0.0060717337764799595, 
                    0.028590833768248558, 
                    0.0005791220464743674, 
                    0.02400573343038559, 
                    0.016789311543107033, 
                    -0.006626409478485584, 
                    -0.011067441664636135, 
                    0.0030828090384602547, 
                    -0.013163001276552677, 
                    -0.012471089139580727, 
                    -0.01290925033390522, 
                    0.03290591016411781, 
                    -0.006919902749359608, 
                    0.010541546158492565, 
                    0.0002048030000878498, 
                    -0.03590255603194237, 
                    0.010974999517202377, 
                    0.03085458278656006, 
                    -0.005142686888575554, 
                    -0.012144731357693672, 
                    -0.032460302114486694, 
                    0.030530422925949097, 
                    0.020188838243484497, 
                    -0.010661652311682701, 
                    0.02482626587152481, 
                    0.006526663899421692, 
                    -0.015799371525645256, 
                    -0.028748875483870506, 
                    0.018683241680264473, 
                    -0.027037952095270157, 
                    -0.019881954416632652, 
                    0.02412913739681244, 
                    0.006032170727849007, 
                    -0.00983289536088705, 
                    0.005283750593662262, 
                    0.00828920304775238, 
                    0.004503793548792601, 
                    0.01914285123348236, 
                    -0.04404376819729805, 
                    0.009292250499129295, 
                    -0.0032769127283245325, 
                    -0.00860506296157837, 
                    -0.027334891259670258, 
                    -0.0003931880055461079, 
                    -0.013889639638364315, 
                    -0.021029271185398102, 
                    0.0009199790074490011, 
                    0.013380478136241436, 
                    0.0366324856877327, 
                    -0.014442400075495243, 
                    0.031075119972229004, 
                    0.013104788959026337, 
                    -0.0034294361248612404, 
                    0.013734902255237103, 
                    0.002195186447352171, 
                    0.01688549481332302, 
                    -0.0361725352704525
                ], 
                [
                    -0.010267922654747963, 
                    -0.008710039779543877, 
                    0.00578910019248724, 
                    -0.00577944191172719, 
                    0.08205509930849075, 
                    -0.009512141346931458, 
                    0.06633400171995163, 
                    0.021336589008569717, 
                    -0.03113725781440735, 
                    -0.013113182038068771, 
                    0.030423356220126152, 
                    0.03769489377737045, 
                    0.05007636919617653, 
                    -0.0040493318811059, 
                    -0.009657892398536205, 
                    0.016429651528596878, 
                    0.04096034914255142, 
                    -0.006765148136764765, 
                    0.03336358442902565, 
                    0.006596773397177458, 
                    -0.005078192800283432, 
                    0.009656854905188084, 
                    -0.011513950303196907, 
                    0.042304374277591705, 
                    0.03857095539569855, 
                    -0.018555693328380585, 
                    0.000135290072648786, 
                    0.00038963070255704224, 
                    0.0021644234657287598, 
                    0.0284664798527956, 
                    -0.007346373982727528, 
                    -0.017286749556660652, 
                    0.016484839841723442, 
                    0.03464749827980995, 
                    0.02356789819896221, 
                    0.0005798207712359726, 
                    0.009334822185337543, 
                    -0.0077767809852957726, 
                    0.015170806087553501, 
                    -0.012237610295414925, 
                    -0.001848227228038013, 
                    -0.028626518324017525, 
                    -0.001403831411153078, 
                    0.008483972400426865, 
                    -0.014499424956738949, 
                    -0.02556580863893032, 
                    0.01000296976417303, 
                    -0.03087216429412365, 
                    -0.031053327023983, 
                    -0.011282067745923996, 
                    0.0041502695530653, 
                    0.00865432433784008, 
                    -0.03199582174420357, 
                    0.0004148879670538008, 
                    -0.041509129106998444, 
                    -0.033495645970106125, 
                    -0.022097771987318993, 
                    0.07438502460718155, 
                    -0.10641185194253922, 
                    -0.05400853604078293, 
                    0.00890052504837513, 
                    0.0129275843501091, 
                    -0.00816135760396719, 
                    0.01925268955528736, 
                    0.04034625366330147, 
                    0.065506212413311, 
                    0.009035097435116768, 
                    0.004680031910538673, 
                    -0.0127180190756917, 
                    -0.010688112117350101, 
                    0.0011213349644094706, 
                    -0.0033040198031812906, 
                    -0.013069192878901958, 
                    0.01747794821858406, 
                    -0.024744238704442978, 
                    0.025559021160006523, 
                    0.0066520776599645615, 
                    -0.007354986388236284, 
                    0.01790628395974636, 
                    -0.030360275879502296, 
                    -0.015340626239776611, 
                    0.011233308352530003, 
                    0.013456160202622414, 
                    0.0029522834811359644
                ], 
                [
                    0.00329990079626441, 
                    0.03842843696475029, 
                    -0.029329288750886917, 
                    0.02237778715789318, 
                    0.021654481068253517, 
                    0.09079891443252563, 
                    0.00765973748639226, 
                    0.039148394018411636, 
                    0.03432127833366394, 
                    -0.0008956243982538581, 
                    0.004125251434743404, 
                    -0.029988016933202744, 
                    0.06851094216108322, 
                    -0.006634876597672701, 
                    0.02187739685177803, 
                    -0.009074785746634007, 
                    -0.047903720289468765, 
                    0.07114581763744354, 
                    -0.016179457306861877, 
                    -0.0013799273874610662, 
                    0.030764121562242508, 
                    0.026209577918052673, 
                    -0.05010860413312912, 
                    -0.009387928992509842, 
                    0.02352149784564972, 
                    -0.02101691998541355, 
                    -0.023829055950045586, 
                    0.012978331185877323, 
                    0.04168321564793587, 
                    0.011373789049685001, 
                    0.002374914474785328, 
                    0.016271524131298065, 
                    -0.008232193067669868, 
                    0.04203375056385994, 
                    0.00263557443395257, 
                    0.02159104496240616, 
                    -0.004786203615367413, 
                    0.043203726410865784, 
                    -0.005294047296047211, 
                    0.025718269869685173, 
                    -0.005978620611131191, 
                    -0.028301697224378586, 
                    -0.014403974637389183, 
                    -0.018190743401646614, 
                    -0.007290829438716173, 
                    -0.03084857575595379, 
                    -0.024168413132429123, 
                    -0.02076709270477295, 
                    0.015683794394135475, 
                    0.01460881158709526, 
                    -0.003864546539261937, 
                    0.022297417744994164, 
                    -0.018138490617275238, 
                    -0.04982757568359375, 
                    0.015397794544696808, 
                    0.035837020725011826, 
                    0.019266754388809204, 
                    -0.00033620005706325173, 
                    0.012314734049141407, 
                    0.032016098499298096, 
                    0.025519249960780144, 
                    -0.01618334837257862, 
                    -0.02088913880288601, 
                    -0.021816212683916092, 
                    0.005454222206026316, 
                    -0.06258074194192886, 
                    0.015131131745874882, 
                    -0.00830796267837286, 
                    -0.006563421338796616, 
                    -0.002907386515289545, 
                    0.00016239608521573246, 
                    0.005030014086514711, 
                    -0.0002579539723228663, 
                    -0.006443600170314312, 
                    -0.03785962611436844, 
                    0.04950788989663124, 
                    0.0009119200403802097, 
                    -0.0006757411174476147, 
                    0.027594340965151787, 
                    -0.007453470956534147, 
                    -0.02622409537434578, 
                    0.02310785837471485, 
                    -0.007742927875369787, 
                    0.012285235337913036
                ], 
                [
                    -0.014417240396142006, 
                    -0.007045270409435034, 
                    -0.0031217357609421015, 
                    0.025469807907938957, 
                    0.002088228240609169, 
                    -0.06923473626375198, 
                    0.15565426647663116, 
                    0.005155346356332302, 
                    0.027093131095170975, 
                    0.014303491450846195, 
                    0.011244740337133408, 
                    -0.028721623122692108, 
                    -0.015611008740961552, 
                    -0.0833340510725975, 
                    0.06109466403722763, 
                    -0.05170723423361778, 
                    -0.05809754878282547, 
                    -0.01897866278886795, 
                    0.014686629176139832, 
                    0.011071103624999523, 
                    -0.00854490790516138, 
                    0.0037556502502411604, 
                    -0.008053421974182129, 
                    -0.00654836930334568, 
                    -0.042208630591630936, 
                    0.03002575971186161, 
                    0.00922677107155323, 
                    -0.01537052821367979, 
                    -0.030952000990509987, 
                    0.0020461624953895807, 
                    -0.013085288926959038, 
                    -0.08751855045557022, 
                    0.015365769155323505, 
                    -0.15860609710216522, 
                    -0.06834717094898224, 
                    0.015119609422981739, 
                    0.014391152188181877, 
                    0.014555449597537518, 
                    0.04356631264090538, 
                    0.013725943863391876, 
                    -0.009185089729726315, 
                    -0.0005001759273000062, 
                    -0.030946457758545876, 
                    -0.010056058876216412, 
                    -0.003242724807932973, 
                    0.014146571978926659, 
                    -0.00035971784382127225, 
                    0.02993657998740673, 
                    0.02485627867281437, 
                    0.03943929821252823, 
                    -0.003929929342120886, 
                    -0.05106053501367569, 
                    -0.018383150920271873, 
                    -0.021960357204079628, 
                    0.01741451397538185, 
                    0.014970888383686543, 
                    0.04469701647758484, 
                    0.01996518112719059, 
                    -0.005226590670645237, 
                    0.014112678356468678, 
                    -0.004567295778542757, 
                    0.07534624636173248, 
                    3.101942638750188e-05, 
                    0.0029788382817059755, 
                    -0.010809154249727726, 
                    -0.00649767741560936, 
                    -0.0005316512542776763, 
                    0.035087741911411285, 
                    -0.0028164044488221407, 
                    0.01711726002395153, 
                    0.0066972835920751095, 
                    -6.530519749503583e-05, 
                    -0.010595472529530525, 
                    0.0011651698732748628, 
                    -0.010073159821331501, 
                    0.011834638193249702, 
                    -0.036834049969911575, 
                    0.004121820442378521, 
                    -0.010549158789217472, 
                    0.0051967184990644455, 
                    -0.0030334503389894962, 
                    -0.045499321073293686, 
                    -0.02975166216492653, 
                    -0.0006052727694623172
                ], 
                [
                    -0.05428515002131462, 
                    0.004375678952783346, 
                    0.002642254810780287, 
                    0.001065770979039371, 
                    0.011542956344783306, 
                    0.09685254842042923, 
                    0.08005838841199875, 
                    0.02911965548992157, 
                    0.02302909828722477, 
                    0.059996310621500015, 
                    0.027729632332921028, 
                    0.00473572826012969, 
                    0.036372534930706024, 
                    0.0560883991420269, 
                    -0.04940138757228851, 
                    0.011009172536432743, 
                    0.0425625704228878, 
                    0.03321344777941704, 
                    0.02486320026218891, 
                    0.023197384551167488, 
                    0.016682762652635574, 
                    0.013274378143250942, 
                    -0.003582254284992814, 
                    0.060530051589012146, 
                    0.005610500928014517, 
                    0.004486694000661373, 
                    0.027774518355727196, 
                    -0.01135220192372799, 
                    0.0034963623620569706, 
                    -0.02138753980398178, 
                    0.021316049620509148, 
                    -0.05863445997238159, 
                    -0.0018128203228116035, 
                    -0.020176716148853302, 
                    0.013478958047926426, 
                    -0.022523898631334305, 
                    0.01124991849064827, 
                    0.02319985255599022, 
                    0.0252243559807539, 
                    0.012272024527192116, 
                    -0.01560274325311184, 
                    0.01919426955282688, 
                    -0.021501287817955017, 
                    0.0016243149293586612, 
                    -0.009705334901809692, 
                    -0.01207402441650629, 
                    0.03062579035758972, 
                    -0.011414232663810253, 
                    0.002215213840827346, 
                    -0.030951498076319695, 
                    0.003368855221197009, 
                    0.02657531015574932, 
                    0.0013287478359416127, 
                    -0.01433672197163105, 
                    0.0115251699462533, 
                    0.030175706371665, 
                    0.010481233708560467, 
                    0.010361415334045887, 
                    0.05216623470187187, 
                    0.03234897553920746, 
                    0.011385832913219929, 
                    0.038117460906505585, 
                    0.008566707372665405, 
                    0.0042302655056118965, 
                    0.0008915988146327436, 
                    -0.035517364740371704, 
                    -0.009189222939312458, 
                    -0.005371312610805035, 
                    -0.0010875510051846504, 
                    0.02083417773246765, 
                    0.00861157476902008, 
                    0.009492418728768826, 
                    0.0036722589284181595, 
                    -0.005079403053969145, 
                    -0.016981275752186775, 
                    -0.004214033018797636, 
                    0.007347704377025366, 
                    0.013836718164384365, 
                    0.03867383301258087, 
                    0.022728854790329933, 
                    -0.008542045950889587, 
                    -0.031421177089214325, 
                    -0.030089430510997772, 
                    -0.02902729995548725
                ], 
                [
                    -0.02455747500061989, 
                    -0.0032983380369842052, 
                    -0.027265002951025963, 
                    -0.010031803511083126, 
                    0.07540249824523926, 
                    0.060183603316545486, 
                    -0.08988110721111298, 
                    0.0527290403842926, 
                    0.04717181250452995, 
                    -0.008521082811057568, 
                    -0.015209957957267761, 
                    -0.010053464211523533, 
                    -0.016418445855379105, 
                    0.017446357756853104, 
                    0.06378625333309174, 
                    -0.045938678085803986, 
                    -0.024052349850535393, 
                    0.02221772074699402, 
                    -0.03639908507466316, 
                    0.012941649183630943, 
                    0.00493586203083396, 
                    0.047257956117391586, 
                    -0.01450261939316988, 
                    0.04334298521280289, 
                    0.009665078483521938, 
                    -0.03431536629796028, 
                    -0.0060340482741594315, 
                    -0.004700939171016216, 
                    0.010311035439372063, 
                    -0.0003160804626531899, 
                    0.019831057637929916, 
                    0.0268277395516634, 
                    0.06103678420186043, 
                    -0.016052063554525375, 
                    0.0074989027343690395, 
                    0.014066032133996487, 
                    -0.004435371607542038, 
                    -0.020609132945537567, 
                    -0.016767529770731926, 
                    0.03804751858115196, 
                    0.007952956482768059, 
                    -0.008990615606307983, 
                    0.007691400125622749, 
                    -0.028455467894673347, 
                    0.016737908124923706, 
                    -0.02300064079463482, 
                    0.02125145122408867, 
                    -0.0013306692708283663, 
                    0.030982472002506256, 
                    -0.014081425964832306, 
                    -0.004045227076858282, 
                    0.0023521645925939083, 
                    0.022170839831233025, 
                    -0.017465081065893173, 
                    0.009622454643249512, 
                    0.014687085524201393, 
                    -0.0032934725750237703, 
                    0.011430599726736546, 
                    0.040647633373737335, 
                    0.05262741073966026, 
                    -0.0257144495844841, 
                    -0.03196093812584877, 
                    0.04320612922310829, 
                    -0.023083968088030815, 
                    -0.000888214388396591, 
                    -0.062153156846761703, 
                    -0.012405396439135075, 
                    0.016608208417892456, 
                    0.011087041348218918, 
                    0.0047329687513411045, 
                    -0.00971990916877985, 
                    0.0012499521253630519, 
                    -0.013987718150019646, 
                    -0.004230189602822065, 
                    -0.055176153779029846, 
                    0.017722981050610542, 
                    0.018435005098581314, 
                    0.029223140329122543, 
                    0.0014588413760066032, 
                    -0.010115208104252815, 
                    -0.03989749401807785, 
                    0.021831978112459183, 
                    0.021755320951342583, 
                    -0.0014714411227032542
                ], 
                [
                    -0.029513899236917496, 
                    -0.006582439877092838, 
                    -0.002877855207771063, 
                    0.017959292978048325, 
                    0.041170258074998856, 
                    0.019452614709734917, 
                    0.14355292916297913, 
                    0.013766749761998653, 
                    -0.017201021313667297, 
                    0.016484694555401802, 
                    0.006971950642764568, 
                    0.028208119794726372, 
                    0.02933463267982006, 
                    -0.004956808406859636, 
                    0.05705418437719345, 
                    -0.041703686118125916, 
                    -0.001335433218628168, 
                    0.005284771788865328, 
                    0.0008877772488631308, 
                    0.015010945498943329, 
                    0.0272672176361084, 
                    0.0249193012714386, 
                    0.0013494115555658937, 
                    0.013114198110997677, 
                    0.015427003614604473, 
                    0.0077371057122945786, 
                    0.0029398875776678324, 
                    -0.012581386603415012, 
                    -0.024265937507152557, 
                    -0.021789684891700745, 
                    0.015253128483891487, 
                    0.03549068421125412, 
                    0.04130401089787483, 
                    0.006526194978505373, 
                    0.02035587467253208, 
                    0.004145813174545765, 
                    0.01530830655246973, 
                    -0.016506828367710114, 
                    0.012904866598546505, 
                    0.022532476112246513, 
                    -0.004944097716361284, 
                    0.015266752801835537, 
                    -0.05708575248718262, 
                    0.017620062455534935, 
                    -0.004811336286365986, 
                    -0.006855681072920561, 
                    0.017507730051875114, 
                    -5.135831088409759e-05, 
                    -0.009306075051426888, 
                    0.006421624217182398, 
                    0.04466535151004791, 
                    -0.01437017135322094, 
                    -0.01984770968556404, 
                    0.02254381775856018, 
                    -0.015098951756954193, 
                    -0.024949027225375175, 
                    -0.019277723506093025, 
                    -0.0038072126917541027, 
                    0.03451031446456909, 
                    0.026888417080044746, 
                    -0.025459980592131615, 
                    0.025411495938897133, 
                    0.006311184726655483, 
                    0.007346180267632008, 
                    0.004251947160810232, 
                    0.005369080230593681, 
                    0.03128053992986679, 
                    0.02339370921254158, 
                    -0.010550489649176598, 
                    -0.007747468538582325, 
                    -0.0028638984076678753, 
                    0.006405905354768038, 
                    -0.00912942923605442, 
                    0.0061732009053230286, 
                    -0.029892468824982643, 
                    0.01451500877737999, 
                    -0.026789134368300438, 
                    0.03179231286048889, 
                    0.015254435129463673, 
                    -0.0023158416152000427, 
                    0.010959740728139877, 
                    -0.0031723063439130783, 
                    -0.006616176571696997, 
                    0.0071866996586322784
                ], 
                [
                    -0.017104532569646835, 
                    0.005257077049463987, 
                    -0.023123713210225105, 
                    -0.003563079284504056, 
                    -0.02725900337100029, 
                    -0.06819579750299454, 
                    0.15526805818080902, 
                    -0.018711576238274574, 
                    0.02177470549941063, 
                    0.01328323781490326, 
                    -0.012650999240577221, 
                    -0.002520290669053793, 
                    0.04812875762581825, 
                    0.002998621203005314, 
                    0.04358281195163727, 
                    0.01077290065586567, 
                    -0.02947794646024704, 
                    -0.016291288658976555, 
                    -0.010718321427702904, 
                    0.010897262021899223, 
                    -0.012975509278476238, 
                    0.009834486991167068, 
                    -0.00708942674100399, 
                    0.025377728044986725, 
                    -0.0013314539100974798, 
                    -0.04840444028377533, 
                    -0.02057846076786518, 
                    -0.01256985031068325, 
                    -0.0011041640536859632, 
                    0.011569622904062271, 
                    0.024620668962597847, 
                    -0.021892284974455833, 
                    0.00813033152371645, 
                    -0.011977151036262512, 
                    -0.016044553369283676, 
                    0.01046060398221016, 
                    -0.03124704211950302, 
                    0.01662682741880417, 
                    0.03480544686317444, 
                    -0.01326811034232378, 
                    -0.014228494837880135, 
                    0.03427371755242348, 
                    -0.02258986234664917, 
                    0.0012279277434572577, 
                    -0.0060122632421553135, 
                    -0.002865938004106283, 
                    -0.03205588087439537, 
                    0.010375211015343666, 
                    0.024035608395934105, 
                    0.00447698263451457, 
                    0.001640015747398138, 
                    -0.008346808142960072, 
                    -0.009573469869792461, 
                    -0.02706865780055523, 
                    0.002479816786944866, 
                    0.007484219968318939, 
                    0.006715433672070503, 
                    0.049583595246076584, 
                    0.025994999334216118, 
                    -0.0014663299079984426, 
                    0.01102355681359768, 
                    -0.013082891702651978, 
                    -0.017697524279356003, 
                    -0.015810219570994377, 
                    0.016144629567861557, 
                    -0.02442007325589657, 
                    0.012432380579411983, 
                    -0.013424123637378216, 
                    -0.004019740037620068, 
                    -0.0033542094752192497, 
                    -0.010859392583370209, 
                    0.013657470233738422, 
                    -0.009650829248130322, 
                    -0.021357832476496696, 
                    -0.04026012495160103, 
                    0.02577907219529152, 
                    -0.01656564697623253, 
                    -0.03464652970433235, 
                    0.031892359256744385, 
                    -0.028804318979382515, 
                    -0.014835712499916553, 
                    0.004039384424686432, 
                    -0.018312761560082436, 
                    0.010206261649727821
                ], 
                [
                    -0.018965836614370346, 
                    0.0012495022965595126, 
                    -0.005141881760209799, 
                    -0.012543399818241596, 
                    -0.026012416929006577, 
                    0.02106303907930851, 
                    0.08287294954061508, 
                    -0.008288595825433731, 
                    0.07619962096214294, 
                    0.044496696442365646, 
                    0.014177012257277966, 
                    0.029281333088874817, 
                    0.02470616064965725, 
                    0.0684456005692482, 
                    0.06904482841491699, 
                    0.03478342667222023, 
                    0.016027629375457764, 
                    0.01279771700501442, 
                    0.009169652126729488, 
                    -0.024222714826464653, 
                    -0.005176486447453499, 
                    0.019961073994636536, 
                    0.007160637527704239, 
                    0.002725747413933277, 
                    -0.03299941122531891, 
                    0.016482027247548103, 
                    0.0050847772508859634, 
                    0.0011985546443611383, 
                    0.01008929219096899, 
                    0.006312727928161621, 
                    0.059505559504032135, 
                    -0.052406150847673416, 
                    -0.0475960299372673, 
                    0.030557716265320778, 
                    0.00425491388887167, 
                    -0.016098231077194214, 
                    0.026028098538517952, 
                    0.04715966805815697, 
                    0.0566527396440506, 
                    -0.01070371177047491, 
                    -0.02570093609392643, 
                    -0.016802450641989708, 
                    -0.013807305134832859, 
                    -0.0003948198282159865, 
                    -0.016126181930303574, 
                    0.008643600158393383, 
                    0.009901884943246841, 
                    -0.02420123666524887, 
                    0.05084305629134178, 
                    -2.4656728783156723e-05, 
                    -0.032494332641363144, 
                    -0.06262485682964325, 
                    -0.06747567653656006, 
                    0.010136781260371208, 
                    0.03668030723929405, 
                    0.01671108789741993, 
                    0.016343139111995697, 
                    0.002088733483105898, 
                    0.03410610556602478, 
                    0.016011852771043777, 
                    -0.00829812791198492, 
                    0.010754773393273354, 
                    0.00782313197851181, 
                    -0.0164704080671072, 
                    0.008038310334086418, 
                    -0.05492803081870079, 
                    0.009956502355635166, 
                    0.0035875183530151844, 
                    -0.05540439486503601, 
                    0.012895040214061737, 
                    -0.014977679587900639, 
                    0.0209781713783741, 
                    0.0014123480068519711, 
                    -0.03131803125143051, 
                    -0.028888460248708725, 
                    0.04683408513665199, 
                    0.009382124058902264, 
                    0.011451177299022675, 
                    0.01709509640932083, 
                    -0.02858494035899639, 
                    -0.034122955054044724, 
                    -0.0259285606443882, 
                    -0.009693322703242302, 
                    -0.03934072330594063
                ], 
                [
                    -0.004141210578382015, 
                    -0.002156574744731188, 
                    -0.012148784473538399, 
                    0.037357255816459656, 
                    -0.0033451418858021498, 
                    -0.048230547457933426, 
                    0.07042631506919861, 
                    -0.018283821642398834, 
                    -0.004299652762711048, 
                    0.03352300450205803, 
                    0.08708469569683075, 
                    0.07542069256305695, 
                    0.04537171125411987, 
                    -0.047043345868587494, 
                    0.08619149774312973, 
                    -0.0011251362739130855, 
                    -0.04786354675889015, 
                    0.032971661537885666, 
                    0.01668664999306202, 
                    -0.006820736452937126, 
                    -0.011725565418601036, 
                    0.01795058511197567, 
                    0.03394651040434837, 
                    0.024152109399437904, 
                    -0.004930245690047741, 
                    -0.019177278503775597, 
                    -0.009690162725746632, 
                    -0.024249784648418427, 
                    0.012339001521468163, 
                    -0.000741448369808495, 
                    0.016507916152477264, 
                    0.03355854004621506, 
                    0.06334041059017181, 
                    -0.019394969567656517, 
                    0.0064401826821267605, 
                    -0.01873186230659485, 
                    -0.02815529890358448, 
                    -0.012921673245728016, 
                    -0.05474388599395752, 
                    -0.00404307572171092, 
                    -0.00828763097524643, 
                    -0.005352498032152653, 
                    -0.0023088932503014803, 
                    -0.015140707604587078, 
                    0.0249093696475029, 
                    0.0344608873128891, 
                    0.0065076290629804134, 
                    -0.03497285395860672, 
                    0.008736388757824898, 
                    0.054738275706768036, 
                    0.037330612540245056, 
                    -0.0054228403605520725, 
                    0.01502201147377491, 
                    -0.0024624457582831383, 
                    0.0008925512083806098, 
                    -0.022551879286766052, 
                    -0.030705060809850693, 
                    0.027287032455205917, 
                    -0.023350555449724197, 
                    -0.03267373517155647, 
                    0.012378043495118618, 
                    -0.025818651542067528, 
                    -0.029355397447943687, 
                    0.0025735986419022083, 
                    0.014802155084908009, 
                    0.03706727549433708, 
                    0.022479750216007233, 
                    0.011889141984283924, 
                    -0.02983444556593895, 
                    -0.01611240766942501, 
                    -0.02228223718702793, 
                    -0.009242010302841663, 
                    -0.012321646325290203, 
                    0.01847163401544094, 
                    0.007063825614750385, 
                    -0.022826166823506355, 
                    0.0856373980641365, 
                    0.06779737025499344, 
                    0.0037149679847061634, 
                    0.007176411338150501, 
                    0.06556349247694016, 
                    -0.00447799963876605, 
                    0.002032076008617878, 
                    -0.07502546906471252
                ], 
                [
                    0.04366040602326393, 
                    0.030050108209252357, 
                    -0.03893565014004707, 
                    0.043830450624227524, 
                    0.08229053765535355, 
                    -0.14120317995548248, 
                    -0.10596464574337006, 
                    0.029123954474925995, 
                    0.05214673653244972, 
                    0.04616383835673332, 
                    0.0065558720380067825, 
                    0.010934525169432163, 
                    0.03168891742825508, 
                    0.0409645214676857, 
                    -0.018498361110687256, 
                    -0.002529122633859515, 
                    -0.04217586666345596, 
                    -0.019727159291505814, 
                    -0.03287374600768089, 
                    0.06465741246938705, 
                    -0.010715185664594173, 
                    0.026753436774015427, 
                    -0.02732323855161667, 
                    0.004705418366938829, 
                    -0.015263395383954048, 
                    0.0029180541168898344, 
                    -0.006306701339781284, 
                    -0.010013368912041187, 
                    0.032410990446805954, 
                    0.015483301132917404, 
                    0.0019424483180046082, 
                    -0.016916101798415184, 
                    -0.012907387688755989, 
                    -0.023862050846219063, 
                    -0.0304353479295969, 
                    -1.8803379134624265e-05, 
                    0.008691075257956982, 
                    0.049221232533454895, 
                    -0.010170284658670425, 
                    -0.002837274456396699, 
                    0.0005648814840242267, 
                    -0.01953211985528469, 
                    -0.06070741266012192, 
                    -0.017119649797677994, 
                    0.03179255127906799, 
                    -0.006194286048412323, 
                    0.02401827462017536, 
                    -0.04532948508858681, 
                    0.01985163614153862, 
                    -0.027844203636050224, 
                    -0.03436136990785599, 
                    -0.01480956468731165, 
                    0.009412188082933426, 
                    -0.026168281212449074, 
                    -0.013811822049319744, 
                    0.011501112952828407, 
                    0.034008368849754333, 
                    0.023648370057344437, 
                    0.0024723836686462164, 
                    -0.003774549812078476, 
                    0.0066289231181144714, 
                    -0.035954032093286514, 
                    -0.01736457832157612, 
                    0.0022710904013365507, 
                    0.0011360576609149575, 
                    -0.02293749526143074, 
                    -0.00892636552453041, 
                    0.0006537482840940356, 
                    -0.020821401849389076, 
                    -0.02518889121711254, 
                    0.0002039275277638808, 
                    0.03251311928033829, 
                    0.0029906032141298056, 
                    0.010502493940293789, 
                    -0.021544866263866425, 
                    -0.007040250115096569, 
                    -0.02563101425766945, 
                    -0.03096599131822586, 
                    -0.0059163798578083515, 
                    -0.01209697313606739, 
                    -0.0009259747457690537, 
                    -0.037403225898742676, 
                    -0.0201492290943861, 
                    0.0017687620129436255
                ], 
                [
                    0.015960300341248512, 
                    -0.0007024789811111987, 
                    -0.013728292658925056, 
                    -0.0042724693194031715, 
                    0.11779596656560898, 
                    0.13634330034255981, 
                    0.11680786311626434, 
                    0.012801886536180973, 
                    0.019318819046020508, 
                    0.01556109357625246, 
                    0.04602985456585884, 
                    -0.04637414589524269, 
                    -0.0105649558827281, 
                    -0.09694956988096237, 
                    0.02654353529214859, 
                    -0.09308265149593353, 
                    -0.13401789963245392, 
                    0.002435345435515046, 
                    0.011692904867231846, 
                    0.003702491754665971, 
                    -0.0024377424269914627, 
                    0.004695471376180649, 
                    -0.001983540365472436, 
                    0.01651674136519432, 
                    0.010805610567331314, 
                    0.010571657679975033, 
                    0.013165401294827461, 
                    0.0021473453380167484, 
                    0.0029192855581641197, 
                    -0.004792469087988138, 
                    0.0010822915937751532, 
                    -0.0012348188320174813, 
                    -0.002490841317921877, 
                    0.017517227679491043, 
                    -0.02904626354575157, 
                    -0.01983507350087166, 
                    0.015570545569062233, 
                    -0.016927018761634827, 
                    -0.010541443713009357, 
                    -0.01219323743134737, 
                    0.030869878828525543, 
                    -0.011305664665997028, 
                    -0.008879722096025944, 
                    0.021834246814250946, 
                    -0.019023099914193153, 
                    0.0022619592491537333, 
                    0.004154598340392113, 
                    -0.003750764299184084, 
                    0.02559337578713894, 
                    -0.05433572456240654, 
                    0.027264680713415146, 
                    -0.025883832946419716, 
                    -0.031107403337955475, 
                    0.02019982971251011, 
                    -0.007277628406882286, 
                    -0.009536037221550941, 
                    -0.014543415978550911, 
                    -0.005758133716881275, 
                    0.01564370095729828, 
                    0.002585975918918848, 
                    0.026606222614645958, 
                    -0.025870149955153465, 
                    0.007415024098008871, 
                    0.001254904898814857, 
                    -0.0033932167571038008, 
                    0.004104382824152708, 
                    0.014093776233494282, 
                    -0.004943383391946554, 
                    0.014182016253471375, 
                    -0.007983854971826077, 
                    -0.0021476198453456163, 
                    0.00868440605700016, 
                    -0.009583938866853714, 
                    0.01275140605866909, 
                    0.009967375546693802, 
                    0.005223013926297426, 
                    0.020442359149456024, 
                    -0.014110286720097065, 
                    0.02382945828139782, 
                    0.006506337784230709, 
                    -0.004923665896058083, 
                    0.0027077586855739355, 
                    0.012686066329479218, 
                    -0.038720909506082535
                ], 
                [
                    -0.04396247863769531, 
                    0.022532789036631584, 
                    -0.025739749893546104, 
                    -0.001672782702371478, 
                    -0.03049679845571518, 
                    0.042566508054733276, 
                    0.05858746916055679, 
                    0.016032392159104347, 
                    0.004281116649508476, 
                    -0.015309878624975681, 
                    0.013692185282707214, 
                    0.008764366619288921, 
                    -0.0013469468103721738, 
                    0.020013710483908653, 
                    -0.0061898184940218925, 
                    -0.005090436432510614, 
                    0.006432369351387024, 
                    -0.030097853392362595, 
                    -0.054973602294921875, 
                    -0.009607876650989056, 
                    -0.010772817768156528, 
                    0.005811004433780909, 
                    -0.04410971328616142, 
                    0.038314659148454666, 
                    -0.02400374226272106, 
                    -0.0023836654145270586, 
                    0.001744824112392962, 
                    -0.009726853109896183, 
                    0.030506331473588943, 
                    0.023353630676865578, 
                    0.027256865054368973, 
                    0.02882670797407627, 
                    0.04468220844864845, 
                    -0.019308166578412056, 
                    0.033258430659770966, 
                    -0.019775930792093277, 
                    0.002004210138693452, 
                    0.00660699512809515, 
                    -0.004027203656733036, 
                    0.019105922430753708, 
                    -0.010047782212495804, 
                    -0.013382432982325554, 
                    -0.01503356546163559, 
                    -0.003984834998846054, 
                    0.024304455146193504, 
                    -0.02367662824690342, 
                    0.007979374378919601, 
                    -0.023976460099220276, 
                    -0.01512183342128992, 
                    0.051162950694561005, 
                    0.020274201408028603, 
                    -0.032515060156583786, 
                    -0.004442807752639055, 
                    0.01027058158069849, 
                    0.029658028855919838, 
                    0.0345318466424942, 
                    -0.004257658496499062, 
                    0.01733739674091339, 
                    -0.0028723941650241613, 
                    0.0028591013979166746, 
                    0.00736234849318862, 
                    -0.03126147389411926, 
                    -0.0004241277347318828, 
                    -0.007207707967609167, 
                    0.017605429515242577, 
                    0.024396821856498718, 
                    -0.015805209055542946, 
                    -0.005998924840241671, 
                    0.02129155956208706, 
                    -0.003035022644326091, 
                    -0.009890202432870865, 
                    0.016773851588368416, 
                    -0.03132904693484306, 
                    0.0008407324785366654, 
                    -0.025189297273755074, 
                    0.026236681267619133, 
                    -0.012469744309782982, 
                    0.02304370515048504, 
                    -0.002234151354059577, 
                    -0.059974364936351776, 
                    -0.013067033141851425, 
                    0.026127183809876442, 
                    0.0004043888475280255, 
                    -0.014946067705750465
                ], 
                [
                    0.003131213365122676, 
                    0.0028258548118174076, 
                    -0.07937058061361313, 
                    -0.0006650598370470107, 
                    0.00922459177672863, 
                    -0.07012660801410675, 
                    -0.04933535307645798, 
                    0.025725388899445534, 
                    0.015458960086107254, 
                    0.029034024104475975, 
                    0.03670429810881615, 
                    0.018916312605142593, 
                    -0.004606944043189287, 
                    -0.2355184108018875, 
                    0.07545015960931778, 
                    -0.04797176271677017, 
                    -0.17643043398857117, 
                    0.10091358423233032, 
                    0.01401989534497261, 
                    -0.0006245122640393674, 
                    -0.00932316854596138, 
                    -0.0028150833677500486, 
                    -0.016717087477445602, 
                    0.02770504355430603, 
                    -0.02217843197286129, 
                    -0.05060913786292076, 
                    0.0014021736569702625, 
                    -0.021145321428775787, 
                    -0.007029550615698099, 
                    0.015990125015378, 
                    0.021071236580610275, 
                    0.01890011690557003, 
                    0.029798811301589012, 
                    0.00807113852351904, 
                    0.037881214171648026, 
                    0.015546632930636406, 
                    0.0040191044099628925, 
                    -0.015930159017443657, 
                    -0.0005728576797991991, 
                    0.008812920190393925, 
                    0.003463299944996834, 
                    0.018772270530462265, 
                    -0.021970149129629135, 
                    0.003491971641778946, 
                    -0.0028374791145324707, 
                    -0.0013665689621120691, 
                    0.02963796630501747, 
                    -0.001762061263434589, 
                    -0.017405714839696884, 
                    0.036754291504621506, 
                    0.03057902120053768, 
                    0.006671326234936714, 
                    0.017061881721019745, 
                    -0.006582887377589941, 
                    -0.0008659411687403917, 
                    -0.028454389423131943, 
                    0.0016775132389739156, 
                    0.008497288450598717, 
                    0.004541043657809496, 
                    -0.012841759249567986, 
                    -0.005994499661028385, 
                    -0.023121429607272148, 
                    0.01846340298652649, 
                    0.013371582143008709, 
                    0.016332147642970085, 
                    -0.022666804492473602, 
                    0.010105309076607227, 
                    -0.009275219403207302, 
                    0.0045605129562318325, 
                    0.02023695595562458, 
                    -0.006470615975558758, 
                    0.0031911260448396206, 
                    -0.001768195303156972, 
                    -0.01487379614263773, 
                    -0.028434142470359802, 
                    0.015833694487810135, 
                    0.01595531776547432, 
                    -0.00486903777346015, 
                    0.00859205424785614, 
                    0.003158662235364318, 
                    -0.015655597671866417, 
                    0.011089152656495571, 
                    -0.034512441605329514, 
                    -0.02768062800168991
                ], 
                [
                    -0.04317940026521683, 
                    0.023321788758039474, 
                    -0.03236396983265877, 
                    0.03969843313097954, 
                    0.0426393523812294, 
                    0.050998445600271225, 
                    0.06509023904800415, 
                    0.0047446805983781815, 
                    -0.013260561041533947, 
                    0.016667166724801064, 
                    0.00672866078093648, 
                    -0.0015465936157852411, 
                    0.039673127233982086, 
                    -0.04598843306303024, 
                    0.05143164098262787, 
                    -0.006323826964944601, 
                    0.008795483969151974, 
                    -0.0026569152250885963, 
                    -0.027440721169114113, 
                    -0.007688651327043772, 
                    0.010949356481432915, 
                    0.02652793750166893, 
                    -0.025146981701254845, 
                    -0.0011204455513507128, 
                    -0.009045674465596676, 
                    0.016179241240024567, 
                    0.01403098739683628, 
                    -0.004565431736409664, 
                    -0.007422476075589657, 
                    -0.017798319458961487, 
                    -0.006510886363685131, 
                    -0.012917430140078068, 
                    0.02001454308629036, 
                    -0.021578233689069748, 
                    0.036475203931331635, 
                    -0.0006842790171504021, 
                    0.016708215698599815, 
                    -0.02356352098286152, 
                    -0.012599583715200424, 
                    -0.00013519228377845138, 
                    -0.0013253154465928674, 
                    -0.01102201733738184, 
                    0.017063476145267487, 
                    -0.006095836870372295, 
                    0.023426398634910583, 
                    -0.005836219061166048, 
                    0.004203994292765856, 
                    -0.041185423731803894, 
                    -0.001963689224794507, 
                    0.01551637053489685, 
                    0.013451356440782547, 
                    -0.040842074900865555, 
                    -0.004992982372641563, 
                    0.01661786064505577, 
                    -0.029431818053126335, 
                    -0.012704707682132721, 
                    -0.013289332389831543, 
                    -0.03610147535800934, 
                    0.03426074609160423, 
                    0.06456712633371353, 
                    -0.0010416613658890128, 
                    -0.010388579219579697, 
                    0.0058702402748167515, 
                    -0.010698744095861912, 
                    -0.02020575851202011, 
                    -0.018453111872076988, 
                    0.015584178268909454, 
                    0.00952245481312275, 
                    0.016364378854632378, 
                    0.032765910029411316, 
                    0.004752177279442549, 
                    0.02316467836499214, 
                    -0.04621707275509834, 
                    0.03208891302347183, 
                    -0.03751610219478607, 
                    0.024444835260510445, 
                    0.00863070972263813, 
                    0.013217603787779808, 
                    -0.019168110564351082, 
                    -0.008114508353173733, 
                    -0.01698434166610241, 
                    0.02470899559557438, 
                    0.01501979399472475, 
                    -0.02204013802111149
                ], 
                [
                    0.0058123525232076645, 
                    0.025600481778383255, 
                    -0.004251628648489714, 
                    0.03597014769911766, 
                    0.009515778161585331, 
                    -0.006623950786888599, 
                    0.13466355204582214, 
                    -0.03648144006729126, 
                    0.0157801304012537, 
                    0.010185660794377327, 
                    0.0011895494535565376, 
                    0.021886644884943962, 
                    0.028935350477695465, 
                    -0.012476094998419285, 
                    0.03778202831745148, 
                    0.02780313976109028, 
                    -0.017486685886979103, 
                    -0.005540232639759779, 
                    -0.02130153588950634, 
                    0.026952605694532394, 
                    0.020745331421494484, 
                    0.021230826154351234, 
                    -0.023285578936338425, 
                    -0.02672664076089859, 
                    0.03618950396776199, 
                    -0.024080637842416763, 
                    0.005153577774763107, 
                    0.02238386496901512, 
                    0.01258334331214428, 
                    -0.030657552182674408, 
                    0.010883482173085213, 
                    0.0075776297599077225, 
                    0.04086418077349663, 
                    -0.009631910361349583, 
                    -0.007271170150488615, 
                    -0.012594127096235752, 
                    0.0031007963698357344, 
                    -0.002122006379067898, 
                    0.042170725762844086, 
                    0.031388286501169205, 
                    0.02059020660817623, 
                    -0.024657849222421646, 
                    -0.022906018421053886, 
                    -0.003647699486464262, 
                    -0.003586356295272708, 
                    -0.05121548846364021, 
                    -0.019175298511981964, 
                    -0.025038350373506546, 
                    0.000782165618147701, 
                    0.015210844576358795, 
                    -0.016494883224368095, 
                    0.02889086864888668, 
                    0.0223840419203043, 
                    -0.0066520352847874165, 
                    -0.01487111859023571, 
                    0.012679744511842728, 
                    0.030021395534276962, 
                    0.017765257507562637, 
                    0.03966744244098663, 
                    -0.0022756378166377544, 
                    -0.03335665911436081, 
                    0.0014450446469709277, 
                    0.02821272611618042, 
                    -7.518499478464946e-05, 
                    -0.04509720951318741, 
                    0.005165957845747471, 
                    -0.025930877774953842, 
                    0.03047741949558258, 
                    0.0004179223033133894, 
                    0.006518510635942221, 
                    -0.013249621726572514, 
                    0.0068239797838032246, 
                    -0.007346577942371368, 
                    -0.01690799556672573, 
                    -0.021669534966349602, 
                    0.01408584788441658, 
                    -0.011186343617737293, 
                    0.0333595797419548, 
                    -0.01005593128502369, 
                    -0.05480495095252991, 
                    -0.018389955163002014, 
                    0.013578793965280056, 
                    -0.00907757505774498, 
                    0.012239545583724976
                ], 
                [
                    -0.005588836502283812, 
                    0.00872415117919445, 
                    -0.018597861751914024, 
                    -0.0024499197024852037, 
                    0.021943258121609688, 
                    -0.03099800832569599, 
                    0.15033872425556183, 
                    0.011631477624177933, 
                    0.023800618946552277, 
                    0.04869215190410614, 
                    0.014037150889635086, 
                    0.01587553322315216, 
                    0.04559088870882988, 
                    0.0015766341239213943, 
                    0.07003358751535416, 
                    -0.04013124108314514, 
                    -0.02867167443037033, 
                    -0.014125846326351166, 
                    -0.005678257904946804, 
                    0.011545137502253056, 
                    -0.008113620802760124, 
                    0.03040805459022522, 
                    0.008596339263021946, 
                    0.02016804739832878, 
                    0.005220642779022455, 
                    8.126482862280682e-05, 
                    0.022143997251987457, 
                    0.0013274959055706859, 
                    0.004828126169741154, 
                    -0.020797517150640488, 
                    -0.015064273029565811, 
                    0.019904538989067078, 
                    0.029552295804023743, 
                    -0.014173217117786407, 
                    -0.001972461584955454, 
                    0.00983886606991291, 
                    -0.02026025764644146, 
                    -0.004752484615892172, 
                    0.006406219210475683, 
                    0.00929458811879158, 
                    -0.02403831295669079, 
                    0.01991354487836361, 
                    -0.053495511412620544, 
                    0.026376355439424515, 
                    0.010987537913024426, 
                    0.036622487008571625, 
                    -0.02227429673075676, 
                    0.013033339753746986, 
                    0.021065304055809975, 
                    -0.014121836982667446, 
                    0.03162975236773491, 
                    -0.002320770872756839, 
                    0.0006698801880702376, 
                    0.019470518454909325, 
                    -0.009982136078178883, 
                    -0.026109663769602776, 
                    0.008562524802982807, 
                    0.036964111030101776, 
                    0.027111412957310677, 
                    -0.020353831350803375, 
                    -0.025469819083809853, 
                    0.014166614972054958, 
                    -0.007960897870361805, 
                    0.005643539596349001, 
                    -0.011387981474399567, 
                    -0.01630239188671112, 
                    0.023065855726599693, 
                    -0.00046624024980701506, 
                    -0.03239278122782707, 
                    -0.010855604894459248, 
                    0.016283072531223297, 
                    -0.011044573970139027, 
                    0.025181394070386887, 
                    0.019484369084239006, 
                    0.00204592477530241, 
                    -0.0037821480073034763, 
                    -0.02959085814654827, 
                    -0.01952897198498249, 
                    -0.019204936921596527, 
                    -0.02723282016813755, 
                    -0.015550044365227222, 
                    0.0025912122800946236, 
                    0.011287120170891285, 
                    -0.008404749445617199
                ], 
                [
                    -0.024821002036333084, 
                    -0.021118037402629852, 
                    -0.0010169952875003219, 
                    0.03585503250360489, 
                    -0.017651978880167007, 
                    0.07514335960149765, 
                    0.11286819726228714, 
                    0.0304686538875103, 
                    0.029922019690275192, 
                    -0.0062475851736962795, 
                    -0.02083190344274044, 
                    0.006502659060060978, 
                    0.026019206270575523, 
                    0.0035235020332038403, 
                    0.07696455717086792, 
                    -0.00456911139190197, 
                    -0.03141116723418236, 
                    0.01001378521323204, 
                    0.0063391379080712795, 
                    -0.0034236812498420477, 
                    0.0012442482402548194, 
                    0.003817481454461813, 
                    -0.014282360672950745, 
                    -0.03292226791381836, 
                    0.00534356664866209, 
                    -0.005412601865828037, 
                    -0.008206512778997421, 
                    -0.0058599975891411304, 
                    0.01445360854268074, 
                    0.04199110344052315, 
                    0.02262444607913494, 
                    -0.022378847002983093, 
                    -0.0011925249127671123, 
                    -0.00471513019874692, 
                    0.0001556330535095185, 
                    -0.020276950672268867, 
                    0.014521981589496136, 
                    0.03876780346035957, 
                    -0.0027439044788479805, 
                    -0.042913153767585754, 
                    -0.011991126462817192, 
                    -0.0035766197834163904, 
                    -0.00943492166697979, 
                    -0.02314889244735241, 
                    -0.014078587293624878, 
                    -0.00030922304722480476, 
                    -0.030072426423430443, 
                    0.006607796531170607, 
                    0.015850979834794998, 
                    0.003982831258326769, 
                    -0.037422064691782, 
                    0.014376416802406311, 
                    0.020916761830449104, 
                    -0.013075441122055054, 
                    -0.019392892718315125, 
                    0.02302968129515648, 
                    0.04624331742525101, 
                    0.03493919596076012, 
                    0.003418147563934326, 
                    0.00437270849943161, 
                    0.007463773246854544, 
                    0.0007524575339630246, 
                    -0.011891785077750683, 
                    -0.005551478825509548, 
                    -0.011212713085114956, 
                    -0.021234264597296715, 
                    -0.0034979479387402534, 
                    0.006470601074397564, 
                    -0.013456804677844048, 
                    -0.023046014830470085, 
                    0.0015743596013635397, 
                    -0.022111909464001656, 
                    -0.03659149631857872, 
                    0.003021691692993045, 
                    -0.04691792279481888, 
                    0.021975450217723846, 
                    -0.011074136011302471, 
                    -0.014735395088791847, 
                    0.03478890657424927, 
                    0.0013111698208376765, 
                    0.00689561665058136, 
                    0.005508458707481623, 
                    0.02816609852015972, 
                    -0.008094563148915768
                ], 
                [
                    -0.0028393962420523167, 
                    -0.03558998927474022, 
                    0.014811133965849876, 
                    0.008699173107743263, 
                    0.06959423422813416, 
                    -0.13258390128612518, 
                    0.0616379976272583, 
                    0.019775371998548508, 
                    0.021335704252123833, 
                    -0.008974658325314522, 
                    -0.001120182336308062, 
                    -0.02907199040055275, 
                    0.0014032325707376003, 
                    -0.010533689521253109, 
                    0.018944399431347847, 
                    -0.014783194288611412, 
                    -0.06553246825933456, 
                    0.028928419575095177, 
                    -0.009295685216784477, 
                    -0.022872408851981163, 
                    0.03239668533205986, 
                    0.029237719252705574, 
                    -0.017839960753917694, 
                    -0.02066623419523239, 
                    -0.013839421793818474, 
                    0.007341211196035147, 
                    0.001714235288091004, 
                    0.037015125155448914, 
                    0.0011359842028468847, 
                    0.012501196935772896, 
                    0.02236097864806652, 
                    -0.03406323119997978, 
                    0.025240207090973854, 
                    -0.015464400872588158, 
                    0.004423618316650391, 
                    0.0003466983907856047, 
                    0.02144109085202217, 
                    0.03170538321137428, 
                    0.01849721185863018, 
                    -0.006669196765869856, 
                    -0.021756375208497047, 
                    0.009975413791835308, 
                    -0.05741178244352341, 
                    -0.015325495973229408, 
                    0.03678349032998085, 
                    -0.029385313391685486, 
                    -0.029124395921826363, 
                    -0.015786312520503998, 
                    0.01926359161734581, 
                    -0.0004892224678769708, 
                    0.008761161006987095, 
                    -0.02230095863342285, 
                    0.026626182720065117, 
                    -0.010460597462952137, 
                    0.01974840834736824, 
                    -0.00010519923671381548, 
                    -0.00634868536144495, 
                    0.0266672745347023, 
                    0.02908356674015522, 
                    -0.021780459210276604, 
                    -0.023837683722376823, 
                    -0.028178170323371887, 
                    -0.021518683061003685, 
                    0.022295566275715828, 
                    0.0032572161871939898, 
                    -0.04079357534646988, 
                    0.01159600168466568, 
                    -0.0014819434145465493, 
                    0.01157295610755682, 
                    -0.010803569108247757, 
                    -0.0032566802110522985, 
                    -0.011335218325257301, 
                    -0.047817543148994446, 
                    -0.037104688584804535, 
                    -0.02513214200735092, 
                    -0.016286147758364677, 
                    -0.02872360125184059, 
                    0.022965626791119576, 
                    -0.0057997689582407475, 
                    -0.007528220769017935, 
                    0.02619335986673832, 
                    4.067320696776733e-05, 
                    0.018064381554722786, 
                    -0.015557079575955868
                ], 
                [
                    -0.01290147379040718, 
                    -0.0019057330209761858, 
                    0.010349447838962078, 
                    0.0005186324124224484, 
                    0.03841618821024895, 
                    -0.030290735885500908, 
                    0.1502886414527893, 
                    -0.020143508911132812, 
                    -0.0029170385096222162, 
                    0.02733120508491993, 
                    0.05105813220143318, 
                    0.01393580250442028, 
                    0.05576328933238983, 
                    -0.002583038294687867, 
                    0.05391314998269081, 
                    -0.005563593935221434, 
                    -0.021206887438893318, 
                    0.005582889541983604, 
                    0.02742627076804638, 
                    0.007113370578736067, 
                    0.003918686881661415, 
                    0.016086647287011147, 
                    -0.02718864195048809, 
                    0.032049331814050674, 
                    -0.020873118191957474, 
                    -0.008800669573247433, 
                    -0.03462645784020424, 
                    0.010616202838718891, 
                    0.02372654154896736, 
                    0.01378447562456131, 
                    -0.03032802976667881, 
                    0.029910914599895477, 
                    0.04580772668123245, 
                    0.013348674401640892, 
                    -0.006463239435106516, 
                    -0.007807600777596235, 
                    -0.027815211564302444, 
                    0.009983837604522705, 
                    -0.03558085858821869, 
                    0.0391814224421978, 
                    0.017389314249157906, 
                    0.029700398445129395, 
                    0.013848455622792244, 
                    0.02840052917599678, 
                    -0.010072332806885242, 
                    0.0020784165244549513, 
                    0.021406926214694977, 
                    -0.01586049422621727, 
                    0.010043867863714695, 
                    -0.03618527948856354, 
                    -0.0024962688330560923, 
                    0.016837207600474358, 
                    0.025733644142746925, 
                    -0.01025592815130949, 
                    0.014301583170890808, 
                    0.04060068726539612, 
                    0.015225128270685673, 
                    0.02037760056555271, 
                    -0.025684695690870285, 
                    -0.004752920009195805, 
                    0.031345341354608536, 
                    0.0007200347608886659, 
                    0.025837775319814682, 
                    0.00981172826141119, 
                    0.0025777302216738462, 
                    0.023185528814792633, 
                    -0.010003509931266308, 
                    0.03524038568139076, 
                    -0.01916271075606346, 
                    -0.011162888258695602, 
                    0.020077679306268692, 
                    0.020757587626576424, 
                    -0.02387544885277748, 
                    0.010488969273865223, 
                    -0.01162438839673996, 
                    0.010268740355968475, 
                    -0.0026304794009774923, 
                    0.0007963431417010725, 
                    0.039977867156267166, 
                    -0.009853854775428772, 
                    -0.034838009625673294, 
                    0.009159624576568604, 
                    0.006925133056938648, 
                    0.006863350048661232
                ], 
                [
                    0.012559688650071621, 
                    0.03682725504040718, 
                    0.016511105000972748, 
                    -0.023153796792030334, 
                    0.009524314664304256, 
                    -0.07101113349199295, 
                    0.07102064043283463, 
                    -0.00876863393932581, 
                    0.031481098383665085, 
                    -0.0006850520148873329, 
                    0.049483105540275574, 
                    -0.027629854157567024, 
                    0.04476660117506981, 
                    0.05691799893975258, 
                    0.0026365690864622593, 
                    0.02887643873691559, 
                    0.003551049856469035, 
                    0.002572914119809866, 
                    0.01230335421860218, 
                    0.007346323225647211, 
                    0.03663911297917366, 
                    -0.011240381747484207, 
                    -0.04370691254734993, 
                    -0.027951955795288086, 
                    0.010044948197901249, 
                    0.0022926400415599346, 
                    -0.00854033138602972, 
                    0.013695773668587208, 
                    -0.020540622994303703, 
                    -0.02075687237083912, 
                    0.04959334433078766, 
                    0.006016325671225786, 
                    0.03630568087100983, 
                    -0.0063672298565506935, 
                    0.014263750985264778, 
                    0.007015586830675602, 
                    0.013805372640490532, 
                    -0.010523593984544277, 
                    0.008261374197900295, 
                    0.0020184756722301245, 
                    -0.009656119160354137, 
                    0.00920776091516018, 
                    -0.010985503904521465, 
                    -0.03561291843652725, 
                    -0.004643435589969158, 
                    0.010868106968700886, 
                    -0.022836588323116302, 
                    -0.002400136087089777, 
                    0.029857363551855087, 
                    -0.033932529389858246, 
                    0.0037694466300308704, 
                    0.02476663328707218, 
                    -0.03813851252198219, 
                    -0.016621576622128487, 
                    0.030205776914954185, 
                    -0.006623575463891029, 
                    0.039353836327791214, 
                    0.03534006327390671, 
                    0.034347280859947205, 
                    0.035817358642816544, 
                    -0.014695332385599613, 
                    -0.008445062674582005, 
                    0.001051582396030426, 
                    0.0018290657317265868, 
                    0.004318224731832743, 
                    -0.030277037993073463, 
                    0.014285285025835037, 
                    0.030934177339076996, 
                    -0.027579626068472862, 
                    -0.015613668598234653, 
                    0.0007267062901519239, 
                    0.016578977927565575, 
                    -0.029019685462117195, 
                    -0.006877676583826542, 
                    -0.02851293422281742, 
                    -0.005288812331855297, 
                    -0.019975343719124794, 
                    -0.0033272297587245703, 
                    0.007724137045443058, 
                    -0.029641825705766678, 
                    -0.03635624796152115, 
                    0.020081527531147003, 
                    0.007195692043751478, 
                    0.00645202212035656
                ], 
                [
                    0.017853694036602974, 
                    0.003975693602114916, 
                    -0.008453691378235817, 
                    0.034707654267549515, 
                    -0.002316230908036232, 
                    -0.16670678555965424, 
                    0.026197494938969612, 
                    0.0005020811804570258, 
                    -0.009646438993513584, 
                    0.0037798131816089153, 
                    0.018299171701073647, 
                    0.0315302312374115, 
                    0.015756651759147644, 
                    0.04073871299624443, 
                    0.03227422013878822, 
                    -0.008529813028872013, 
                    -0.08133017271757126, 
                    1.0595111234579235e-05, 
                    0.028910145163536072, 
                    0.025532782077789307, 
                    0.031126858666539192, 
                    0.028079407289624214, 
                    -0.012827121652662754, 
                    -0.008686619810760021, 
                    0.014267141930758953, 
                    0.0020272419787943363, 
                    0.024388080462813377, 
                    -0.009811598807573318, 
                    -0.021711373701691628, 
                    0.010544410906732082, 
                    0.012574021704494953, 
                    -0.003827431472018361, 
                    0.03491115942597389, 
                    -0.017389919608831406, 
                    0.009391214698553085, 
                    -0.005969424732029438, 
                    0.005201809108257294, 
                    0.01776733249425888, 
                    0.007671222556382418, 
                    -0.03213305398821831, 
                    -0.0010733500821515918, 
                    0.015189792960882187, 
                    -0.01947839930653572, 
                    0.015666794031858444, 
                    -0.02335997112095356, 
                    -0.03853237256407738, 
                    0.0028931288979947567, 
                    -0.00923490896821022, 
                    0.02869139239192009, 
                    -0.02169318124651909, 
                    0.021981265395879745, 
                    0.02400689199566841, 
                    0.005387097131460905, 
                    -0.0060954042710363865, 
                    0.005571108777076006, 
                    0.017449425533413887, 
                    0.01463285367935896, 
                    0.01787065900862217, 
                    0.013226441107690334, 
                    -0.039999816566705704, 
                    -0.02675090916454792, 
                    -0.037074796855449677, 
                    0.017436420544981956, 
                    -0.009056364186108112, 
                    0.013162066228687763, 
                    -0.025613464415073395, 
                    0.03805511072278023, 
                    0.020749205723404884, 
                    0.0018775621429085732, 
                    0.01591174118220806, 
                    0.0002625534834805876, 
                    0.026181159541010857, 
                    -0.02739173360168934, 
                    0.010212521068751812, 
                    -0.010239905677735806, 
                    0.010912016965448856, 
                    0.0028565896209329367, 
                    0.009266801178455353, 
                    0.02172141894698143, 
                    0.014709122478961945, 
                    0.0038035360630601645, 
                    0.0377703495323658, 
                    0.003976229578256607, 
                    -0.011573214083909988
                ], 
                [
                    -0.0271852258592844, 
                    0.022426562383770943, 
                    -0.025821536779403687, 
                    0.02728012390434742, 
                    -0.07648290693759918, 
                    0.06539814919233322, 
                    0.13718149065971375, 
                    0.010500151664018631, 
                    0.01787908561527729, 
                    0.009417075663805008, 
                    -0.04931311309337616, 
                    0.0014956563245505095, 
                    0.02758149243891239, 
                    0.043968316167593, 
                    0.05260255187749863, 
                    -0.015184222720563412, 
                    -0.024941211566329002, 
                    0.051371943205595016, 
                    -4.108067514607683e-05, 
                    -0.003336916444823146, 
                    -0.017738083377480507, 
                    0.02641579881310463, 
                    -0.018143240362405777, 
                    -0.04440570995211601, 
                    0.010125581175088882, 
                    0.004827415104955435, 
                    -0.0004547525604721159, 
                    -0.013867245055735111, 
                    0.01790732517838478, 
                    -0.020586349070072174, 
                    0.0014206951018422842, 
                    0.01785413734614849, 
                    0.009576059877872467, 
                    0.007210315205156803, 
                    0.0038275867700576782, 
                    -0.02772679179906845, 
                    0.008185043931007385, 
                    -0.013971460051834583, 
                    -0.01429930329322815, 
                    0.022453268989920616, 
                    -0.01508698146790266, 
                    -0.004942663945257664, 
                    -0.03593052923679352, 
                    -0.02216615527868271, 
                    0.015564504079520702, 
                    -0.003258195472881198, 
                    -0.011028534732758999, 
                    0.007631922140717506, 
                    0.005546345841139555, 
                    0.014008862897753716, 
                    -0.02651927061378956, 
                    -0.002182162832468748, 
                    0.009633366018533707, 
                    -0.016838563606142998, 
                    0.027296803891658783, 
                    -0.022318871691823006, 
                    -0.015018750913441181, 
                    0.01103977207094431, 
                    -0.014169895090162754, 
                    0.012737303040921688, 
                    -0.05610337853431702, 
                    -0.022986609488725662, 
                    0.019559809938073158, 
                    -0.013693700544536114, 
                    0.01262530218809843, 
                    -0.0016198188532143831, 
                    0.018502775579690933, 
                    0.005320908036082983, 
                    -0.020948808640241623, 
                    -0.01718580722808838, 
                    0.019743401557207108, 
                    -0.023055074736475945, 
                    0.005698384717106819, 
                    0.030668318271636963, 
                    -0.012981310486793518, 
                    0.037524592131376266, 
                    0.009295209310948849, 
                    0.01608576625585556, 
                    0.004589850082993507, 
                    -0.008849837817251682, 
                    0.014181067235767841, 
                    -0.012684700079262257, 
                    -0.02378801628947258, 
                    0.0009539137245155871
                ], 
                [
                    -0.0001676849351497367, 
                    -0.003969162702560425, 
                    0.00886425469070673, 
                    0.01703224517405033, 
                    -0.04731462895870209, 
                    0.07122784107923508, 
                    0.04078768193721771, 
                    -0.03170911967754364, 
                    0.0056862919591367245, 
                    -0.0026728028897196054, 
                    -0.05349695309996605, 
                    -0.0021690870635211468, 
                    0.029041368514299393, 
                    -0.006382264196872711, 
                    0.05676603317260742, 
                    -0.006498878356069326, 
                    -0.018257848918437958, 
                    0.03937405347824097, 
                    0.016104241833090782, 
                    0.00903111882507801, 
                    -0.005237789824604988, 
                    0.045959632843732834, 
                    -0.046533189713954926, 
                    -0.01419356931000948, 
                    0.00201320624910295, 
                    0.024842455983161926, 
                    -0.018065044656395912, 
                    -0.00614869175478816, 
                    0.00081744568888098, 
                    -0.004279053770005703, 
                    0.021421434357762337, 
                    0.0038613281212747097, 
                    -0.01845726929605007, 
                    -0.02837880700826645, 
                    0.031794242560863495, 
                    0.01465301588177681, 
                    -0.02653464488685131, 
                    -0.026817144826054573, 
                    0.004010162316262722, 
                    -0.00034335715463384986, 
                    0.01511281169950962, 
                    -0.016639508306980133, 
                    -0.009500096552073956, 
                    0.014239269308745861, 
                    0.050765085965394974, 
                    -0.017027046531438828, 
                    -0.008212619461119175, 
                    -0.02302655577659607, 
                    0.027665672823786736, 
                    -0.04516575485467911, 
                    0.009216448292136192, 
                    0.02157837525010109, 
                    0.044011190533638, 
                    -0.024736730381846428, 
                    0.0363011509180069, 
                    0.016501324251294136, 
                    0.018984854221343994, 
                    0.018628239631652832, 
                    -0.004861497785896063, 
                    0.0440506786108017, 
                    -0.012110613286495209, 
                    -0.01647653430700302, 
                    -0.018590357154607773, 
                    0.007926035672426224, 
                    -0.021498478949069977, 
                    0.010431526228785515, 
                    0.04126396402716637, 
                    -0.01738591678440571, 
                    -0.02533293142914772, 
                    -0.017984051257371902, 
                    -0.007945353165268898, 
                    0.010700054466724396, 
                    0.011238477192819118, 
                    -0.01763702556490898, 
                    -0.004505360033363104, 
                    0.028424294665455818, 
                    -0.03439612314105034, 
                    -0.012124085798859596, 
                    0.0020603437442332506, 
                    -0.00820553582161665, 
                    -0.026603609323501587, 
                    0.032318856567144394, 
                    0.030173052102327347, 
                    0.0320160873234272
                ], 
                [
                    0.01845477521419525, 
                    -0.0001703219604678452, 
                    0.009133376181125641, 
                    0.023631088435649872, 
                    -0.07644173502922058, 
                    -0.15677288174629211, 
                    0.09231492131948471, 
                    0.03956053778529167, 
                    0.018757889047265053, 
                    0.0340418741106987, 
                    0.01060956995934248, 
                    0.04584204778075218, 
                    0.025322718545794487, 
                    0.006496988236904144, 
                    0.02812005765736103, 
                    0.0006002304144203663, 
                    -0.03752867877483368, 
                    -0.01881694421172142, 
                    0.004631494637578726, 
                    0.026765212416648865, 
                    -0.013428542762994766, 
                    0.006142194848507643, 
                    -0.025780608877539635, 
                    -0.017269231379032135, 
                    -0.007773726247251034, 
                    -0.0433451347053051, 
                    -0.0025734989903867245, 
                    -0.019480757415294647, 
                    0.014221088029444218, 
                    -0.00859166868031025, 
                    0.014131173491477966, 
                    -0.017418816685676575, 
                    -0.025105273351073265, 
                    -0.020053444430232048, 
                    -0.03216750547289848, 
                    -0.0008316664607264102, 
                    0.002693867776542902, 
                    0.019599124789237976, 
                    0.004467522259801626, 
                    0.002697381656616926, 
                    -0.0272812619805336, 
                    -0.012026190757751465, 
                    -0.04682012274861336, 
                    -0.0033565901685506105, 
                    0.023433726280927658, 
                    -0.06358630955219269, 
                    -0.0028602080419659615, 
                    0.010316219180822372, 
                    -0.005389527417719364, 
                    0.009518870152533054, 
                    -0.018696945160627365, 
                    0.010818247683346272, 
                    0.031078221276402473, 
                    0.0049265469424426556, 
                    -0.03073127567768097, 
                    0.04055485874414444, 
                    0.02326439507305622, 
                    -0.010376506485044956, 
                    -0.0036501623690128326, 
                    -0.0024651025887578726, 
                    -0.041247934103012085, 
                    -0.028523407876491547, 
                    -0.01479887031018734, 
                    0.013815882615745068, 
                    0.031220894306898117, 
                    -0.023744359612464905, 
                    -0.011959750205278397, 
                    0.014268755912780762, 
                    -0.00604778528213501, 
                    -0.013701988384127617, 
                    0.00857079029083252, 
                    -0.0038776269648224115, 
                    -0.0047434545122087, 
                    0.012246859259903431, 
                    0.0028438924346119165, 
                    0.026323484256863594, 
                    -0.047829706221818924, 
                    0.01279325783252716, 
                    0.01778387650847435, 
                    -0.017325306311249733, 
                    -0.033928535878658295, 
                    -0.0034986762329936028, 
                    -0.016389034688472748, 
                    -0.004052093252539635
                ], 
                [
                    0.0062598274089396, 
                    -0.014003561809659004, 
                    0.0247429721057415, 
                    -0.003688016440719366, 
                    0.044490694999694824, 
                    -0.0751233845949173, 
                    0.09191424399614334, 
                    -0.011005681939423084, 
                    0.04795036092400551, 
                    0.01762445457279682, 
                    0.002884041052311659, 
                    -0.007390080951154232, 
                    0.034260671585798264, 
                    0.03943195194005966, 
                    0.05387362092733383, 
                    -0.0029858238995075226, 
                    -0.02898700349032879, 
                    -0.005060406401753426, 
                    -0.01055178139358759, 
                    0.033421654254198074, 
                    0.002172586042433977, 
                    0.018604785203933716, 
                    0.013496448285877705, 
                    -0.0034333104267716408, 
                    -0.0057169413194060326, 
                    -0.03295762091875076, 
                    -0.029162190854549408, 
                    0.017720330506563187, 
                    -8.465720748063177e-05, 
                    -0.03233518823981285, 
                    0.014294672757387161, 
                    -0.012861811555922031, 
                    0.03702357038855553, 
                    0.02813003957271576, 
                    -0.009051044471561909, 
                    -0.02382017858326435, 
                    0.02022148296236992, 
                    -0.0034461093600839376, 
                    0.04225827008485794, 
                    0.007060740143060684, 
                    -0.02884620800614357, 
                    -0.0024816205259412527, 
                    0.006937672849744558, 
                    -0.01700335368514061, 
                    -0.003778090002015233, 
                    -0.010200581513345242, 
                    -0.017635159194469452, 
                    -0.0003451757365837693, 
                    0.03157343342900276, 
                    -0.018192322924733162, 
                    -0.02991841547191143, 
                    0.05298331379890442, 
                    -0.017183417454361916, 
                    0.022975614294409752, 
                    -0.023544861003756523, 
                    0.030187848955392838, 
                    -0.015304941684007645, 
                    0.0064079975709319115, 
                    0.059388019144535065, 
                    0.028949890285730362, 
                    -0.004794891458004713, 
                    -0.027444254606962204, 
                    0.029542243108153343, 
                    0.0018136552534997463, 
                    0.0022686978336423635, 
                    -0.019785858690738678, 
                    -0.005508111789822578, 
                    -0.0188980083912611, 
                    0.011129866354167461, 
                    -0.024786487221717834, 
                    0.011501932516694069, 
                    0.036032065749168396, 
                    0.023588351905345917, 
                    0.015373111702501774, 
                    -0.003589785424992442, 
                    0.010754898190498352, 
                    -0.004624152090400457, 
                    0.014763444662094116, 
                    0.03431979939341545, 
                    0.023534776642918587, 
                    0.008863599970936775, 
                    0.0002600949665065855, 
                    -0.0021881326101720333, 
                    -0.01156839169561863
                ], 
                [
                    -0.02260366454720497, 
                    0.0068307300098240376, 
                    0.003728856099769473, 
                    -0.026091894134879112, 
                    0.01877756603062153, 
                    0.02016783319413662, 
                    -0.006986669730395079, 
                    0.01924707740545273, 
                    0.002659084275364876, 
                    -0.022147295996546745, 
                    0.012683223001658916, 
                    0.031821515411138535, 
                    -0.03504454717040062, 
                    0.00965063739567995, 
                    -0.012678015045821667, 
                    0.0008504019351676106, 
                    -0.016818078234791756, 
                    0.00587081303820014, 
                    0.005817683879286051, 
                    -0.028714647516608238, 
                    0.023274598643183708, 
                    -0.015326582826673985, 
                    -0.006486615166068077, 
                    -0.02618185244500637, 
                    -0.03160886466503143, 
                    5.34219725523144e-05, 
                    0.01344101969152689, 
                    0.021970462054014206, 
                    -0.010865682736039162, 
                    -0.02178959921002388, 
                    -0.007785183377563953, 
                    0.010408198460936546, 
                    -0.0206998810172081, 
                    0.005633877590298653, 
                    0.022458795458078384, 
                    0.000802524562459439, 
                    -0.034632500261068344, 
                    0.0055512916296720505, 
                    -0.01982046850025654, 
                    0.011331522837281227, 
                    0.02238769270479679, 
                    0.001694998936727643, 
                    -0.016071727499365807, 
                    0.008003367111086845, 
                    -0.031148379668593407, 
                    0.02334746904671192, 
                    -0.006316876970231533, 
                    0.026847634464502335, 
                    -0.004683780018240213, 
                    -0.019419290125370026, 
                    -0.00392409972846508, 
                    -0.014971530064940453, 
                    -0.012018623761832714, 
                    0.030420036986470222, 
                    0.020183105021715164, 
                    -0.018816301599144936, 
                    0.012733642011880875, 
                    -0.03135208785533905, 
                    -0.024906039237976074, 
                    0.009083450771868229, 
                    0.004693899303674698, 
                    -0.004015941638499498, 
                    -0.0040794298984110355, 
                    0.016149822622537613, 
                    0.0050089480355381966, 
                    0.009450393728911877, 
                    -0.006922497414052486, 
                    -0.006399099715054035, 
                    0.002817878033965826, 
                    -6.265459524001926e-05, 
                    0.015533476136624813, 
                    -0.011207306757569313, 
                    0.001260027987882495, 
                    -0.002646801993250847, 
                    -0.01939666084945202, 
                    -0.024148769676685333, 
                    -0.01127410214394331, 
                    0.025989530608057976, 
                    0.0020299337338656187, 
                    0.021928030997514725, 
                    0.01344278547912836, 
                    -0.011503451503813267, 
                    -0.030300090089440346, 
                    0.0029341797344386578
                ]
            ], 
            "is_input": false, 
            "layer_name": "fc_layer_0", 
            "n_inputs": 84
        }, 
        {
            "b": [
                0.030689120292663574, 
                0.040696702897548676, 
                0.017065443098545074, 
                0.025759927928447723, 
                0.019980590790510178, 
                0.04559990018606186, 
                0.009518814273178577, 
                0.014985227026045322, 
                0.022879835218191147, 
                0.03927977755665779, 
                0.03225215524435043, 
                0.001003801473416388, 
                -0.003989565651863813, 
                0.02895764634013176, 
                0.010490299202501774, 
                0.03123820386826992, 
                0.0008691644761711359, 
                0.01790022850036621, 
                -0.0024343091063201427, 
                0.010071617551147938, 
                0.02974398247897625, 
                0.015898341313004494, 
                0.03747955709695816, 
                0.025411248207092285, 
                0.020870665088295937, 
                0.03141215071082115, 
                -0.0043600681237876415, 
                0.02661510929465294, 
                0.029074667021632195, 
                0.004497276619076729, 
                0.015302874147891998, 
                0.018248675391077995, 
                0.0395430363714695, 
                0.02350093238055706, 
                0.005181652028113604, 
                0.03388083353638649, 
                0.03137340769171715, 
                -8.783784323895816e-06, 
                0.03689945861697197, 
                0.0338834710419178, 
                0.004945758264511824, 
                0.021672328934073448, 
                0.0, 
                0.02413133531808853, 
                0.037995822727680206, 
                0.035171713680028915, 
                0.03867742791771889, 
                0.023858796805143356, 
                0.038883503526449203, 
                -0.002131067682057619, 
                0.024323027580976486, 
                0.031240861862897873, 
                0.007383217569440603, 
                0.01251277420669794, 
                0.03902005776762962, 
                0.008610477671027184, 
                0.015037985518574715, 
                0.03886904940009117, 
                0.03240098059177399, 
                0.03101520985364914
            ], 
            "is_output": false, 
            "activation_function": "RELU", 
            "n_nodes": 60, 
            "W": [
                [
                    0.038040682673454285, 
                    -0.04922270029783249, 
                    0.015893086791038513, 
                    0.023914486169815063, 
                    0.019596541300415993, 
                    0.01351384911686182, 
                    0.026042278856039047, 
                    -0.021019527688622475, 
                    0.019250772893428802, 
                    0.030236979946494102, 
                    0.005101843737065792, 
                    0.011097658425569534, 
                    0.012857438996434212, 
                    0.05967455729842186, 
                    -0.005696851294487715, 
                    -0.007981527596712112, 
                    0.02162720263004303, 
                    0.07061485946178436, 
                    -0.13257502019405365, 
                    -0.018886353820562363, 
                    0.023822788149118423, 
                    0.03667883202433586, 
                    0.007017882540822029, 
                    -0.017389265820384026, 
                    0.031746212393045425, 
                    0.010101305320858955, 
                    0.027560392394661903, 
                    0.03131294250488281, 
                    -0.03370888531208038, 
                    -0.2398078292608261, 
                    -0.026894589886069298, 
                    0.03498244285583496, 
                    0.06559429317712784, 
                    0.020212287083268166, 
                    0.023395320400595665, 
                    -0.022971615195274353, 
                    0.051915861666202545, 
                    -0.00898988638073206, 
                    0.02412036620080471, 
                    0.03714922070503235, 
                    0.04381762817502022, 
                    -0.009534167125821114, 
                    0.03870850428938866, 
                    -0.02112136408686638, 
                    -0.20868179202079773, 
                    -0.0035239846911281347, 
                    0.01654866896569729, 
                    0.012440047226846218, 
                    0.00637437030673027, 
                    0.04630579799413681, 
                    0.02226872555911541, 
                    0.048977263271808624, 
                    0.016389939934015274, 
                    0.017096124589443207, 
                    0.026342684403061867, 
                    -0.044082868844270706, 
                    -0.03323323652148247, 
                    -0.036093611270189285, 
                    0.019977442920207977, 
                    0.018709490075707436
                ], 
                [
                    0.009121921844780445, 
                    0.001769093330949545, 
                    -0.044966649264097214, 
                    -0.01699945703148842, 
                    -0.017176544293761253, 
                    0.030476370826363564, 
                    0.07492523640394211, 
                    -0.022383781149983406, 
                    -0.03446262702345848, 
                    -0.029355503618717194, 
                    0.0527336522936821, 
                    0.013416231609880924, 
                    -0.0006593426805920899, 
                    0.04446990787982941, 
                    -0.019845154136419296, 
                    0.020905638113617897, 
                    0.004892905708402395, 
                    0.05140496417880058, 
                    -0.1471519023180008, 
                    0.014598971232771873, 
                    -0.003231946611776948, 
                    0.011789500713348389, 
                    -0.014062007889151573, 
                    -0.0049832407385110855, 
                    0.04194469004869461, 
                    -0.027048513293266296, 
                    -0.038186561316251755, 
                    -0.004877713043242693, 
                    0.06042103469371796, 
                    -0.11742517352104187, 
                    0.033652495592832565, 
                    -0.06043265759944916, 
                    0.007110730279237032, 
                    0.008761237375438213, 
                    0.033742982894182205, 
                    0.0318416953086853, 
                    -0.006018992513418198, 
                    0.0721171572804451, 
                    0.05126654729247093, 
                    0.014177965931594372, 
                    0.01277397945523262, 
                    0.05829127877950668, 
                    0.007921533659100533, 
                    -0.030775748193264008, 
                    -0.022717665880918503, 
                    -0.008487042970955372, 
                    -0.10273038595914841, 
                    -0.0010077060433104634, 
                    -0.0029918935615569353, 
                    0.05320530757308006, 
                    0.028980417177081108, 
                    -0.04397193714976311, 
                    0.036954134702682495, 
                    -0.004590845201164484, 
                    -0.04377453774213791, 
                    0.0612981840968132, 
                    0.023467950522899628, 
                    -0.03630160167813301, 
                    0.04146905615925789, 
                    0.0044622584246098995
                ], 
                [
                    0.019485045224428177, 
                    -0.060249604284763336, 
                    0.03227342665195465, 
                    0.013301334343850613, 
                    0.03089827112853527, 
                    -0.04674605280160904, 
                    -0.03280939906835556, 
                    0.020678818225860596, 
                    0.03109101951122284, 
                    0.10357727110385895, 
                    -0.05287497118115425, 
                    -0.02369930036365986, 
                    0.011925293132662773, 
                    0.041989125311374664, 
                    -0.00890923198312521, 
                    0.009538435377180576, 
                    0.014866651967167854, 
                    0.09091763943433762, 
                    -0.17785754799842834, 
                    -0.027399558573961258, 
                    0.003753497265279293, 
                    -0.010286285541951656, 
                    -0.03422985225915909, 
                    -0.030998343601822853, 
                    -0.04457312822341919, 
                    0.0547679103910923, 
                    0.010434634052217007, 
                    0.04153325781226158, 
                    -0.11117486655712128, 
                    -0.21194885671138763, 
                    -0.02253740467131138, 
                    0.07467169314622879, 
                    0.06254205852746964, 
                    -0.020986879244446754, 
                    0.03761332109570503, 
                    -0.047115255147218704, 
                    0.10279391705989838, 
                    -0.07476362586021423, 
                    -0.03791474550962448, 
                    0.03384539857506752, 
                    0.037746284157037735, 
                    -0.013214862905442715, 
                    0.04827035963535309, 
                    0.004523612093180418, 
                    -0.20570330321788788, 
                    -0.028106428682804108, 
                    0.08581620454788208, 
                    -0.001797974924556911, 
                    0.010152488946914673, 
                    0.07727044820785522, 
                    0.014993597753345966, 
                    0.07581144571304321, 
                    0.049958933144807816, 
                    0.0024524021428078413, 
                    0.06497786194086075, 
                    -0.03584963083267212, 
                    0.007168316747993231, 
                    0.016626013442873955, 
                    0.017186585813760757, 
                    0.016446446999907494
                ], 
                [
                    0.029932847246527672, 
                    0.025401582941412926, 
                    0.0014199824072420597, 
                    0.017098000273108482, 
                    0.02021019533276558, 
                    0.008548089303076267, 
                    -0.023926792666316032, 
                    0.03779211640357971, 
                    -0.02884318120777607, 
                    0.06403892487287521, 
                    -0.0025604150723665953, 
                    0.006715809926390648, 
                    -0.019849052652716637, 
                    0.09929325431585312, 
                    0.013201474212110043, 
                    0.03155278041958809, 
                    0.01336861401796341, 
                    0.05578896030783653, 
                    -0.15291348099708557, 
                    -0.015202787704765797, 
                    -0.008412551134824753, 
                    0.05179661512374878, 
                    -0.030541572719812393, 
                    -0.04211868345737457, 
                    -0.007736105937510729, 
                    0.039306048303842545, 
                    -0.023112963885068893, 
                    0.06020311266183853, 
                    -0.06243853643536568, 
                    -0.19799403846263885, 
                    -0.05335889384150505, 
                    0.019653810188174248, 
                    0.07713965326547623, 
                    0.05231667682528496, 
                    0.029611822217702866, 
                    0.02733665518462658, 
                    0.07999861985445023, 
                    -0.01972811482846737, 
                    -0.030643649399280548, 
                    0.012123409658670425, 
                    0.045095909386873245, 
                    0.06705755740404129, 
                    0.06359239667654037, 
                    0.02352728880941868, 
                    -0.2210002839565277, 
                    -0.006435282528400421, 
                    0.029565565288066864, 
                    0.0018219009507447481, 
                    0.03336627781391144, 
                    0.06394954770803452, 
                    0.02622084878385067, 
                    0.03219185397028923, 
                    0.09499599784612656, 
                    -0.008273172192275524, 
                    -0.004802549257874489, 
                    -0.021386615931987762, 
                    -0.0026171118952333927, 
                    0.04210524633526802, 
                    0.009891836903989315, 
                    0.004320969805121422
                ], 
                [
                    0.008004965260624886, 
                    -0.008932721801102161, 
                    -0.010888488031923771, 
                    -0.025054655969142914, 
                    0.049345359206199646, 
                    -0.012539089657366276, 
                    0.0077544767409563065, 
                    0.01894639991223812, 
                    -0.021220313385128975, 
                    0.04733986780047417, 
                    -0.024091728031635284, 
                    -0.010728397406637669, 
                    0.039080943912267685, 
                    0.07606425881385803, 
                    0.025156347081065178, 
                    0.014571623876690865, 
                    0.022166138514876366, 
                    0.043744705617427826, 
                    -0.16106444597244263, 
                    -0.0016865183133631945, 
                    -0.013276778161525726, 
                    0.05485886335372925, 
                    0.0007344582118093967, 
                    -0.07489227503538132, 
                    0.01065360102802515, 
                    0.018220599740743637, 
                    -0.045227423310279846, 
                    0.02007385715842247, 
                    -0.01668306067585945, 
                    -0.18082959949970245, 
                    -0.045328255742788315, 
                    -0.01508649718016386, 
                    0.07094527781009674, 
                    0.03419005125761032, 
                    0.028367506340146065, 
                    -0.00860743410885334, 
                    0.048629820346832275, 
                    -0.0178016759455204, 
                    -0.07978381216526031, 
                    0.06380627304315567, 
                    0.08963252604007721, 
                    0.04642656445503235, 
                    0.01609969697892666, 
                    -0.04315604269504547, 
                    -0.21133382618427277, 
                    0.014742412604391575, 
                    -0.023487191647291183, 
                    0.05135886371135712, 
                    0.00809110701084137, 
                    0.08735313266515732, 
                    0.03618267551064491, 
                    0.026752561330795288, 
                    0.0673150047659874, 
                    -0.010146906599402428, 
                    -0.010381787084043026, 
                    0.045580752193927765, 
                    0.006562911905348301, 
                    -0.00454239035025239, 
                    0.015537280589342117, 
                    0.00396348861977458
                ], 
                [
                    0.015248549170792103, 
                    -0.04205164313316345, 
                    0.004203567281365395, 
                    -0.02155490033328533, 
                    -0.006105790846049786, 
                    -0.003203293075785041, 
                    0.0345730185508728, 
                    0.03601307049393654, 
                    -0.01567162200808525, 
                    -0.011675717309117317, 
                    -0.010212849825620651, 
                    -0.007187510374933481, 
                    0.0051041473634541035, 
                    0.06562674045562744, 
                    0.029759541153907776, 
                    0.018283836543560028, 
                    0.003098810790106654, 
                    0.07482384890317917, 
                    -0.15227007865905762, 
                    -0.006763434037566185, 
                    0.009854174219071865, 
                    -0.007166236639022827, 
                    -0.0027438087854534388, 
                    0.017207693308591843, 
                    0.025599142536520958, 
                    0.0024990143720060587, 
                    -0.0600903145968914, 
                    0.033630236983299255, 
                    -0.0440850704908371, 
                    -0.24860619008541107, 
                    -0.0063381255604326725, 
                    -0.03435727208852768, 
                    0.026459796354174614, 
                    0.022631220519542694, 
                    0.06244202330708504, 
                    -0.01831233873963356, 
                    0.05446938797831535, 
                    0.06363672763109207, 
                    0.01813345029950142, 
                    0.016334252431988716, 
                    0.0433945395052433, 
                    0.03384349122643471, 
                    -0.00844829622656107, 
                    -0.007523462176322937, 
                    -0.23301175236701965, 
                    -0.018967941403388977, 
                    -0.06419523805379868, 
                    -0.01283207256346941, 
                    -0.03569759055972099, 
                    0.033007699996232986, 
                    -0.013265345245599747, 
                    0.022165572270751, 
                    0.01407072227448225, 
                    0.006622845306992531, 
                    -0.018101194873452187, 
                    -0.027843039482831955, 
                    -0.03291533887386322, 
                    0.006059188861399889, 
                    0.0057401168160140514, 
                    -0.0024078136775642633
                ], 
                [
                    0.03393925726413727, 
                    0.020220112055540085, 
                    0.05684131011366844, 
                    -0.004077429883182049, 
                    0.04040365293622017, 
                    -0.021481646224856377, 
                    -0.08166125416755676, 
                    -0.0011743000941351056, 
                    0.02594045177102089, 
                    0.09643913060426712, 
                    -0.04390716180205345, 
                    -0.032781194895505905, 
                    0.03545631840825081, 
                    0.05278293043375015, 
                    0.050279729068279266, 
                    -0.029052788391709328, 
                    0.012794273905456066, 
                    -0.00529632018879056, 
                    0.10660718381404877, 
                    -0.012512755580246449, 
                    0.026163600385189056, 
                    -0.020765434950590134, 
                    -0.04161718860268593, 
                    0.07892917841672897, 
                    -0.02717674896121025, 
                    0.054123733192682266, 
                    -0.0016586706042289734, 
                    -0.020414307713508606, 
                    -0.05649788677692413, 
                    0.21178068220615387, 
                    -0.06108124554157257, 
                    0.00741586135700345, 
                    0.07386202365159988, 
                    0.028320206329226494, 
                    0.008348409086465836, 
                    0.001033120322972536, 
                    0.06372631341218948, 
                    -0.0413358211517334, 
                    -0.06391313672065735, 
                    0.02082265354692936, 
                    0.06526362895965576, 
                    0.010121063329279423, 
                    0.0450151152908802, 
                    0.0038709251675754786, 
                    0.11405380815267563, 
                    -0.021841924637556076, 
                    0.07371258735656738, 
                    -0.018731996417045593, 
                    0.028302470222115517, 
                    0.06698048859834671, 
                    -0.0022446592338383198, 
                    0.06105344742536545, 
                    0.0446540042757988, 
                    -0.0128422686830163, 
                    0.0651317685842514, 
                    0.01677686721086502, 
                    -0.023326804861426353, 
                    0.08982132375240326, 
                    0.03631281107664108, 
                    -0.0024651933927088976
                ], 
                [
                    0.000997038441710174, 
                    -0.011479507200419903, 
                    0.015403679572045803, 
                    0.007678116671741009, 
                    -0.008774150162935257, 
                    0.017728840932250023, 
                    0.010445023886859417, 
                    -0.029547860845923424, 
                    0.02870810218155384, 
                    -0.020825807005167007, 
                    0.02486971579492092, 
                    0.05295529216527939, 
                    -0.04767278581857681, 
                    -0.00464971037581563, 
                    -0.01971246860921383, 
                    0.03664863482117653, 
                    -0.0027710082940757275, 
                    0.04698733612895012, 
                    0.024603333324193954, 
                    -0.01886070892214775, 
                    -0.013704315759241581, 
                    -0.014903065748512745, 
                    0.02710694819688797, 
                    -0.05636207014322281, 
                    0.04976371303200722, 
                    -0.039594829082489014, 
                    0.03683222457766533, 
                    0.0186250451952219, 
                    0.030015617609024048, 
                    -0.07431484758853912, 
                    0.04168546199798584, 
                    -0.02033901959657669, 
                    0.0192564744502306, 
                    0.0045113894157111645, 
                    -0.005186682101339102, 
                    -0.009587537497282028, 
                    0.036484699696302414, 
                    -0.007970702834427357, 
                    0.038501352071762085, 
                    0.057430725544691086, 
                    -0.020983045920729637, 
                    -0.0381598174571991, 
                    0.07213789224624634, 
                    -0.02354029379785061, 
                    0.055220942944288254, 
                    0.04728970304131508, 
                    0.027283230796456337, 
                    0.02072964608669281, 
                    -0.025816431269049644, 
                    0.022866256535053253, 
                    -0.016886044293642044, 
                    -0.04070622846484184, 
                    -0.03543020412325859, 
                    0.04240628331899643, 
                    0.0035246165934950113, 
                    0.008058996871113777, 
                    -0.05117020383477211, 
                    0.0004281736328266561, 
                    -0.026943447068333626, 
                    -0.0021482761949300766
                ], 
                [
                    -0.011804143898189068, 
                    0.010133354924619198, 
                    0.006113910116255283, 
                    0.02091139927506447, 
                    0.03124183416366577, 
                    -0.034253235906362534, 
                    -0.03829110413789749, 
                    0.031353119760751724, 
                    0.007136739790439606, 
                    0.031763121485710144, 
                    0.0007492062286473811, 
                    -0.04210559278726578, 
                    0.026450959965586662, 
                    0.04451047256588936, 
                    0.02539726346731186, 
                    0.021568145602941513, 
                    0.0010173702612519264, 
                    -0.005330858752131462, 
                    -0.2236662209033966, 
                    0.022708311676979065, 
                    -0.011783307418227196, 
                    0.07328542321920395, 
                    -0.019864413887262344, 
                    -0.02692822553217411, 
                    0.014975824393332005, 
                    -0.001247240579687059, 
                    -0.06394785642623901, 
                    0.024658357724547386, 
                    -0.07965097576379776, 
                    -0.18711967766284943, 
                    -0.061152514070272446, 
                    0.0018668464617803693, 
                    0.034789469093084335, 
                    0.004401088692247868, 
                    0.05527188256382942, 
                    0.029601387679576874, 
                    0.023422112688422203, 
                    0.004176963120698929, 
                    -0.05901932716369629, 
                    0.04192354902625084, 
                    0.06587514281272888, 
                    0.0398578904569149, 
                    0.017642434686422348, 
                    -0.036173347383737564, 
                    -0.2613801062107086, 
                    -0.01569305546581745, 
                    0.01556724775582552, 
                    -0.0056178029626607895, 
                    0.043587759137153625, 
                    0.052360523492097855, 
                    0.018325915560126305, 
                    0.019370971247553825, 
                    0.06802580505609512, 
                    0.015863388776779175, 
                    0.0032702202443033457, 
                    0.0014264672063291073, 
                    0.02951890043914318, 
                    0.030750906094908714, 
                    0.02324993908405304, 
                    -0.021977990865707397
                ], 
                [
                    0.040776051580905914, 
                    0.03398320451378822, 
                    -0.009614265523850918, 
                    0.02430642768740654, 
                    0.05363976210355759, 
                    0.042451053857803345, 
                    0.03355814144015312, 
                    0.011561965569853783, 
                    0.012418537400662899, 
                    -0.007667453493922949, 
                    0.030490389093756676, 
                    0.011595788411796093, 
                    0.0019676112569868565, 
                    0.0420086607336998, 
                    0.025215094909071922, 
                    0.028332915157079697, 
                    0.027477683499455452, 
                    0.07027480006217957, 
                    -0.180718794465065, 
                    0.03320685029029846, 
                    0.007499765604734421, 
                    0.04021529480814934, 
                    0.041505198925733566, 
                    -0.05255305767059326, 
                    0.035820480436086655, 
                    0.007405478972941637, 
                    -0.040023867040872574, 
                    0.06218395754694939, 
                    0.04415540769696236, 
                    -0.14863605797290802, 
                    0.047332514077425, 
                    0.020535908639431, 
                    0.04315726086497307, 
                    0.06143098324537277, 
                    0.0490964874625206, 
                    0.017407773062586784, 
                    0.02071971260011196, 
                    0.06385580450296402, 
                    0.022183790802955627, 
                    0.0521724708378315, 
                    0.030638504773378372, 
                    0.05503178760409355, 
                    -0.004231879021972418, 
                    -0.02595643512904644, 
                    -0.11199149489402771, 
                    -0.009071208536624908, 
                    -0.08309178054332733, 
                    0.02110994979739189, 
                    0.00415489636361599, 
                    0.04294406995177269, 
                    0.028626013547182083, 
                    0.04922499880194664, 
                    0.05950333923101425, 
                    0.001466230838559568, 
                    0.02868281491100788, 
                    0.03569492697715759, 
                    0.01400030218064785, 
                    -0.01191828865557909, 
                    -0.009210983291268349, 
                    -0.00814933143556118
                ], 
                [
                    0.05063062161207199, 
                    0.006441248580813408, 
                    -0.016009703278541565, 
                    0.008406313136219978, 
                    0.05817814916372299, 
                    0.0032143360003829002, 
                    0.03697724640369415, 
                    0.007408912759274244, 
                    -0.030754301697015762, 
                    0.015314389951527119, 
                    0.00893491506576538, 
                    0.0344972237944603, 
                    -0.006025827489793301, 
                    0.043585631996393204, 
                    0.03545818477869034, 
                    0.0068786367774009705, 
                    -0.005362075753509998, 
                    0.04771525412797928, 
                    -0.14186488091945648, 
                    -0.003564779181033373, 
                    0.0020943807903677225, 
                    0.038869887590408325, 
                    -0.015507147647440434, 
                    -0.04016519710421562, 
                    0.06523855775594711, 
                    -0.03894662484526634, 
                    -0.023256130516529083, 
                    0.01067526638507843, 
                    0.033728089183568954, 
                    -0.186007559299469, 
                    0.0029157858807593584, 
                    -0.016001371666789055, 
                    -0.0023918759543448687, 
                    0.02430364117026329, 
                    0.06600605696439743, 
                    0.02040117233991623, 
                    0.011875517666339874, 
                    0.0030727775301784277, 
                    -0.02899020165205002, 
                    0.04986846074461937, 
                    0.05929894745349884, 
                    0.03005199134349823, 
                    0.04701432213187218, 
                    -0.017643066123127937, 
                    -0.16536636650562286, 
                    -0.014972335658967495, 
                    -0.007588179782032967, 
                    0.023230941966176033, 
                    -0.002534414641559124, 
                    0.039776526391506195, 
                    -0.0019584454130381346, 
                    0.04432367533445358, 
                    0.0429827980697155, 
                    0.011810680851340294, 
                    -0.005175700876861811, 
                    0.0071237762458622456, 
                    0.02793215773999691, 
                    -0.0022127795964479446, 
                    -0.005765184294432402, 
                    -0.027078839018940926
                ], 
                [
                    0.03441951796412468, 
                    0.06768545508384705, 
                    0.007987645454704762, 
                    -0.023714100942015648, 
                    0.057362332940101624, 
                    0.03104238584637642, 
                    -0.036226384341716766, 
                    0.06946269422769547, 
                    0.03028528019785881, 
                    0.07060731947422028, 
                    -0.007115778513252735, 
                    -0.02926407754421234, 
                    0.011617876589298248, 
                    0.02745029889047146, 
                    -0.005166889633983374, 
                    -0.025034306570887566, 
                    0.016527848318219185, 
                    0.002175336703658104, 
                    0.1500278264284134, 
                    0.043807100504636765, 
                    -0.02928454801440239, 
                    0.03190239518880844, 
                    0.0015031136572360992, 
                    -0.031176136806607246, 
                    0.0393570251762867, 
                    -0.011691589839756489, 
                    -0.05019030719995499, 
                    -0.0701628103852272, 
                    0.03583189845085144, 
                    0.14793533086776733, 
                    -0.06163506954908371, 
                    0.001643599127419293, 
                    -0.003516525262966752, 
                    -0.00808641966432333, 
                    0.07351077347993851, 
                    -0.013191883452236652, 
                    0.007304064929485321, 
                    0.07491496205329895, 
                    -0.10391119122505188, 
                    0.019392196089029312, 
                    0.10022475570440292, 
                    0.037213101983070374, 
                    0.06690290570259094, 
                    0.014131374657154083, 
                    0.10547557473182678, 
                    0.04832935333251953, 
                    -0.051547203212976456, 
                    -0.025354629382491112, 
                    0.031039390712976456, 
                    0.050859179347753525, 
                    0.008973201736807823, 
                    0.037102218717336655, 
                    0.04480892792344093, 
                    0.03309362009167671, 
                    0.007151169236749411, 
                    0.04109753295779228, 
                    0.02520616352558136, 
                    0.06019282713532448, 
                    0.04539145901799202, 
                    0.011404681950807571
                ], 
                [
                    0.05047456547617912, 
                    -0.020554322749376297, 
                    0.038423869758844376, 
                    -0.017199501395225525, 
                    0.03883551433682442, 
                    -0.009442192502319813, 
                    -0.04417585954070091, 
                    0.00966535322368145, 
                    0.029205605387687683, 
                    0.020481718704104424, 
                    0.009939656592905521, 
                    0.00013884418876841664, 
                    0.04674219712615013, 
                    0.014828597195446491, 
                    0.03538748249411583, 
                    0.0066338288597762585, 
                    0.023978201672434807, 
                    -0.03996628522872925, 
                    0.056080564856529236, 
                    -0.00018241217185277492, 
                    0.007064400240778923, 
                    0.006478067021816969, 
                    -0.02056615985929966, 
                    0.005760542117059231, 
                    -0.014560367912054062, 
                    0.04192379489541054, 
                    0.012716539204120636, 
                    0.015203000977635384, 
                    -0.047924116253852844, 
                    0.17928528785705566, 
                    -0.01136213168501854, 
                    0.03478514775633812, 
                    0.04013519734144211, 
                    0.025142639875411987, 
                    -0.05489237233996391, 
                    0.0004523892712313682, 
                    0.027965806424617767, 
                    -0.01860201172530651, 
                    -0.010973198339343071, 
                    0.019485004246234894, 
                    0.050336841493844986, 
                    0.026545677334070206, 
                    0.07884823530912399, 
                    -0.023102816194295883, 
                    0.10416413843631744, 
                    -0.008933921344578266, 
                    0.08277547359466553, 
                    0.004490210674703121, 
                    -0.01692546345293522, 
                    0.005062130745500326, 
                    -0.008879466913640499, 
                    0.0006340436520986259, 
                    0.013843565247952938, 
                    0.022405404597520828, 
                    0.03456297889351845, 
                    0.025223642587661743, 
                    0.021907484158873558, 
                    0.003918052185326815, 
                    0.022164136171340942, 
                    0.005509530659765005
                ], 
                [
                    0.012816715985536575, 
                    -0.03706132248044014, 
                    0.007103574462234974, 
                    0.02019803412258625, 
                    0.03013320080935955, 
                    0.007943445816636086, 
                    0.028216227889060974, 
                    -0.007293560076504946, 
                    0.008769966661930084, 
                    0.024561982601881027, 
                    -0.03947820886969566, 
                    -0.013917017728090286, 
                    -0.004162299912422895, 
                    0.04337137192487717, 
                    0.013139535672962666, 
                    -0.01613384112715721, 
                    -0.0015036404365673661, 
                    0.0679277703166008, 
                    -0.12302254140377045, 
                    0.00694954302161932, 
                    0.021385112777352333, 
                    -0.020949700847268105, 
                    0.01488135289400816, 
                    -0.0013470205012708902, 
                    -0.04499014839529991, 
                    0.01758316345512867, 
                    0.03261926770210266, 
                    0.03281843662261963, 
                    -0.06760331243276596, 
                    -0.21976548433303833, 
                    0.012041065841913223, 
                    0.045988112688064575, 
                    0.07314728200435638, 
                    0.02870073728263378, 
                    0.032038506120443344, 
                    0.014775359071791172, 
                    0.07543887197971344, 
                    -0.007087598089128733, 
                    -0.021425962448120117, 
                    0.008451428264379501, 
                    0.022180359810590744, 
                    -0.0022961769718676805, 
                    0.020283164456486702, 
                    0.030954089015722275, 
                    -0.20202991366386414, 
                    -0.035406410694122314, 
                    0.02850300818681717, 
                    -0.013563505373895168, 
                    0.0064775170758366585, 
                    0.07664749771356583, 
                    -0.02358844503760338, 
                    0.03541083633899689, 
                    0.0401131696999073, 
                    -0.03195302188396454, 
                    0.02531254105269909, 
                    -0.03611374273896217, 
                    -0.018230699002742767, 
                    0.04930407181382179, 
                    0.013253231532871723, 
                    -0.022077228873968124
                ], 
                [
                    -0.0011203406611457467, 
                    0.03391246497631073, 
                    -0.011592763476073742, 
                    -0.0022190650925040245, 
                    0.05255546048283577, 
                    -0.007761779706925154, 
                    -0.04170193523168564, 
                    0.04610324651002884, 
                    -0.0038675209507346153, 
                    0.0916813388466835, 
                    -0.0246724970638752, 
                    -0.016382994130253792, 
                    0.013997573405504227, 
                    0.08121201395988464, 
                    0.03588975593447685, 
                    0.0016370568191632628, 
                    0.0036447038874030113, 
                    -0.01882651075720787, 
                    -0.2133466601371765, 
                    -0.006911095231771469, 
                    -0.00675999466329813, 
                    0.04589814320206642, 
                    -0.03349362686276436, 
                    -0.04995040223002434, 
                    -0.009603312239050865, 
                    0.008354893885552883, 
                    0.0025885971263051033, 
                    -0.009112909436225891, 
                    -0.0754925087094307, 
                    -0.17460186779499054, 
                    -0.042726922780275345, 
                    0.013914329931139946, 
                    0.06545586884021759, 
                    0.03272164613008499, 
                    0.04864773526787758, 
                    -0.029682494699954987, 
                    0.08823929727077484, 
                    -0.03035084530711174, 
                    -0.09777327626943588, 
                    0.00159496592823416, 
                    0.0985194593667984, 
                    0.05234583094716072, 
                    0.06295007467269897, 
                    -0.022588491439819336, 
                    -0.21034455299377441, 
                    -0.04917806014418602, 
                    0.025814831256866455, 
                    -0.03779922425746918, 
                    0.013013294897973537, 
                    0.09496163576841354, 
                    0.026677073910832405, 
                    0.01859157532453537, 
                    0.07954578846693039, 
                    0.052380092442035675, 
                    -0.014873926527798176, 
                    0.011318470351397991, 
                    0.013874887488782406, 
                    0.06729326397180557, 
                    0.03595270961523056, 
                    -0.016008872538805008
                ], 
                [
                    0.04885264113545418, 
                    0.019333036616444588, 
                    -0.013132801279425621, 
                    0.03580090031027794, 
                    0.03978811576962471, 
                    0.014444787055253983, 
                    0.028645211830735207, 
                    0.031545400619506836, 
                    -0.003404477145522833, 
                    0.02320914901793003, 
                    -0.024753032252192497, 
                    0.0010420337785035372, 
                    0.04321298375725746, 
                    0.03537999466061592, 
                    0.013888334855437279, 
                    0.011258312501013279, 
                    -0.005474888253957033, 
                    0.05858801305294037, 
                    -0.16273435950279236, 
                    0.030447104945778847, 
                    0.024948211386799812, 
                    0.04308885708451271, 
                    -0.004464537836611271, 
                    -0.03807886689901352, 
                    0.010191014036536217, 
                    0.0026412804145365953, 
                    0.020430028438568115, 
                    0.04995901137590408, 
                    -0.01776016503572464, 
                    -0.17715328931808472, 
                    -0.0018251830479130149, 
                    0.03487520292401314, 
                    0.01131938025355339, 
                    0.002477264264598489, 
                    0.031405460089445114, 
                    -0.002953518182039261, 
                    0.08087407797574997, 
                    -0.011289798654615879, 
                    -0.021857332438230515, 
                    0.03397183492779732, 
                    0.021906251087784767, 
                    0.00885104201734066, 
                    0.041443999856710434, 
                    0.022093094885349274, 
                    -0.17620053887367249, 
                    0.011538204737007618, 
                    0.056861892342567444, 
                    -0.013643491081893444, 
                    0.018691757693886757, 
                    0.07403780519962311, 
                    0.034365225583314896, 
                    0.0501873716711998, 
                    0.05553213134407997, 
                    0.03046717867255211, 
                    0.018370624631643295, 
                    -0.021875759586691856, 
                    0.005733818747103214, 
                    0.016182389110326767, 
                    0.009428697638213634, 
                    0.018295222893357277
                ], 
                [
                    0.004455014131963253, 
                    0.05576688051223755, 
                    -0.03391386196017265, 
                    -0.03007780760526657, 
                    0.0054422239772975445, 
                    -0.01393788494169712, 
                    -0.04193612188100815, 
                    0.01415554154664278, 
                    -0.04942827671766281, 
                    0.022892626002430916, 
                    0.013560966588556767, 
                    -0.01694646291434765, 
                    0.05403238162398338, 
                    0.061132512986660004, 
                    -0.001595987007021904, 
                    -0.016529805958271027, 
                    -0.03593004494905472, 
                    -0.032053787261247635, 
                    0.12524893879890442, 
                    0.06060928478837013, 
                    -0.0555817149579525, 
                    0.1024572029709816, 
                    -0.031411632895469666, 
                    0.010647863149642944, 
                    0.035875555127859116, 
                    -0.0058673364110291, 
                    -0.07375733554363251, 
                    -0.014657984487712383, 
                    0.05026021972298622, 
                    0.13987188041210175, 
                    -0.0835663378238678, 
                    -0.04694102704524994, 
                    0.03801756724715233, 
                    0.03385654464364052, 
                    0.0848565623164177, 
                    0.024348178878426552, 
                    0.015394062735140324, 
                    0.08123034238815308, 
                    -0.0448998399078846, 
                    0.0571461096405983, 
                    0.11173388361930847, 
                    0.05452294275164604, 
                    0.056571878492832184, 
                    -0.05538804456591606, 
                    0.2052648365497589, 
                    0.04621398076415062, 
                    -0.10489284247159958, 
                    0.05006499961018562, 
                    0.06664933264255524, 
                    0.032525498420000076, 
                    0.046743232756853104, 
                    0.014122569933533669, 
                    0.0548085980117321, 
                    0.018635796383023262, 
                    -0.026457402855157852, 
                    0.11290217190980911, 
                    0.01515413448214531, 
                    -0.01822730153799057, 
                    0.03718433156609535, 
                    0.03916465863585472
                ], 
                [
                    0.027911467477679253, 
                    0.049101509153842926, 
                    -0.03115186281502247, 
                    -0.04285536706447601, 
                    0.04264731705188751, 
                    -0.027144720777869225, 
                    0.04098882898688316, 
                    0.022470835596323013, 
                    -0.024370457977056503, 
                    0.07087983191013336, 
                    -0.027185626327991486, 
                    -0.016399690881371498, 
                    0.049350958317518234, 
                    0.05209672451019287, 
                    0.005754669196903706, 
                    -0.010876345448195934, 
                    -0.0029397248290479183, 
                    0.0883222296833992, 
                    -0.16297322511672974, 
                    0.033370837569236755, 
                    -0.023634696379303932, 
                    0.09540122002363205, 
                    -0.013254176825284958, 
                    -0.0477307066321373, 
                    0.016781721264123917, 
                    -0.03456340357661247, 
                    -0.009821804240345955, 
                    -0.002572310157120228, 
                    -0.006445396225899458, 
                    -0.18487221002578735, 
                    -0.04747826233506203, 
                    -0.0009858323028311133, 
                    0.021955395117402077, 
                    0.04863414168357849, 
                    0.06615941226482391, 
                    -0.011680986732244492, 
                    0.0395767018198967, 
                    -0.01621333323419094, 
                    -0.06676729768514633, 
                    0.06715350598096848, 
                    0.08617540448904037, 
                    0.07336554676294327, 
                    0.07866037636995316, 
                    -0.04816653952002525, 
                    -0.19303780794143677, 
                    0.009713353589177132, 
                    -0.012097868137061596, 
                    0.01851944625377655, 
                    0.041106101125478745, 
                    0.08335113525390625, 
                    0.028855860233306885, 
                    0.009681751020252705, 
                    0.06837888807058334, 
                    0.03568601980805397, 
                    -0.010713275521993637, 
                    0.03937719762325287, 
                    0.0020715477876365185, 
                    0.011771798133850098, 
                    0.006129634566605091, 
                    -0.013152414001524448
                ], 
                [
                    -0.014320435002446175, 
                    -0.003038729541003704, 
                    0.011940831318497658, 
                    0.001153416815213859, 
                    -0.01265141274780035, 
                    -0.0149387801066041, 
                    -0.001662087277509272, 
                    0.016398292034864426, 
                    0.017327893525362015, 
                    -0.018834922462701797, 
                    -0.02258904278278351, 
                    0.00840920303016901, 
                    -0.005222157575190067, 
                    0.004067052621394396, 
                    0.003870725864544511, 
                    -0.02448536641895771, 
                    0.010334641672670841, 
                    0.02183942310512066, 
                    0.01730496436357498, 
                    -0.040356531739234924, 
                    -0.032026056200265884, 
                    -0.022967321798205376, 
                    0.010499735362827778, 
                    -0.009455060586333275, 
                    -0.013455571606755257, 
                    -0.006179818417876959, 
                    -0.023558838292956352, 
                    0.013848386704921722, 
                    0.012235325761139393, 
                    0.02286863885819912, 
                    -0.017340051010251045, 
                    0.006916459649801254, 
                    0.008547483943402767, 
                    0.010098710656166077, 
                    -0.015506647527217865, 
                    -0.021574951708316803, 
                    0.018737848848104477, 
                    -0.012419261038303375, 
                    -0.006492513231933117, 
                    -0.02044079639017582, 
                    0.0018118467414751649, 
                    0.008922610431909561, 
                    -0.02675377018749714, 
                    0.009502444416284561, 
                    0.020234577357769012, 
                    0.019879892468452454, 
                    -0.0019588805735111237, 
                    0.030516114085912704, 
                    -0.0041674114763736725, 
                    -0.0009924615733325481, 
                    0.007662483025342226, 
                    0.01648247055709362, 
                    -0.0323413722217083, 
                    0.015182427130639553, 
                    -0.014253954403102398, 
                    0.009255497716367245, 
                    -0.014302668161690235, 
                    -0.03693395480513573, 
                    -0.036804161965847015, 
                    0.021018726751208305
                ], 
                [
                    0.010911349207162857, 
                    0.01083374209702015, 
                    0.029108570888638496, 
                    0.006000794470310211, 
                    0.025735756382346153, 
                    -0.013578418642282486, 
                    -0.013269457966089249, 
                    0.02567763812839985, 
                    -0.02942710556089878, 
                    0.04105449095368385, 
                    -0.05621014162898064, 
                    -0.028623247519135475, 
                    0.0317041277885437, 
                    0.07377571612596512, 
                    0.008923478424549103, 
                    -0.015680329874157906, 
                    0.024684986099600792, 
                    0.03914981335401535, 
                    -0.18326802551746368, 
                    0.005833382252603769, 
                    -0.021901991218328476, 
                    0.0806182399392128, 
                    -0.0071232132613658905, 
                    -0.06027155742049217, 
                    0.004202139098197222, 
                    0.01508665457367897, 
                    -0.025540340691804886, 
                    0.007964524440467358, 
                    -0.0947851687669754, 
                    -0.15579715371131897, 
                    -0.04912281408905983, 
                    0.0026663707103580236, 
                    0.07854556292295456, 
                    0.013540396466851234, 
                    0.03887137025594711, 
                    0.001268221763893962, 
                    0.10315345972776413, 
                    -0.018007328733801842, 
                    -0.04752093553543091, 
                    0.01393704954534769, 
                    0.09776271134614944, 
                    0.04231183975934982, 
                    0.037096019834280014, 
                    -0.042843371629714966, 
                    -0.18603774905204773, 
                    0.01408795453608036, 
                    0.05062467232346535, 
                    0.026598766446113586, 
                    0.04732673987746239, 
                    0.0851532369852066, 
                    -0.00795142911374569, 
                    0.03421521186828613, 
                    0.0427580326795578, 
                    0.012885930016636848, 
                    0.02631125971674919, 
                    0.042664941400289536, 
                    0.023191656917333603, 
                    -0.009070098400115967, 
                    0.019969698041677475, 
                    0.011110893450677395
                ], 
                [
                    0.038718387484550476, 
                    -0.004579278640449047, 
                    0.015324855223298073, 
                    0.017768464982509613, 
                    0.0501207634806633, 
                    0.017867280170321465, 
                    0.013236172497272491, 
                    0.009690751321613789, 
                    0.02624795027077198, 
                    0.014438827522099018, 
                    0.01350997295230627, 
                    0.025109777227044106, 
                    -0.000674585287924856, 
                    0.0691676214337349, 
                    0.03337335214018822, 
                    0.03862713277339935, 
                    -0.019004404544830322, 
                    0.02810344099998474, 
                    -0.1824812889099121, 
                    -0.0016740660648792982, 
                    0.044837333261966705, 
                    0.056839242577552795, 
                    -0.015455552376806736, 
                    -0.02703172340989113, 
                    0.056645531207323074, 
                    -0.03744552657008171, 
                    -0.04954696074128151, 
                    0.03437013551592827, 
                    0.003413934726268053, 
                    -0.1962469220161438, 
                    -0.027731671929359436, 
                    0.02520548738539219, 
                    0.007159453816711903, 
                    0.0029989429749548435, 
                    0.051337651908397675, 
                    0.00201689125970006, 
                    0.06699886918067932, 
                    -0.007343766745179892, 
                    -0.03752055764198303, 
                    0.061469100415706635, 
                    0.05864332988858223, 
                    0.082041896879673, 
                    0.04624894633889198, 
                    -0.03351259231567383, 
                    -0.20442578196525574, 
                    -0.021722180768847466, 
                    -0.010611660778522491, 
                    0.04128628969192505, 
                    -0.0016920962370932102, 
                    0.08046368509531021, 
                    0.014328201301395893, 
                    0.015260673128068447, 
                    0.07633022218942642, 
                    0.010646491311490536, 
                    -0.008143759332597256, 
                    0.021994607523083687, 
                    0.0029667739290744066, 
                    0.02467726357281208, 
                    0.01245247945189476, 
                    0.025325529277324677
                ], 
                [
                    0.034634485840797424, 
                    -0.008311618119478226, 
                    -0.010905930772423744, 
                    -0.017243066802620888, 
                    0.020618129521608353, 
                    -0.005583015736192465, 
                    0.020064759999513626, 
                    0.058196377009153366, 
                    0.024826161563396454, 
                    0.0424918532371521, 
                    -0.04745937138795853, 
                    -0.03472253680229187, 
                    -0.012435483746230602, 
                    0.05866846814751625, 
                    0.029441863298416138, 
                    0.034706681966781616, 
                    0.03685268759727478, 
                    0.05035291239619255, 
                    -0.17534112930297852, 
                    0.021071698516607285, 
                    -0.01107438001781702, 
                    0.08653940260410309, 
                    -0.026972806081175804, 
                    -0.07466261088848114, 
                    0.0010651428019627929, 
                    -0.012591569684445858, 
                    -0.018949929624795914, 
                    0.018748128786683083, 
                    -0.027799587696790695, 
                    -0.18509556353092194, 
                    -0.05233502760529518, 
                    0.023422028869390488, 
                    0.0277089960873127, 
                    0.015294115990400314, 
                    0.030829589813947678, 
                    -0.041295263916254044, 
                    0.06454220414161682, 
                    0.02249336801469326, 
                    -0.08634326606988907, 
                    0.06391710042953491, 
                    0.07169916480779648, 
                    0.0349394790828228, 
                    0.047622986137866974, 
                    -0.02923116274178028, 
                    -0.22048702836036682, 
                    0.031014271080493927, 
                    0.007981376722455025, 
                    -0.004121059086173773, 
                    0.024865908548235893, 
                    0.07879621535539627, 
                    0.017830440774559975, 
                    0.01766062155365944, 
                    0.08432995527982712, 
                    0.03357631713151932, 
                    0.012113434262573719, 
                    0.022898374125361443, 
                    -0.021564055234193802, 
                    0.038334764540195465, 
                    0.015492281876504421, 
                    -0.018715979531407356
                ], 
                [
                    0.001018146867863834, 
                    0.030741756781935692, 
                    -0.04149727150797844, 
                    -0.02828356996178627, 
                    0.02278131991624832, 
                    0.026905126869678497, 
                    0.04540958255529404, 
                    -0.0286655705422163, 
                    -0.007934981025755405, 
                    -0.01683858223259449, 
                    0.013379373587667942, 
                    0.007177632302045822, 
                    0.00020640439470298588, 
                    0.06394096463918686, 
                    -0.002565356669947505, 
                    0.021824771538376808, 
                    0.01478129904717207, 
                    0.060497481375932693, 
                    -0.14350625872612, 
                    -0.007351070176810026, 
                    -0.025770088657736778, 
                    0.053440846502780914, 
                    0.007449471857398748, 
                    -0.03136832267045975, 
                    0.01795944944024086, 
                    -0.020992865785956383, 
                    -0.03234532102942467, 
                    0.02819887176156044, 
                    0.08591582626104355, 
                    -0.13106344640254974, 
                    0.03316677734255791, 
                    -0.03304377570748329, 
                    0.02064264565706253, 
                    0.0037025902420282364, 
                    0.09086039662361145, 
                    -0.008062392473220825, 
                    -0.009863377548754215, 
                    0.06599749624729156, 
                    -0.02684882842004299, 
                    0.03626704216003418, 
                    0.05689825490117073, 
                    0.023727212101221085, 
                    0.023820118978619576, 
                    -0.022717347368597984, 
                    -0.10772061347961426, 
                    0.012262226082384586, 
                    -0.07436451315879822, 
                    -0.0059330761432647705, 
                    0.014248778112232685, 
                    0.04499160498380661, 
                    0.03949113190174103, 
                    0.03590882942080498, 
                    0.03183932602405548, 
                    0.017888883128762245, 
                    -0.04001540690660477, 
                    0.02454487793147564, 
                    0.00828925333917141, 
                    -0.04029203951358795, 
                    0.0025262676645070314, 
                    -0.019614003598690033
                ], 
                [
                    0.04204815253615379, 
                    -0.01696132682263851, 
                    0.020126966759562492, 
                    0.058634720742702484, 
                    0.03561064973473549, 
                    0.005578585900366306, 
                    -0.021406659856438637, 
                    0.04325937107205391, 
                    0.022394143044948578, 
                    0.037808436900377274, 
                    -0.016787869855761528, 
                    -0.007243509404361248, 
                    0.01747618056833744, 
                    0.038660358637571335, 
                    0.009389262646436691, 
                    0.029588164761662483, 
                    -0.002304352354258299, 
                    0.030634243041276932, 
                    -0.12438570708036423, 
                    -0.010563697665929794, 
                    0.04131713882088661, 
                    -0.014201417565345764, 
                    -0.014345036819577217, 
                    -0.046126335859298706, 
                    0.018223915249109268, 
                    0.0655980184674263, 
                    -0.005392621736973524, 
                    0.039612166583538055, 
                    -0.07495967298746109, 
                    -0.2053847759962082, 
                    -0.021278662607073784, 
                    0.053363848477602005, 
                    0.07394497096538544, 
                    -0.01293129101395607, 
                    0.02888406813144684, 
                    -0.039124611765146255, 
                    0.05040818080306053, 
                    -0.040380846709012985, 
                    -0.026497732847929, 
                    -0.0003910682862624526, 
                    0.048999056220054626, 
                    0.006750339176505804, 
                    0.034999292343854904, 
                    0.0375669039785862, 
                    -0.20654800534248352, 
                    -0.00937125738710165, 
                    0.040069080889225006, 
                    -0.0196218378841877, 
                    -0.010027033276855946, 
                    0.05892179533839226, 
                    -0.020528743043541908, 
                    0.06263083964586258, 
                    0.03650788590312004, 
                    0.011714533902704716, 
                    0.04275913164019585, 
                    -0.022067641839385033, 
                    -0.0270873811095953, 
                    0.039625078439712524, 
                    0.017751498147845268, 
                    0.016730010509490967
                ], 
                [
                    0.012872916646301746, 
                    -0.011782034300267696, 
                    0.02372235246002674, 
                    0.014869509264826775, 
                    0.046502988785505295, 
                    -0.01930520310997963, 
                    -0.009357781149446964, 
                    0.02448919788002968, 
                    0.0303958673030138, 
                    0.03488588705658913, 
                    -0.05072342976927757, 
                    -0.010064887814223766, 
                    0.005181886721402407, 
                    0.024365650489926338, 
                    0.015446078963577747, 
                    -0.00665127020329237, 
                    -0.0033377502113580704, 
                    0.03536839410662651, 
                    -0.13274607062339783, 
                    0.010972910560667515, 
                    0.025341089814901352, 
                    -0.005845401436090469, 
                    0.002016515238210559, 
                    -0.02533908560872078, 
                    -0.03237922117114067, 
                    0.07760421931743622, 
                    0.03459550067782402, 
                    0.06500115990638733, 
                    -0.08574625104665756, 
                    -0.1974330097436905, 
                    -0.011479894630610943, 
                    0.04934825375676155, 
                    0.07317852973937988, 
                    0.0201005470007658, 
                    0.027889283373951912, 
                    -0.010425717569887638, 
                    0.11903916299343109, 
                    -0.024862533435225487, 
                    -0.01173858717083931, 
                    0.04236574098467827, 
                    0.031320154666900635, 
                    0.020041735842823982, 
                    0.06352502852678299, 
                    0.017354991286993027, 
                    -0.21078309416770935, 
                    -0.03408743813633919, 
                    0.07983317226171494, 
                    -0.0021369962487369776, 
                    -0.015957312658429146, 
                    0.06414857506752014, 
                    0.012216814793646336, 
                    0.025907093659043312, 
                    0.02792985737323761, 
                    0.016682235524058342, 
                    0.008136272430419922, 
                    0.006370097398757935, 
                    0.013083294965326786, 
                    0.050424836575984955, 
                    0.015283961780369282, 
                    0.021169155836105347
                ], 
                [
                    -6.164709338918328e-05, 
                    0.010111032985150814, 
                    -0.02148129604756832, 
                    0.009217514656484127, 
                    0.02500295825302601, 
                    -0.00029336122679524124, 
                    0.013450738973915577, 
                    0.01404106616973877, 
                    -0.028105078265070915, 
                    0.01954476721584797, 
                    -0.0206185020506382, 
                    0.0009949416853487492, 
                    0.0321602001786232, 
                    0.04630778729915619, 
                    -0.006775180343538523, 
                    0.01573065109550953, 
                    0.015672752633690834, 
                    0.10131543129682541, 
                    -0.19583095610141754, 
                    0.024156324565410614, 
                    -0.00045656514703296125, 
                    0.06178748980164528, 
                    -0.010398867540061474, 
                    -0.008593444712460041, 
                    -0.004268166143447161, 
                    9.838018740992993e-05, 
                    -0.052634283900260925, 
                    0.03874968737363815, 
                    0.014159349724650383, 
                    -0.1867877095937729, 
                    -0.011731644161045551, 
                    0.022047532722353935, 
                    0.05103573948144913, 
                    0.024788839742541313, 
                    0.06772502511739731, 
                    0.005363910924643278, 
                    0.05746356397867203, 
                    -0.004227976780384779, 
                    -0.017949074506759644, 
                    0.043147992342710495, 
                    0.045846350491046906, 
                    0.04324563592672348, 
                    0.05433161184191704, 
                    -0.03430178016424179, 
                    -0.20221206545829773, 
                    0.03337164223194122, 
                    0.019983818754553795, 
                    0.023841964080929756, 
                    0.02789371646940708, 
                    0.08741261065006256, 
                    0.03437025845050812, 
                    -0.007719372399151325, 
                    0.0862569510936737, 
                    0.02362118288874626, 
                    0.016229011118412018, 
                    0.031474653631448746, 
                    0.025641435757279396, 
                    0.01593875326216221, 
                    0.017015846446156502, 
                    -0.01395123079419136
                ], 
                [
                    0.010057044215500355, 
                    0.040854908525943756, 
                    0.049404554069042206, 
                    -0.011813828721642494, 
                    -0.008605930022895336, 
                    -0.02170766517519951, 
                    -0.06061691418290138, 
                    0.004167218692600727, 
                    0.01885301060974598, 
                    0.0476839505136013, 
                    -0.018505413085222244, 
                    -0.02927769348025322, 
                    0.06471828371286392, 
                    0.007950611412525177, 
                    0.05195064842700958, 
                    0.007060891482979059, 
                    0.009211023338139057, 
                    -0.06010310351848602, 
                    0.047976307570934296, 
                    0.02921794168651104, 
                    0.0330985002219677, 
                    -0.003797660581767559, 
                    0.00628172280266881, 
                    0.0312684141099453, 
                    -0.03618559613823891, 
                    0.06527335941791534, 
                    0.0006466370541602373, 
                    0.00704076187685132, 
                    -0.037967801094055176, 
                    0.19248023629188538, 
                    -0.002113936236128211, 
                    0.05192778632044792, 
                    0.02554825320839882, 
                    0.0034761419519782066, 
                    -0.056661829352378845, 
                    0.025488412007689476, 
                    0.05780450999736786, 
                    -0.03668433427810669, 
                    0.013872670009732246, 
                    0.010064039379358292, 
                    0.003177658887580037, 
                    -0.026511291041970253, 
                    0.043339282274246216, 
                    0.021387478336691856, 
                    0.14019878208637238, 
                    0.004725466948002577, 
                    0.04101243242621422, 
                    -0.005221704952418804, 
                    0.02813197486102581, 
                    0.042564909905195236, 
                    0.009156275540590286, 
                    0.014990619383752346, 
                    -0.018008362501859665, 
                    0.02554483897984028, 
                    0.04933689162135124, 
                    0.021795516833662987, 
                    0.01871766708791256, 
                    0.04393744096159935, 
                    0.029533278197050095, 
                    -0.03976628556847572
                ], 
                [
                    0.04432246834039688, 
                    -0.015472806990146637, 
                    0.022411448881030083, 
                    0.013967818580567837, 
                    0.016400987282395363, 
                    -0.0069774724543094635, 
                    0.03866163268685341, 
                    -0.000627915607765317, 
                    0.04334893450140953, 
                    0.04539817199110985, 
                    -0.007077354472130537, 
                    -0.019217753782868385, 
                    0.015635894611477852, 
                    0.06707024574279785, 
                    0.02674252726137638, 
                    0.026958344504237175, 
                    0.022815117612481117, 
                    0.07771577686071396, 
                    -0.1353423148393631, 
                    0.010981488041579723, 
                    -0.01176665723323822, 
                    -0.0020094241481274366, 
                    -0.016604244709014893, 
                    -0.05494371056556702, 
                    -0.018904464319348335, 
                    0.012720604427158833, 
                    -0.0005004495615139604, 
                    0.014811910688877106, 
                    -0.07409650832414627, 
                    -0.20273537933826447, 
                    0.004159498494118452, 
                    0.02255622111260891, 
                    0.05163441225886345, 
                    -0.012819372117519379, 
                    0.052759986370801926, 
                    -0.007897883653640747, 
                    0.05116228014230728, 
                    -0.01573781855404377, 
                    -0.031147204339504242, 
                    0.050069719552993774, 
                    0.042265936732292175, 
                    0.030618110671639442, 
                    0.047526076436042786, 
                    -0.03179464489221573, 
                    -0.23952078819274902, 
                    0.00024262185615953058, 
                    0.08602926880121231, 
                    0.0050340937450528145, 
                    0.00712805287912488, 
                    0.07783925533294678, 
                    0.003915979061275721, 
                    0.01752741076052189, 
                    0.024154001846909523, 
                    0.04567902907729149, 
                    0.016842417418956757, 
                    -0.03453798219561577, 
                    -0.006331730633974075, 
                    0.04420159012079239, 
                    0.017149023711681366, 
                    0.009228586219251156
                ], 
                [
                    0.048204582184553146, 
                    0.04562944173812866, 
                    0.01407216303050518, 
                    0.012769108638167381, 
                    0.022180097177624702, 
                    0.02529321424663067, 
                    0.016026696190238, 
                    0.0150147108361125, 
                    -0.023395294323563576, 
                    0.07270007580518723, 
                    -0.01870684325695038, 
                    0.01350000686943531, 
                    0.006384396925568581, 
                    0.10468015819787979, 
                    -0.0043997918255627155, 
                    -0.00033459829865023494, 
                    -0.010830248706042767, 
                    0.07739260792732239, 
                    -0.21128486096858978, 
                    -0.001682632020674646, 
                    -0.003691615303978324, 
                    0.0566411018371582, 
                    0.006846247240900993, 
                    -0.04403765872120857, 
                    0.03278132155537605, 
                    -0.004751565400511026, 
                    -0.017784371972084045, 
                    0.03229375556111336, 
                    -0.017861636355519295, 
                    -0.1401941329240799, 
                    0.008336956612765789, 
                    -0.011031816713511944, 
                    0.05929974466562271, 
                    0.030743418261408806, 
                    0.07498814165592194, 
                    -0.008007396943867207, 
                    0.07873289287090302, 
                    0.05464385449886322, 
                    -0.015382138080894947, 
                    0.04665607213973999, 
                    0.0987543836236, 
                    0.07635709643363953, 
                    0.05024406686425209, 
                    -0.02841891348361969, 
                    -0.1435244083404541, 
                    -0.015423455275595188, 
                    -0.025808129459619522, 
                    0.021116815507411957, 
                    0.03268292173743248, 
                    0.052021466195583344, 
                    0.03279956057667732, 
                    -0.014099172316491604, 
                    0.04604855924844742, 
                    0.03342365473508835, 
                    -0.012540997005999088, 
                    0.03821881487965584, 
                    0.04581918939948082, 
                    0.02378111146390438, 
                    0.005313102621585131, 
                    -0.008853730745613575
                ], 
                [
                    0.029390454292297363, 
                    -0.012739541940391064, 
                    0.04370298236608505, 
                    0.002648910041898489, 
                    0.061932485550642014, 
                    -0.05227777361869812, 
                    -0.0384712852537632, 
                    0.04279019311070442, 
                    0.044516973197460175, 
                    0.05861648917198181, 
                    -0.023504802957177162, 
                    -0.02784801460802555, 
                    0.038620900362730026, 
                    0.046638213098049164, 
                    0.020326988771557808, 
                    -0.039958201348781586, 
                    0.04124242812395096, 
                    -0.002090456197038293, 
                    0.03357553854584694, 
                    -0.010364812798798084, 
                    0.014950251206755638, 
                    -0.004564367700368166, 
                    -0.018651003018021584, 
                    0.04274206981062889, 
                    -0.01800549402832985, 
                    0.055526796728372574, 
                    0.02943994849920273, 
                    0.008878282271325588, 
                    -0.06562665849924088, 
                    0.22007814049720764, 
                    -0.04378148913383484, 
                    0.02278781868517399, 
                    0.06264074891805649, 
                    -0.020289668813347816, 
                    0.011599616147577763, 
                    -0.01832493580877781, 
                    0.056220296770334244, 
                    -0.040709640830755234, 
                    -0.07338964194059372, 
                    0.013577881269156933, 
                    0.059367403388023376, 
                    0.04357471689581871, 
                    0.05775675177574158, 
                    0.025351401418447495, 
                    0.0957019105553627, 
                    -0.0238584466278553, 
                    0.0828201025724411, 
                    -0.018866702914237976, 
                    0.043872565031051636, 
                    0.007619956508278847, 
                    0.020943542942404747, 
                    0.026065653190016747, 
                    0.031528931111097336, 
                    0.04888692870736122, 
                    0.036539532244205475, 
                    0.01264340989291668, 
                    -0.0399242639541626, 
                    0.04910220578312874, 
                    0.045109763741493225, 
                    0.007306166458874941
                ], 
                [
                    0.036289606243371964, 
                    -0.030667603015899658, 
                    0.0005164716276340187, 
                    0.027390828356146812, 
                    0.08057138323783875, 
                    -0.02938299998641014, 
                    -0.03198107331991196, 
                    0.02601371333003044, 
                    0.049022164195775986, 
                    0.07694016396999359, 
                    -0.04138335958123207, 
                    -0.014086820185184479, 
                    0.02275518700480461, 
                    0.06646442413330078, 
                    0.0451609343290329, 
                    -0.006335073616355658, 
                    0.00809033028781414, 
                    0.04345100373029709, 
                    -0.16877487301826477, 
                    0.025734800845384598, 
                    0.027781110256910324, 
                    0.024972498416900635, 
                    -0.0184214748442173, 
                    -0.01997135765850544, 
                    -0.0422673374414444, 
                    0.0418463833630085, 
                    0.00043661112431436777, 
                    0.04133787006139755, 
                    -0.10982669144868851, 
                    -0.19352981448173523, 
                    -0.018535437062382698, 
                    0.06382964551448822, 
                    0.08543968200683594, 
                    -0.016826780512928963, 
                    0.04749210551381111, 
                    -0.013969965279102325, 
                    0.08742101490497589, 
                    -0.02840334363281727, 
                    -0.03697590529918671, 
                    -0.0022837065625935793, 
                    0.0556018240749836, 
                    0.004101898521184921, 
                    0.06953100115060806, 
                    0.030637415125966072, 
                    -0.25673291087150574, 
                    -0.04648573696613312, 
                    0.060463279485702515, 
                    -0.01650244928896427, 
                    0.015442612580955029, 
                    0.06855487078428268, 
                    -0.011681190691888332, 
                    0.04902984946966171, 
                    0.06492263823747635, 
                    0.008069299161434174, 
                    0.07110577821731567, 
                    -0.03346501290798187, 
                    -0.012007780373096466, 
                    0.05498867109417915, 
                    0.02565433830022812, 
                    -0.0303623266518116
                ], 
                [
                    0.06272195279598236, 
                    0.012889162637293339, 
                    0.042629778385162354, 
                    0.043344058096408844, 
                    0.0390952005982399, 
                    -0.02453704923391342, 
                    -0.05034121125936508, 
                    0.002113438444212079, 
                    0.027092626318335533, 
                    0.03986932337284088, 
                    -0.03318152576684952, 
                    -0.03599933907389641, 
                    0.045462947338819504, 
                    0.05692017823457718, 
                    -0.00044473446905612946, 
                    -0.006315411999821663, 
                    0.02626071684062481, 
                    0.03963632136583328, 
                    -0.17575988173484802, 
                    -0.022725962102413177, 
                    0.03814319893717766, 
                    0.04429318755865097, 
                    -0.02586248703300953, 
                    -0.03415777534246445, 
                    -0.020329011604189873, 
                    0.07171512395143509, 
                    0.031160639598965645, 
                    0.012056870386004448, 
                    -0.10997180640697479, 
                    -0.16739240288734436, 
                    -0.02930472232401371, 
                    0.052270784974098206, 
                    0.07402348518371582, 
                    -0.02804114855825901, 
                    0.04584416374564171, 
                    -0.049196917563676834, 
                    0.1045166552066803, 
                    -0.05510576069355011, 
                    -0.05058842524886131, 
                    0.036069512367248535, 
                    0.04923802614212036, 
                    0.05277768149971962, 
                    0.02404778264462948, 
                    -0.005823579616844654, 
                    -0.22227074205875397, 
                    -0.0012918327702209353, 
                    0.08411090075969696, 
                    -0.012610744684934616, 
                    -0.008979609236121178, 
                    0.07013958692550659, 
                    0.0002402697573415935, 
                    0.049261268228292465, 
                    0.03902106732130051, 
                    0.03141266480088234, 
                    0.05782037973403931, 
                    -0.01735370233654976, 
                    -0.03597889468073845, 
                    -0.007210143841803074, 
                    0.03850407153367996, 
                    -0.00038258201675489545
                ], 
                [
                    0.0014108427567407489, 
                    0.0233363825827837, 
                    0.010062663815915585, 
                    -0.024379290640354156, 
                    0.0012532105902209878, 
                    0.01850511133670807, 
                    0.0456465408205986, 
                    0.024165133014321327, 
                    -0.015739010646939278, 
                    -0.0026652009692043066, 
                    0.006228482350707054, 
                    0.01066659577190876, 
                    0.012979547493159771, 
                    0.06949059665203094, 
                    0.012651149183511734, 
                    0.013574616983532906, 
                    0.016422361135482788, 
                    0.08763457089662552, 
                    -0.1677422821521759, 
                    0.009211625903844833, 
                    0.018894657492637634, 
                    0.030226996168494225, 
                    0.007649364415556192, 
                    -0.01695101708173752, 
                    0.03182293102145195, 
                    -0.01585073582828045, 
                    -0.007500535808503628, 
                    0.02839626558125019, 
                    0.029588285833597183, 
                    -0.18430718779563904, 
                    0.02695484273135662, 
                    -0.011574679985642433, 
                    0.05464274808764458, 
                    0.045929934829473495, 
                    0.0965208113193512, 
                    0.035686563700437546, 
                    0.06109434738755226, 
                    0.053512439131736755, 
                    0.0033359883818775415, 
                    0.030289217829704285, 
                    0.02776126004755497, 
                    0.07174401730298996, 
                    0.018951598554849625, 
                    0.019489075988531113, 
                    -0.11392081528902054, 
                    0.009310898371040821, 
                    -0.03681211546063423, 
                    -0.01085946150124073, 
                    0.003199090249836445, 
                    0.023380257189273834, 
                    0.029507897794246674, 
                    0.03494328632950783, 
                    0.0660366490483284, 
                    -0.0031367968767881393, 
                    0.013315574266016483, 
                    0.03491152822971344, 
                    0.0401356965303421, 
                    0.016610627993941307, 
                    0.04025150462985039, 
                    -0.016207324340939522
                ], 
                [
                    0.06410576403141022, 
                    -0.04016469791531563, 
                    0.026845600455999374, 
                    0.05152168869972229, 
                    0.07108724862337112, 
                    -0.02719491347670555, 
                    0.01985815353691578, 
                    0.005838485434651375, 
                    0.05951952934265137, 
                    0.054280124604701996, 
                    -0.0031226654537022114, 
                    -0.03396035358309746, 
                    -0.013508380390703678, 
                    0.03998897224664688, 
                    -0.006376157980412245, 
                    0.004118729382753372, 
                    0.04655320569872856, 
                    0.09769097715616226, 
                    -0.1502419114112854, 
                    0.011318802833557129, 
                    0.021584607660770416, 
                    0.01963360607624054, 
                    0.0038039919454604387, 
                    0.0011586062610149384, 
                    0.009188386611640453, 
                    0.029019637033343315, 
                    -0.022824758663773537, 
                    0.016284625977277756, 
                    -0.07221922278404236, 
                    -0.22784557938575745, 
                    0.002540993969887495, 
                    0.021671004593372345, 
                    0.0679721012711525, 
                    0.002133473753929138, 
                    0.06505133956670761, 
                    -0.003120592562481761, 
                    0.057967718690633774, 
                    -0.031614694744348526, 
                    -0.007132119964808226, 
                    0.022263355553150177, 
                    0.04155284911394119, 
                    -0.002456766553223133, 
                    0.04996940493583679, 
                    0.005083088297396898, 
                    -0.2551882266998291, 
                    0.021670186892151833, 
                    -0.00470303138718009, 
                    -0.023569494485855103, 
                    -0.00045023998245596886, 
                    0.05198585242033005, 
                    -0.04387030377984047, 
                    0.04190234839916229, 
                    0.06177075579762459, 
                    0.030562713742256165, 
                    0.053200580179691315, 
                    -0.058241743594408035, 
                    -0.04983428120613098, 
                    -0.019366903230547905, 
                    0.017833173274993896, 
                    -0.005094403401017189
                ], 
                [
                    0.0528535358607769, 
                    0.02033078856766224, 
                    0.04708388075232506, 
                    -0.006710464134812355, 
                    0.007091565523296595, 
                    -0.04048030078411102, 
                    -0.04959964379668236, 
                    0.046067290008068085, 
                    0.010875680483877659, 
                    0.0774662122130394, 
                    -0.028079470619559288, 
                    -0.05785782262682915, 
                    0.06929585337638855, 
                    0.055080000311136246, 
                    0.05020521581172943, 
                    -0.027758371084928513, 
                    -0.025319311767816544, 
                    -0.016002776101231575, 
                    0.12939631938934326, 
                    0.016473008319735527, 
                    0.03428662568330765, 
                    0.01452692411839962, 
                    -0.03383350744843483, 
                    0.0641411766409874, 
                    -0.04502589628100395, 
                    0.04445468261837959, 
                    0.0006577426684089005, 
                    -0.007424964103847742, 
                    -0.01525885984301567, 
                    0.26075416803359985, 
                    -0.06279072910547256, 
                    0.05740067735314369, 
                    0.044695623219013214, 
                    0.008165225386619568, 
                    0.02256593480706215, 
                    -0.01300962083041668, 
                    0.07408635318279266, 
                    -0.02860390581190586, 
                    -0.07844503223896027, 
                    -0.004207904450595379, 
                    0.07347110658884048, 
                    -0.013151027262210846, 
                    0.04353862255811691, 
                    0.012825421057641506, 
                    0.08184496313333511, 
                    -0.03419914469122887, 
                    0.06567369401454926, 
                    -0.009685683995485306, 
                    0.006286612246185541, 
                    0.04880204051733017, 
                    0.02511756122112274, 
                    0.02185475081205368, 
                    0.039145857095718384, 
                    0.02973691001534462, 
                    0.05329779163002968, 
                    0.014123333618044853, 
                    -0.014260041527450085, 
                    0.0683882087469101, 
                    0.01602497696876526, 
                    -0.03272174671292305
                ], 
                [
                    0.01165815256536007, 
                    0.043963342905044556, 
                    -9.600003068044316e-07, 
                    -0.0028071454726159573, 
                    0.024239564314484596, 
                    0.03299767151474953, 
                    0.01779954694211483, 
                    -0.005022928584367037, 
                    0.004021734930574894, 
                    0.019897425547242165, 
                    0.0015440195566043258, 
                    0.019427509978413582, 
                    0.0007773290271870792, 
                    0.08644657582044601, 
                    -0.00814763456583023, 
                    0.014954646117985249, 
                    0.021973930299282074, 
                    0.08683203905820847, 
                    -0.1689351499080658, 
                    0.0168119128793478, 
                    0.0352916456758976, 
                    0.08338513970375061, 
                    0.010519825853407383, 
                    -0.0340299978852272, 
                    0.03544393181800842, 
                    -0.02533625066280365, 
                    -0.02113167755305767, 
                    0.026881569996476173, 
                    0.04712892696261406, 
                    -0.16389425098896027, 
                    0.005937687586992979, 
                    0.004465263802558184, 
                    0.031875696033239365, 
                    -0.004593284800648689, 
                    0.061304233968257904, 
                    0.001603450276888907, 
                    0.044077180325984955, 
                    0.07514902204275131, 
                    0.009820963256061077, 
                    0.0801028236746788, 
                    0.022008081898093224, 
                    0.057198408991098404, 
                    0.06768721342086792, 
                    -0.009356405586004257, 
                    -0.15891362726688385, 
                    0.019210334867239, 
                    -0.029960274696350098, 
                    0.03264106065034866, 
                    0.027145447209477425, 
                    0.08597990870475769, 
                    0.034927304834127426, 
                    0.026621364057064056, 
                    0.07049515843391418, 
                    -0.015855424106121063, 
                    -0.010728531517088413, 
                    0.06446244567632675, 
                    0.0016480154590681195, 
                    -0.024830834940075874, 
                    0.029293859377503395, 
                    0.010470537468791008
                ], 
                [
                    0.019419854506850243, 
                    -0.03941221907734871, 
                    0.06787922978401184, 
                    0.04916113615036011, 
                    -0.0033657876774668694, 
                    0.04138560965657234, 
                    0.04511423408985138, 
                    -0.0026705123018473387, 
                    0.051627058535814285, 
                    -0.005289227236062288, 
                    0.044548697769641876, 
                    0.0278598815202713, 
                    0.008379938080906868, 
                    -0.0383167527616024, 
                    0.018131285905838013, 
                    0.020217174664139748, 
                    0.005713842809200287, 
                    -0.00326488702557981, 
                    -0.053894467651844025, 
                    0.009294872172176838, 
                    0.03982704505324364, 
                    -0.07540424168109894, 
                    0.05073213204741478, 
                    0.045645106583833694, 
                    -0.042638055980205536, 
                    0.013109331019222736, 
                    0.09488087892532349, 
                    0.04501250386238098, 
                    -0.016883207485079765, 
                    -0.1239854097366333, 
                    0.09572014212608337, 
                    0.07236522436141968, 
                    0.003086544806137681, 
                    -0.002497581299394369, 
                    -0.02401409111917019, 
                    0.03807632625102997, 
                    0.029565617442131042, 
                    -0.02680949866771698, 
                    0.10929451882839203, 
                    -0.008462689816951752, 
                    -0.06306664645671844, 
                    -0.05654265359044075, 
                    -0.04594891890883446, 
                    0.05649012327194214, 
                    -0.019528230652213097, 
                    -0.04141642153263092, 
                    0.09994517266750336, 
                    0.02937389723956585, 
                    -0.02960934489965439, 
                    -0.007760137785226107, 
                    0.02652382105588913, 
                    0.028754573315382004, 
                    -0.0038544812705367804, 
                    -0.004403596743941307, 
                    0.0041229743510484695, 
                    -0.07437610626220703, 
                    -0.051180507987737656, 
                    -0.003955285996198654, 
                    -0.0033377723302692175, 
                    -0.0021909030620008707
                ], 
                [
                    -0.01696780137717724, 
                    0.007019044365733862, 
                    -0.023928115144371986, 
                    -0.016827573999762535, 
                    0.012208186089992523, 
                    -0.022459115833044052, 
                    0.01020329724997282, 
                    0.03423648700118065, 
                    0.0027796311769634485, 
                    -0.008949026465415955, 
                    -0.0198002178221941, 
                    -0.013322730548679829, 
                    -0.01994602009654045, 
                    -0.03714435175061226, 
                    -0.03605303913354874, 
                    0.015454351902008057, 
                    -0.019394686445593834, 
                    -0.0019070226699113846, 
                    0.012008795514702797, 
                    0.0011712212581187487, 
                    -0.0043813022784888744, 
                    -0.012585717253386974, 
                    0.004937365185469389, 
                    -0.007614549249410629, 
                    0.0231791865080595, 
                    -0.03967432677745819, 
                    -0.01500446256250143, 
                    -0.002574733691290021, 
                    -0.03658114746212959, 
                    0.02958768792450428, 
                    -0.028318706899881363, 
                    0.0333678275346756, 
                    -0.031180616468191147, 
                    -0.035903431475162506, 
                    -0.027861084789037704, 
                    0.014010419137775898, 
                    -0.006844911724328995, 
                    -0.012972491793334484, 
                    -0.0039036257658153772, 
                    0.014756612479686737, 
                    -0.016508841887116432, 
                    -0.002955974545329809, 
                    0.011060007847845554, 
                    -0.0053263776935637, 
                    -0.02138720639050007, 
                    0.012015671469271183, 
                    -0.03740973770618439, 
                    -0.026665426790714264, 
                    -0.014752383343875408, 
                    0.03613104298710823, 
                    -0.018558701500296593, 
                    -0.002092482754960656, 
                    0.005299095995724201, 
                    0.008352241478860378, 
                    -0.01182032935321331, 
                    0.008446140214800835, 
                    0.01186368241906166, 
                    -0.022015810012817383, 
                    0.015302647836506367, 
                    0.004360765218734741
                ], 
                [
                    0.041227154433727264, 
                    0.00018637072935234755, 
                    0.038986656814813614, 
                    0.051406510174274445, 
                    0.013091807253658772, 
                    -0.0038295891135931015, 
                    0.05070856958627701, 
                    0.012827428057789803, 
                    0.02006659284234047, 
                    0.020328883081674576, 
                    0.0195224117487669, 
                    0.014778049662709236, 
                    0.03470064327120781, 
                    0.04862401634454727, 
                    0.02846122346818447, 
                    0.01657779887318611, 
                    0.04720962420105934, 
                    0.048076897859573364, 
                    -0.12600485980510712, 
                    0.011032914742827415, 
                    0.052281513810157776, 
                    0.035182882100343704, 
                    0.009055138565599918, 
                    -0.044442709535360336, 
                    0.025782382115721703, 
                    0.0008766647079028189, 
                    0.012423391453921795, 
                    0.06160489842295647, 
                    -0.01246597245335579, 
                    -0.22331972420215607, 
                    0.014995351433753967, 
                    0.03411427512764931, 
                    0.056451793760061264, 
                    0.024788469076156616, 
                    0.029753029346466064, 
                    0.025316474959254265, 
                    0.062063273042440414, 
                    0.02165074087679386, 
                    0.021715683862566948, 
                    0.047391537576913834, 
                    0.041466351598501205, 
                    -0.0031103563960641623, 
                    0.029957927763462067, 
                    0.019762108102440834, 
                    -0.19070425629615784, 
                    -0.02155429869890213, 
                    0.0027687421534210443, 
                    -0.009780610911548138, 
                    -0.015682769939303398, 
                    0.032412830740213394, 
                    0.04331868141889572, 
                    0.001363047631457448, 
                    0.04634949937462807, 
                    0.006099008955061436, 
                    0.016455896198749542, 
                    -0.01645340956747532, 
                    -0.009740293957293034, 
                    0.021365605294704437, 
                    0.031009387224912643, 
                    -0.012566523626446724
                ], 
                [
                    0.07364191859960556, 
                    -0.027898631989955902, 
                    0.025145623832941055, 
                    0.04396287351846695, 
                    0.054557595402002335, 
                    -0.00652499683201313, 
                    0.016299938783049583, 
                    0.03786672279238701, 
                    0.000808111799415201, 
                    0.022819768637418747, 
                    -0.024511873722076416, 
                    0.03103090077638626, 
                    0.0010417115408927202, 
                    -0.007038322743028402, 
                    0.047163981944322586, 
                    -0.0017895089695230126, 
                    0.03527319058775902, 
                    0.03737391158938408, 
                    -0.11586837470531464, 
                    0.026336127892136574, 
                    0.03572137653827667, 
                    -0.026557082310318947, 
                    0.029979996383190155, 
                    -0.027903307229280472, 
                    0.0020729084499180317, 
                    0.0008964515873230994, 
                    -0.010029526427388191, 
                    0.04573817178606987, 
                    -0.04007647559046745, 
                    -0.2608337998390198, 
                    0.03734525293111801, 
                    0.05139557644724846, 
                    0.0036118943244218826, 
                    0.004702819511294365, 
                    0.07626228779554367, 
                    0.0038112110923975706, 
                    0.037784602493047714, 
                    0.0018741533858701587, 
                    0.039146967232227325, 
                    -0.020881904289126396, 
                    0.021083438768982887, 
                    -0.013032551854848862, 
                    0.030222412198781967, 
                    0.029642585664987564, 
                    -0.21633638441562653, 
                    -0.048125047236680984, 
                    0.004186586476862431, 
                    0.016006357967853546, 
                    0.02147267572581768, 
                    0.017276795580983162, 
                    0.007471845485270023, 
                    0.05513894185423851, 
                    0.060064349323511124, 
                    0.05482412129640579, 
                    0.05503561347723007, 
                    -0.037453245371580124, 
                    -0.05431455373764038, 
                    0.03045809082686901, 
                    0.013651620596647263, 
                    -0.008762383833527565
                ], 
                [
                    0.029768193140625954, 
                    0.0517880916595459, 
                    0.016786755993962288, 
                    0.0029836157336831093, 
                    0.006265916395932436, 
                    -0.01538713090121746, 
                    0.015412560664117336, 
                    0.029536642134189606, 
                    0.011818405240774155, 
                    0.038731347769498825, 
                    0.0039419932290911674, 
                    -0.014009925536811352, 
                    -0.032182905822992325, 
                    0.021857835352420807, 
                    -0.017989136278629303, 
                    -0.01299599651247263, 
                    0.01303059235215187, 
                    0.0511678121984005, 
                    0.10958898812532425, 
                    -0.0156179778277874, 
                    -0.017169296741485596, 
                    -0.05061619356274605, 
                    -0.015843017026782036, 
                    -0.03738008439540863, 
                    0.053014084696769714, 
                    0.023928839713335037, 
                    0.08200474083423615, 
                    -0.04484228789806366, 
                    0.041914597153663635, 
                    0.047148123383522034, 
                    -0.00487518822774291, 
                    -0.021111050620675087, 
                    -0.008583463728427887, 
                    0.0018182676285505295, 
                    0.03320452198386192, 
                    -0.035427697002887726, 
                    0.010163468308746815, 
                    0.023995133116841316, 
                    -0.04143644496798515, 
                    -0.05571781471371651, 
                    0.03386292979121208, 
                    -0.0070352703332901, 
                    -0.03814701363444328, 
                    0.03937525302171707, 
                    -0.03318164870142937, 
                    0.002130544511601329, 
                    -0.03182672709226608, 
                    -0.014120051637291908, 
                    -0.01970065012574196, 
                    -0.04665536805987358, 
                    -0.013007129542529583, 
                    -0.026753297075629234, 
                    -0.004148070700466633, 
                    0.013361434452235699, 
                    0.006811100989580154, 
                    -0.003368292935192585, 
                    0.014951281249523163, 
                    -0.007346684113144875, 
                    -0.0142246438190341, 
                    -0.01338042039424181
                ], 
                [
                    0.006561955437064171, 
                    0.029526136815547943, 
                    -0.03195275366306305, 
                    -0.01699250377714634, 
                    0.0361880324780941, 
                    0.024516208097338676, 
                    0.030354183167219162, 
                    0.0391775444149971, 
                    -0.019013378769159317, 
                    0.025903334841132164, 
                    -0.039065759629011154, 
                    -0.035274118185043335, 
                    0.0007862598286010325, 
                    0.059617627412080765, 
                    0.015249660238623619, 
                    0.0019298045663163066, 
                    -0.004515244625508785, 
                    0.04698173701763153, 
                    -0.1258280724287033, 
                    0.0071132308803498745, 
                    0.01116752065718174, 
                    0.036855924874544144, 
                    -0.006393990479409695, 
                    -0.06695396453142166, 
                    0.04114687815308571, 
                    -0.0015037896810099483, 
                    -0.019637012854218483, 
                    0.04000947251915932, 
                    -0.005060344934463501, 
                    -0.19285492599010468, 
                    -0.033812809735536575, 
                    -0.017088497057557106, 
                    0.03876819461584091, 
                    -0.016901032999157906, 
                    0.050091590732336044, 
                    0.0035442074295133352, 
                    0.06884041428565979, 
                    0.004374264739453793, 
                    -0.030368899926543236, 
                    0.07936347275972366, 
                    0.05980487912893295, 
                    0.01242223009467125, 
                    0.0717303603887558, 
                    -0.029343534260988235, 
                    -0.18628156185150146, 
                    0.003089176258072257, 
                    0.022130321711301804, 
                    0.05468231812119484, 
                    0.0106553565710783, 
                    0.08596213907003403, 
                    0.005471265874803066, 
                    0.023849034681916237, 
                    0.04078694060444832, 
                    4.658274701796472e-05, 
                    -0.02310437709093094, 
                    0.0019048438407480717, 
                    0.008133646100759506, 
                    0.01502413209527731, 
                    0.018705112859606743, 
                    0.006326161790639162
                ], 
                [
                    -0.010357938706874847, 
                    -0.018610846251249313, 
                    -0.026605218648910522, 
                    -0.00928697269409895, 
                    0.005791780073195696, 
                    0.006429857574403286, 
                    0.005774100311100483, 
                    0.02036232128739357, 
                    -0.007647224701941013, 
                    -0.005583188496530056, 
                    -0.0007934477762319148, 
                    -0.02669563889503479, 
                    0.008185709826648235, 
                    -0.004489273764193058, 
                    -0.017602454870939255, 
                    0.01269418653100729, 
                    0.0084060775116086, 
                    -0.008196109905838966, 
                    -0.0005175204132683575, 
                    0.020364930853247643, 
                    -0.036206115037202835, 
                    0.01601877249777317, 
                    -0.035864848643541336, 
                    -0.011099355295300484, 
                    0.012765486724674702, 
                    -0.0073502096347510815, 
                    -0.035508036613464355, 
                    -0.008404316380620003, 
                    -0.01899583265185356, 
                    0.006226426921784878, 
                    0.0030313937459141016, 
                    -0.01790592074394226, 
                    0.01004572119563818, 
                    -0.03192202001810074, 
                    -0.002644891617819667, 
                    -0.012159764766693115, 
                    -0.01137744914740324, 
                    0.017109069973230362, 
                    0.030393702909350395, 
                    -0.01218037772923708, 
                    0.019206101074814796, 
                    -0.0023144560400396585, 
                    -0.018661757931113243, 
                    0.004472955595701933, 
                    0.00852520763874054, 
                    0.02528502233326435, 
                    0.0005605710903182626, 
                    0.007387776393443346, 
                    -0.020238177850842476, 
                    0.0037783156149089336, 
                    -0.020767265930771828, 
                    0.00381662230938673, 
                    0.007607119623571634, 
                    0.010867883451282978, 
                    -0.022954370826482773, 
                    0.0001633200008654967, 
                    0.006809157785028219, 
                    -0.001262904261238873, 
                    -0.013773561455309391, 
                    0.015791215002536774
                ], 
                [
                    0.0033222839701920748, 
                    0.009978385642170906, 
                    -0.006121494807302952, 
                    0.012618123553693295, 
                    0.01191589143127203, 
                    -0.003433734644204378, 
                    -0.013747277669608593, 
                    0.024530857801437378, 
                    0.00991379376500845, 
                    0.019507620483636856, 
                    -0.031145060434937477, 
                    -0.04341260343790054, 
                    0.019344838336110115, 
                    0.07291367650032043, 
                    0.030343977734446526, 
                    -0.0131979463621974, 
                    -0.030081095173954964, 
                    0.08822151273488998, 
                    -0.14649775624275208, 
                    -0.00016068828699644655, 
                    0.057944413274526596, 
                    0.01465514488518238, 
                    -0.014773822389543056, 
                    -0.004264592193067074, 
                    0.03752833977341652, 
                    -0.005095532163977623, 
                    0.008496224880218506, 
                    0.030131373554468155, 
                    -0.06361310184001923, 
                    -0.19473887979984283, 
                    -0.015208217315375805, 
                    0.03585101664066315, 
                    0.06574593484401703, 
                    -0.004461307544261217, 
                    0.06826204806566238, 
                    0.0037184141110628843, 
                    0.0864071175456047, 
                    -0.053039539605379105, 
                    -0.03521491587162018, 
                    0.02630467526614666, 
                    0.055885251611471176, 
                    0.03776799142360687, 
                    0.04606538638472557, 
                    -0.014587110839784145, 
                    -0.24307504296302795, 
                    0.019552046433091164, 
                    0.03589599207043648, 
                    0.02624986693263054, 
                    0.044345658272504807, 
                    0.06486209481954575, 
                    -0.021460404619574547, 
                    0.0572543703019619, 
                    0.04082012176513672, 
                    0.05326879397034645, 
                    0.01872437819838524, 
                    -0.02213696576654911, 
                    -0.01665818877518177, 
                    0.0029803416691720486, 
                    0.007613822817802429, 
                    0.02860143966972828
                ], 
                [
                    0.013828136958181858, 
                    -0.022379476577043533, 
                    0.017992084845900536, 
                    0.03116404451429844, 
                    -0.03358055651187897, 
                    0.020765205845236778, 
                    0.06390677392482758, 
                    -0.01920502819120884, 
                    0.030483225360512733, 
                    -0.029138194397091866, 
                    0.01754211261868477, 
                    0.04771339148283005, 
                    -0.01162426732480526, 
                    0.03176497668027878, 
                    -0.02442718669772148, 
                    0.01617312617599964, 
                    0.012523130513727665, 
                    0.10057840496301651, 
                    0.16259081661701202, 
                    0.008298588916659355, 
                    0.030400630086660385, 
                    -0.03943805396556854, 
                    0.03334794566035271, 
                    0.045435890555381775, 
                    -0.030435863882303238, 
                    0.009255249053239822, 
                    0.07707671076059341, 
                    0.06213121488690376, 
                    0.08764638751745224, 
                    -0.12113147974014282, 
                    0.052716489881277084, 
                    0.039651013910770416, 
                    -0.003131796605885029, 
                    0.03012131340801716, 
                    0.025760024785995483, 
                    0.05033433437347412, 
                    0.02198471687734127, 
                    0.05121171846985817, 
                    0.13920241594314575, 
                    -0.006800777278840542, 
                    -0.07369809597730637, 
                    -0.021315056830644608, 
                    -0.06402777880430222, 
                    0.019051864743232727, 
                    0.3070385754108429, 
                    0.013846305198967457, 
                    0.029416795819997787, 
                    0.012819705531001091, 
                    -0.03117458149790764, 
                    -0.00941111147403717, 
                    0.012440497055649757, 
                    0.044792357832193375, 
                    -0.007174218073487282, 
                    -0.0008444231934845448, 
                    0.004938731901347637, 
                    -0.04515362158417702, 
                    -0.02469458617269993, 
                    -0.028268825262784958, 
                    -0.01708167977631092, 
                    -0.025126511231064796
                ], 
                [
                    0.02114403247833252, 
                    -0.024337485432624817, 
                    -0.007894243113696575, 
                    0.015967808663845062, 
                    0.03764843940734863, 
                    0.05826443433761597, 
                    0.02126690372824669, 
                    -0.0169052816927433, 
                    0.019471263512969017, 
                    -0.0147226108238101, 
                    -0.02022721618413925, 
                    0.01487778127193451, 
                    -0.0329379141330719, 
                    0.056333061307668686, 
                    0.016421359032392502, 
                    -0.011639063246548176, 
                    0.013060735538601875, 
                    0.05146016553044319, 
                    -0.1419193297624588, 
                    0.041799720376729965, 
                    0.03402406722307205, 
                    0.046062108129262924, 
                    -0.01697695069015026, 
                    -0.04831598326563835, 
                    0.04779219999909401, 
                    0.020241908729076385, 
                    0.0023675814736634493, 
                    0.0013428351376205683, 
                    0.0041635846719145775, 
                    -0.22582252323627472, 
                    -0.007135963533073664, 
                    0.04405111074447632, 
                    0.042632848024368286, 
                    0.016733592376112938, 
                    0.051058441400527954, 
                    0.0035082821268588305, 
                    0.037058327347040176, 
                    0.0412730909883976, 
                    -0.007293940521776676, 
                    0.03402438759803772, 
                    0.045300837606191635, 
                    0.011774311773478985, 
                    0.03903670981526375, 
                    -0.005264690145850182, 
                    -0.16742995381355286, 
                    0.00875906553119421, 
                    -0.03723591938614845, 
                    0.04402022808790207, 
                    -0.012312809936702251, 
                    0.025088945403695107, 
                    -0.021886369213461876, 
                    0.008596329018473625, 
                    0.06819374114274979, 
                    0.03992709144949913, 
                    0.005965446587651968, 
                    -0.01307753287255764, 
                    0.01875469647347927, 
                    -0.03335316479206085, 
                    0.0073739453218877316, 
                    -0.013174970634281635
                ], 
                [
                    0.029242821037769318, 
                    0.027748508378863335, 
                    -0.03874342516064644, 
                    -0.010017254389822483, 
                    0.007085950113832951, 
                    0.004325671121478081, 
                    0.011417681351304054, 
                    -0.0026024470571428537, 
                    -0.0419369637966156, 
                    -0.011062453500926495, 
                    0.02215641178190708, 
                    0.036437757313251495, 
                    0.02487790398299694, 
                    0.034894321113824844, 
                    0.022058473899960518, 
                    0.045309167355298996, 
                    0.009591128677129745, 
                    0.030663082376122475, 
                    -0.17098909616470337, 
                    0.031924109905958176, 
                    -0.03578243777155876, 
                    0.036714810878038406, 
                    0.02895708754658699, 
                    -0.0321609191596508, 
                    0.05560394376516342, 
                    -0.008381461724638939, 
                    -0.029500791803002357, 
                    0.012009063735604286, 
                    0.016381453722715378, 
                    -0.10669605433940887, 
                    0.019439462572336197, 
                    0.008842060342431068, 
                    0.027643831446766853, 
                    0.012810829095542431, 
                    0.08781746029853821, 
                    0.0015585640212520957, 
                    -0.006149041000753641, 
                    0.07558868080377579, 
                    0.02199745364487171, 
                    0.057599958032369614, 
                    0.08509563654661179, 
                    0.07081171125173569, 
                    0.03682447969913483, 
                    0.02453286200761795, 
                    -0.0744912326335907, 
                    0.020016446709632874, 
                    -0.06985994428396225, 
                    0.025910228490829468, 
                    0.024385320022702217, 
                    0.0524861142039299, 
                    0.023561492562294006, 
                    0.013111883774399757, 
                    0.006928515154868364, 
                    0.02120397239923477, 
                    -0.0301413182169199, 
                    0.06223989650607109, 
                    0.03285198286175728, 
                    -0.0029780890326946974, 
                    0.029059095308184624, 
                    0.0040260679088532925
                ], 
                [
                    0.022696420550346375, 
                    -0.009279463440179825, 
                    0.022601498290896416, 
                    0.024643979966640472, 
                    0.02941245026886463, 
                    -0.029925836250185966, 
                    -0.045867618173360825, 
                    0.032395217567682266, 
                    0.0354883186519146, 
                    0.066648468375206, 
                    -0.008120010606944561, 
                    -0.013353650458157063, 
                    0.012606409378349781, 
                    0.026222094893455505, 
                    0.03076424077153206, 
                    4.534764593699947e-05, 
                    0.0010742316953837872, 
                    -0.017902925610542297, 
                    -0.21207760274410248, 
                    0.02463851310312748, 
                    0.008920367807149887, 
                    0.04510574787855148, 
                    -0.010730881243944168, 
                    -0.014630197547376156, 
                    -0.03090745583176613, 
                    0.02591208554804325, 
                    -0.009744184091687202, 
                    0.038770269602537155, 
                    -0.0814240351319313, 
                    -0.19358286261558533, 
                    -0.013625272549688816, 
                    0.038641706109046936, 
                    0.06524848937988281, 
                    -0.005303632002323866, 
                    0.025121398270130157, 
                    -0.014507617801427841, 
                    0.05483386293053627, 
                    -0.019045991823077202, 
                    -0.037158120423555374, 
                    0.02560037188231945, 
                    0.056868962943553925, 
                    0.038969624787569046, 
                    0.06382017582654953, 
                    -0.0005164074245840311, 
                    -0.18507635593414307, 
                    -0.008861194364726543, 
                    0.0659155622124672, 
                    0.0042546335607767105, 
                    0.01387917809188366, 
                    0.07241883128881454, 
                    0.01092089619487524, 
                    0.03356839716434479, 
                    0.0633680447936058, 
                    0.014959200285375118, 
                    0.05084121972322464, 
                    0.03702584281563759, 
                    0.007112442050129175, 
                    -0.003130188677459955, 
                    0.061397798359394073, 
                    0.01983834058046341
                ], 
                [
                    0.04438028484582901, 
                    0.03391079232096672, 
                    -0.01217096857726574, 
                    0.0013310142094269395, 
                    -0.010474447160959244, 
                    0.029797594994306564, 
                    0.030470453202724457, 
                    -0.01627890206873417, 
                    0.025707725435495377, 
                    -0.0007953878957778215, 
                    0.004718230105936527, 
                    0.058105990290641785, 
                    -0.006631676573306322, 
                    0.029763134196400642, 
                    -0.008055377751588821, 
                    0.014753555878996849, 
                    0.004598504398018122, 
                    0.04341283440589905, 
                    -0.13615503907203674, 
                    -0.009805283509194851, 
                    0.005129043012857437, 
                    0.05126431584358215, 
                    0.027389105409383774, 
                    -0.03946159407496452, 
                    0.050674259662628174, 
                    0.01528557762503624, 
                    -0.044093068689107895, 
                    0.002138006268069148, 
                    0.01848716288805008, 
                    -0.12041721493005753, 
                    0.02506829984486103, 
                    -0.010973911732435226, 
                    0.02170480601489544, 
                    0.027827063575387, 
                    0.07016855478286743, 
                    0.03587343916296959, 
                    0.0030400920659303665, 
                    0.08615206927061081, 
                    0.05145338550209999, 
                    0.05922394618391991, 
                    0.018446799367666245, 
                    0.07383450120687485, 
                    -0.026385385543107986, 
                    -0.011518540792167187, 
                    -0.08652415126562119, 
                    0.016829703003168106, 
                    -0.05997603014111519, 
                    0.06427028775215149, 
                    0.031602080911397934, 
                    0.040662672370672226, 
                    0.02438928373157978, 
                    0.001311920234002173, 
                    0.011555535718798637, 
                    0.016564790159463882, 
                    0.006057076156139374, 
                    0.028809862211346626, 
                    0.03561398386955261, 
                    -0.017069075256586075, 
                    0.03289356455206871, 
                    -0.006368464790284634
                ], 
                [
                    0.007503389846533537, 
                    -0.0359734445810318, 
                    -0.0007865575607866049, 
                    -0.0006854243692941964, 
                    0.03322482481598854, 
                    -0.018775194883346558, 
                    -0.0031940883491188288, 
                    0.007074977736920118, 
                    -0.005506731569766998, 
                    0.02138448879122734, 
                    -0.020239923149347305, 
                    -0.026564929634332657, 
                    -0.016381051391363144, 
                    0.018025914207100868, 
                    0.009975738823413849, 
                    -0.008644836023449898, 
                    -0.02619181200861931, 
                    0.0036152354441583157, 
                    -0.006828607060015202, 
                    0.013152373023331165, 
                    -0.020822927355766296, 
                    0.03187914192676544, 
                    -0.009255134500563145, 
                    0.0331428125500679, 
                    -0.009418629109859467, 
                    -0.013995876535773277, 
                    0.012479586526751518, 
                    0.020188068971037865, 
                    -0.005240879021584988, 
                    0.003595598042011261, 
                    -0.037563126534223557, 
                    -0.014602702111005783, 
                    -0.016109801828861237, 
                    0.003020375268533826, 
                    -0.02521592751145363, 
                    -0.016863707453012466, 
                    0.015632370486855507, 
                    -0.007589877583086491, 
                    -0.01628008484840393, 
                    -0.003662631381303072, 
                    -0.015183104202151299, 
                    0.004601572174578905, 
                    -0.00012048216740367934, 
                    0.004519644193351269, 
                    -0.00373285636305809, 
                    0.015374611131846905, 
                    -0.006177531089633703, 
                    -0.01530610304325819, 
                    -0.018251361325383186, 
                    0.008405943401157856, 
                    -0.008308792486786842, 
                    -0.026296304538846016, 
                    -0.015416810289025307, 
                    -0.0025325689930468798, 
                    0.01019358728080988, 
                    0.0026951725594699383, 
                    -0.0050682188011705875, 
                    -0.04118458554148674, 
                    0.011869583278894424, 
                    0.014756264165043831
                ], 
                [
                    0.02932073175907135, 
                    -0.027572952210903168, 
                    0.013202749192714691, 
                    0.03062479943037033, 
                    0.022509079426527023, 
                    -0.012668690644204617, 
                    -0.021377740427851677, 
                    0.020076075568795204, 
                    0.0382315069437027, 
                    0.04093977436423302, 
                    -0.00684643117710948, 
                    0.033606886863708496, 
                    0.0033123295288532972, 
                    0.07723704725503922, 
                    0.05066792666912079, 
                    0.007293742150068283, 
                    0.01919044926762581, 
                    0.03497270494699478, 
                    -0.1476907879114151, 
                    0.011601553298532963, 
                    0.035221148282289505, 
                    0.015083917416632175, 
                    -0.015099814161658287, 
                    0.0038520125672221184, 
                    -0.012868693098425865, 
                    0.01655990444123745, 
                    -0.006040837615728378, 
                    0.05526162311434746, 
                    -0.13301660120487213, 
                    -0.2270355373620987, 
                    -0.01983724907040596, 
                    0.06946951150894165, 
                    0.05872141942381859, 
                    -0.014942453242838383, 
                    0.03844285383820534, 
                    -0.0019071067217737436, 
                    0.0962454080581665, 
                    -0.04581039026379585, 
                    -0.016863591969013214, 
                    0.027566667646169662, 
                    0.026639875024557114, 
                    0.0306235421448946, 
                    0.015403385274112225, 
                    0.03762262687087059, 
                    -0.23716509342193604, 
                    -0.031910885125398636, 
                    0.03749531880021095, 
                    0.0007608295418322086, 
                    0.023500123992562294, 
                    0.08232203871011734, 
                    -0.012722882442176342, 
                    0.08509830385446548, 
                    0.03612867370247841, 
                    0.03678438067436218, 
                    0.04500938579440117, 
                    -0.03168452903628349, 
                    -0.029764508828520775, 
                    0.02592034637928009, 
                    0.04482811316847801, 
                    -0.01504311989992857
                ], 
                [
                    0.033388927578926086, 
                    0.10863001644611359, 
                    -0.046284984797239304, 
                    -0.023699268698692322, 
                    -0.025254376232624054, 
                    0.04664493352174759, 
                    0.04941023886203766, 
                    -0.019893178716301918, 
                    -0.06055951490998268, 
                    -0.00547811109572649, 
                    0.01981707476079464, 
                    0.027240809053182602, 
                    0.04385208338499069, 
                    0.08885449171066284, 
                    -0.0019122367957606912, 
                    0.008493775501847267, 
                    -0.003436657600104809, 
                    0.08625289052724838, 
                    0.08173436671495438, 
                    0.03618396818637848, 
                    -0.031318146735429764, 
                    0.10251841694116592, 
                    0.028817303478717804, 
                    0.005744160618633032, 
                    0.07961515337228775, 
                    -0.07466376572847366, 
                    -0.03997880592942238, 
                    0.03759846091270447, 
                    0.14632952213287354, 
                    0.17766158282756805, 
                    -0.028155820444226265, 
                    -0.0740649625658989, 
                    0.03037889115512371, 
                    0.03159391134977341, 
                    0.0719764232635498, 
                    0.04082496091723442, 
                    -0.009447227232158184, 
                    0.12119688093662262, 
                    0.0008402971434406936, 
                    0.06848659366369247, 
                    0.0961671993136406, 
                    0.10856633633375168, 
                    0.022844765335321426, 
                    -0.0363348051905632, 
                    0.21131424605846405, 
                    0.08691329509019852, 
                    -0.1073060855269432, 
                    0.08474329113960266, 
                    0.010408546775579453, 
                    0.0258922278881073, 
                    0.043966520577669144, 
                    0.0015418881084769964, 
                    0.04271533340215683, 
                    -0.014449463225901127, 
                    -0.052101604640483856, 
                    0.1527518928050995, 
                    0.08279240876436234, 
                    -0.0031746886670589447, 
                    0.01830764301121235, 
                    -0.0031675910577178
                ], 
                [
                    0.04142057150602341, 
                    -0.008475419133901596, 
                    0.03684474900364876, 
                    0.004107799381017685, 
                    0.033277727663517, 
                    -0.0361974872648716, 
                    -0.0069658164866268635, 
                    -0.004867787938565016, 
                    -0.0008026245050132275, 
                    0.06793869286775589, 
                    -0.0635438859462738, 
                    -0.04178520292043686, 
                    0.054336074739694595, 
                    0.08646734803915024, 
                    0.011423983611166477, 
                    -0.001376197556965053, 
                    0.004861446097493172, 
                    0.055484041571617126, 
                    -0.17209811508655548, 
                    -0.020030735060572624, 
                    0.0016482890350744128, 
                    0.07630287855863571, 
                    -0.05073929205536842, 
                    -0.05192870274186134, 
                    0.002672015456482768, 
                    0.005136302672326565, 
                    0.002926779445260763, 
                    0.011216220445930958, 
                    -0.06684505939483643, 
                    -0.17304688692092896, 
                    -0.03363557532429695, 
                    0.024078194051980972, 
                    0.08007484674453735, 
                    0.006913150195032358, 
                    0.0066095758229494095, 
                    -0.031000573188066483, 
                    0.1211082711815834, 
                    -0.03078596107661724, 
                    -0.04192197695374489, 
                    0.06358768045902252, 
                    0.09349236637353897, 
                    0.06900645792484283, 
                    0.05888542905449867, 
                    -0.029174549505114555, 
                    -0.20823998749256134, 
                    0.0005065602599643171, 
                    0.05175769329071045, 
                    -0.001991914352402091, 
                    0.05320045351982117, 
                    0.11836593598127365, 
                    0.0253278985619545, 
                    0.051385607570409775, 
                    0.055979613214731216, 
                    0.0041847978718578815, 
                    0.007884213700890541, 
                    0.023106172680854797, 
                    0.041806045919656754, 
                    -0.0033887531608343124, 
                    0.03076893277466297, 
                    0.03537103533744812
                ], 
                [
                    0.04626430571079254, 
                    -0.024370480328798294, 
                    0.04743575677275658, 
                    0.02816011942923069, 
                    0.043347686529159546, 
                    -0.027261700481176376, 
                    -0.04681824520230293, 
                    0.006201333366334438, 
                    -0.027075722813606262, 
                    0.07482145726680756, 
                    -0.042637694627046585, 
                    -0.03863726928830147, 
                    0.0321880467236042, 
                    0.0486595593392849, 
                    0.007415160071104765, 
                    -0.03888280689716339, 
                    0.010383940301835537, 
                    0.08741709589958191, 
                    -0.15419863164424896, 
                    -0.0017607613699510694, 
                    0.031647346913814545, 
                    -0.006219101138412952, 
                    -0.044201914221048355, 
                    -0.007907326333224773, 
                    -0.017081331461668015, 
                    0.05844343826174736, 
                    0.013154308311641216, 
                    0.0299592986702919, 
                    -0.12216140329837799, 
                    -0.21385455131530762, 
                    -0.03312375396490097, 
                    0.08415542542934418, 
                    0.044142186641693115, 
                    0.017680726945400238, 
                    0.023042963817715645, 
                    -0.02825535088777542, 
                    0.12263815104961395, 
                    -0.08517646044492722, 
                    -0.020452143624424934, 
                    0.014988123439252377, 
                    0.0495048351585865, 
                    0.013919197022914886, 
                    0.013994495384395123, 
                    -0.005293713882565498, 
                    -0.25126948952674866, 
                    -0.050631389021873474, 
                    0.11347001045942307, 
                    -0.055162105709314346, 
                    -0.02767811343073845, 
                    0.08051447570323944, 
                    -0.012800674885511398, 
                    0.06607113033533096, 
                    0.0767451599240303, 
                    0.006485215853899717, 
                    0.051064953207969666, 
                    -0.06459535658359528, 
                    -0.007263496518135071, 
                    0.028807466849684715, 
                    0.020260412245988846, 
                    -0.0019898873288184404
                ], 
                [
                    0.023397328332066536, 
                    -0.00041140062967315316, 
                    -0.044235944747924805, 
                    -0.024165671318769455, 
                    0.004641911014914513, 
                    0.027488302439451218, 
                    0.00545255234465003, 
                    0.0288110189139843, 
                    -0.017157219350337982, 
                    -0.007005998399108648, 
                    0.019146446138620377, 
                    0.04289728030562401, 
                    0.020639214664697647, 
                    0.029323743656277657, 
                    -0.001704711583442986, 
                    0.031923167407512665, 
                    0.018061257898807526, 
                    0.022538146004080772, 
                    -0.14370766282081604, 
                    0.044778283685445786, 
                    0.007059368770569563, 
                    0.06796432286500931, 
                    0.05069688707590103, 
                    -0.037973999977111816, 
                    0.008599025197327137, 
                    -0.046833477914333344, 
                    -0.027716025710105896, 
                    0.023601653054356575, 
                    0.02086540311574936, 
                    -0.10725610703229904, 
                    0.023059749975800514, 
                    -0.005371436011046171, 
                    0.010119198821485043, 
                    -0.009555288590490818, 
                    0.07401128858327866, 
                    0.03555946797132492, 
                    -0.005434298887848854, 
                    0.1061350479722023, 
                    0.03400307893753052, 
                    0.026203403249382973, 
                    0.03201129287481308, 
                    0.08909090608358383, 
                    0.01786397024989128, 
                    0.020432721823453903, 
                    -0.07780703157186508, 
                    -0.007501282729208469, 
                    -0.07613395899534225, 
                    0.031007755547761917, 
                    0.04958130791783333, 
                    0.018202321603894234, 
                    0.02869199775159359, 
                    0.030063020065426826, 
                    0.057607606053352356, 
                    0.015105078928172588, 
                    0.0038919243961572647, 
                    0.037801630795001984, 
                    0.03257107734680176, 
                    0.031188739463686943, 
                    0.0178279597312212, 
                    -0.003826733445748687
                ], 
                [
                    -0.009497327730059624, 
                    0.03326993063092232, 
                    -0.053781330585479736, 
                    -0.024421105161309242, 
                    0.0006607445538975298, 
                    0.014317416585981846, 
                    0.02058418095111847, 
                    0.008077649399638176, 
                    -0.011456552892923355, 
                    -0.013742431066930294, 
                    -0.024914054200053215, 
                    -0.04455973580479622, 
                    0.05366966128349304, 
                    0.04991598054766655, 
                    0.00987575389444828, 
                    0.004959333222359419, 
                    -0.033497922122478485, 
                    0.06047121807932854, 
                    0.12507696449756622, 
                    0.00969115924090147, 
                    -0.010257613845169544, 
                    0.06685012578964233, 
                    -0.026352673768997192, 
                    -0.031021255999803543, 
                    0.03819850832223892, 
                    -0.022721368819475174, 
                    -0.060273971408605576, 
                    0.0052216085605323315, 
                    0.09149667620658875, 
                    0.14571642875671387, 
                    -0.03494373336434364, 
                    -0.0007613477064296603, 
                    0.010418563149869442, 
                    0.03035002574324608, 
                    0.04879247024655342, 
                    0.0051286481320858, 
                    0.026132773607969284, 
                    0.08279536664485931, 
                    -0.03543669730424881, 
                    0.026080694049596786, 
                    0.026062311604619026, 
                    0.08643694967031479, 
                    0.02648833580315113, 
                    -0.02594693750143051, 
                    0.2192176729440689, 
                    0.03199953958392143, 
                    -0.03332652524113655, 
                    0.06213948130607605, 
                    0.03781633824110031, 
                    0.042172692716121674, 
                    0.04187379777431488, 
                    -0.028473366051912308, 
                    0.04444129392504692, 
                    0.019823044538497925, 
                    -0.0257819052785635, 
                    0.04681093245744705, 
                    0.0408330075442791, 
                    -0.0008311367710120976, 
                    0.03657100722193718, 
                    0.02463485859334469
                ], 
                [
                    0.011947322636842728, 
                    -0.03272544592618942, 
                    0.04139736667275429, 
                    0.029554445296525955, 
                    0.06412522494792938, 
                    -0.03542293608188629, 
                    -0.024821527302265167, 
                    0.04494578391313553, 
                    0.0071779824793338776, 
                    0.08640648424625397, 
                    -0.0407201424241066, 
                    -0.006976187229156494, 
                    0.047862160950899124, 
                    0.08418559283018112, 
                    0.029830077663064003, 
                    0.014025603421032429, 
                    0.00637346925213933, 
                    0.05095909163355827, 
                    -0.17733502388000488, 
                    0.0198518056422472, 
                    -0.013295617885887623, 
                    0.019267389550805092, 
                    -0.036002811044454575, 
                    -0.03229353576898575, 
                    -0.01022708136588335, 
                    0.04818259924650192, 
                    0.041534923017024994, 
                    0.01856432482600212, 
                    -0.06106194481253624, 
                    -0.15855908393859863, 
                    -0.04714783653616905, 
                    0.04640844464302063, 
                    0.05211328715085983, 
                    -0.00768042728304863, 
                    0.026458198204636574, 
                    0.014076131395995617, 
                    0.1127249225974083, 
                    -0.03150350973010063, 
                    -0.025841956958174706, 
                    0.061488136649131775, 
                    0.10127954185009003, 
                    0.017917631193995476, 
                    0.08285701274871826, 
                    1.6120393411256373e-05, 
                    -0.21251212060451508, 
                    -0.014944708906114101, 
                    0.07030217349529266, 
                    -0.034872524440288544, 
                    0.03398270159959793, 
                    0.08807588368654251, 
                    0.019613517448306084, 
                    0.026958847418427467, 
                    0.07424895465373993, 
                    0.009071789681911469, 
                    0.017381664365530014, 
                    -0.0015541949542239308, 
                    -0.004835215862840414, 
                    0.06505421549081802, 
                    0.053767044097185135, 
                    0.022208241745829582
                ], 
                [
                    0.021626867353916168, 
                    0.004492764826864004, 
                    -0.007313563954085112, 
                    0.0025050626136362553, 
                    0.0007858502794988453, 
                    0.05355025827884674, 
                    0.08218418806791306, 
                    -0.014934632927179337, 
                    -0.021629372611641884, 
                    0.010115026496350765, 
                    -0.02069106698036194, 
                    -0.006119510158896446, 
                    -0.019773060455918312, 
                    0.07986992597579956, 
                    -0.02364855818450451, 
                    0.011896160431206226, 
                    -0.0152181601151824, 
                    0.04565870761871338, 
                    -0.10700173676013947, 
                    -0.004977438133209944, 
                    -0.015989067032933235, 
                    0.04961440712213516, 
                    0.003851791610941291, 
                    -0.04119391366839409, 
                    0.0669090673327446, 
                    -0.044064976274967194, 
                    -0.021684279665350914, 
                    0.016331683844327927, 
                    0.07255136221647263, 
                    -0.11385203897953033, 
                    -0.021248845383524895, 
                    -0.026947924867272377, 
                    0.025187969207763672, 
                    0.04566488415002823, 
                    0.07471951097249985, 
                    -0.008633824065327644, 
                    0.024526726454496384, 
                    0.06843023002147675, 
                    0.010739782825112343, 
                    0.0815839096903801, 
                    0.055485766381025314, 
                    0.09547220170497894, 
                    0.03409183397889137, 
                    -0.003638562746345997, 
                    -0.06301988661289215, 
                    0.0549163781106472, 
                    -0.036993205547332764, 
                    0.022605454549193382, 
                    0.026058591902256012, 
                    0.0625239685177803, 
                    0.020006462931632996, 
                    -0.005826807580888271, 
                    0.01508417446166277, 
                    0.01858288049697876, 
                    -0.0208703875541687, 
                    0.0810873880982399, 
                    0.032767582684755325, 
                    0.00012962827167939395, 
                    -0.008967990055680275, 
                    -0.02605796605348587
                ], 
                [
                    0.009110875427722931, 
                    -0.023440279066562653, 
                    0.04374011978507042, 
                    0.030967136844992638, 
                    0.03466012328863144, 
                    0.03560572490096092, 
                    -0.02166552096605301, 
                    0.011729042045772076, 
                    -0.02643314003944397, 
                    -0.00025078916223719716, 
                    -0.008552717976272106, 
                    0.022450115531682968, 
                    -0.0018489517970010638, 
                    0.0670342966914177, 
                    0.016391592100262642, 
                    0.013641377910971642, 
                    0.02790556102991104, 
                    0.012393728829920292, 
                    -0.16360889375209808, 
                    0.023816928267478943, 
                    0.020732566714286804, 
                    0.03822433948516846, 
                    0.005795892793685198, 
                    -0.014924132265150547, 
                    -0.00032925771665759385, 
                    0.04416235163807869, 
                    -0.0023149363696575165, 
                    0.027329271659255028, 
                    -0.050308939069509506, 
                    -0.180014967918396, 
                    -0.00730178551748395, 
                    0.005303513258695602, 
                    0.04871070012450218, 
                    0.04007807374000549, 
                    0.04764492064714432, 
                    0.029712481424212456, 
                    0.05878814309835434, 
                    0.026477016508579254, 
                    0.010910576209425926, 
                    0.04318341985344887, 
                    0.06492579728364944, 
                    0.05327725410461426, 
                    -0.013706070370972157, 
                    0.040504440665245056, 
                    -0.18887977302074432, 
                    -0.013701758347451687, 
                    0.036654651165008545, 
                    -0.013857540674507618, 
                    0.0056768967770040035, 
                    0.028628883883357048, 
                    0.02422436885535717, 
                    0.04907004162669182, 
                    0.030048206448554993, 
                    0.020152345299720764, 
                    0.016646798700094223, 
                    0.03215790167450905, 
                    0.04117763414978981, 
                    -0.008714564144611359, 
                    0.020615503191947937, 
                    -0.014933225698769093
                ], 
                [
                    -0.0014562420547008514, 
                    0.00019131737644784153, 
                    0.007438914384692907, 
                    0.002691342029720545, 
                    0.05693240463733673, 
                    -0.00022089022968430072, 
                    0.0047671617940068245, 
                    0.010110576637089252, 
                    -0.02739691361784935, 
                    0.016900038346648216, 
                    -0.020171938464045525, 
                    0.007266891188919544, 
                    0.022519761696457863, 
                    0.08869156986474991, 
                    0.0064905183389782906, 
                    0.013496024534106255, 
                    0.011140219867229462, 
                    0.0031864275224506855, 
                    -0.21346822381019592, 
                    0.027681224048137665, 
                    0.01510755717754364, 
                    0.0734725221991539, 
                    0.027190912514925003, 
                    -0.011141996830701828, 
                    0.005126741714775562, 
                    0.0171308983117342, 
                    -0.043003883212804794, 
                    0.028247589245438576, 
                    -0.05180112272500992, 
                    -0.1804756075143814, 
                    -0.03357100486755371, 
                    0.0024983605835586786, 
                    0.06971745193004608, 
                    0.055406730622053146, 
                    0.05264291167259216, 
                    -0.013195453211665154, 
                    0.060495950281620026, 
                    0.04218175634741783, 
                    -0.020054861903190613, 
                    0.05656946450471878, 
                    0.046908292919397354, 
                    0.05926428735256195, 
                    0.03326654061675072, 
                    0.016890736296772957, 
                    -0.1753375083208084, 
                    -0.026719899848103523, 
                    -0.006462284363806248, 
                    -0.03229834884405136, 
                    0.032810334116220474, 
                    0.10023266822099686, 
                    0.030355773866176605, 
                    -0.0005215203855186701, 
                    0.06866218149662018, 
                    0.015151459723711014, 
                    0.006676593329757452, 
                    0.014187205582857132, 
                    0.0023042859975248575, 
                    0.017155835404992104, 
                    0.03633289039134979, 
                    -0.0175090990960598
                ]
            ], 
            "is_input": false, 
            "layer_name": "fc_layer_1", 
            "n_inputs": 60
        }, 
        {
            "b": [
                0.03412514552474022, 
                0.02943354845046997, 
                0.04616578668355942, 
                0.033567436039447784, 
                -0.0043375007808208466, 
                0.0325433574616909, 
                0.03512623906135559, 
                0.026061788201332092, 
                0.02445080690085888, 
                1.1346551218593959e-05, 
                0.026210416108369827, 
                0.021268773823976517, 
                -0.00044288154458627105, 
                0.01869017444550991, 
                -0.00024086967459879816, 
                0.029236940667033195, 
                0.03110550343990326, 
                0.028890635818243027, 
                0.030370792374014854, 
                0.029890617355704308, 
                0.022572852671146393, 
                0.03228658437728882, 
                0.010954472236335278, 
                0.03514719381928444, 
                0.009844974614679813, 
                0.021506987512111664, 
                0.014981945976614952, 
                0.023884501308202744, 
                0.02202623151242733, 
                0.031163295730948448, 
                0.014013219624757767, 
                0.003148132935166359, 
                0.026091931387782097, 
                0.04506516456604004, 
                0.026133321225643158, 
                0.10965141654014587, 
                0.007645308971405029, 
                0.02698700875043869, 
                0.06832899898290634, 
                0.02300010621547699, 
                0.032624006271362305, 
                0.011757003143429756, 
                0.02271157130599022, 
                0.015142831951379776, 
                0.053753383457660675, 
                -0.0008518294198438525, 
                -0.004352086689323187, 
                0.01605742797255516, 
                0.004026798997074366, 
                0.018085986375808716, 
                0.031478337943553925, 
                0.02330004796385765, 
                0.030051756650209427, 
                0.018928086385130882, 
                0.047779083251953125, 
                0.029230548068881035, 
                0.026254700496792793, 
                0.0186468455940485, 
                0.0017727483063936234, 
                0.023092566058039665
            ], 
            "is_output": false, 
            "activation_function": "RELU", 
            "n_nodes": 60, 
            "W": [
                [
                    -0.0006608983967453241, 
                    -0.08721816539764404, 
                    0.06136098876595497, 
                    0.03615323081612587, 
                    0.019414396956562996, 
                    -0.05527845770120621, 
                    0.14880844950675964, 
                    0.07963485270738602, 
                    -0.00010875450243474916, 
                    -0.010793526656925678, 
                    -0.00541422376409173, 
                    -0.0721043273806572, 
                    0.08849505335092545, 
                    0.026830630376935005, 
                    0.06720192730426788, 
                    0.04132942855358124, 
                    0.021177295595407486, 
                    0.0163200031965971, 
                    -0.02131388522684574, 
                    0.05043850839138031, 
                    0.027254492044448853, 
                    0.026197737082839012, 
                    -0.049309343099594116, 
                    0.019874682649970055, 
                    0.05627955123782158, 
                    0.03166591748595238, 
                    0.12377212941646576, 
                    0.027762791141867638, 
                    0.0094026830047369, 
                    0.16029836237430573, 
                    0.027288468554615974, 
                    0.053172674030065536, 
                    -0.02306675724685192, 
                    0.010590947233140469, 
                    0.14563913643360138, 
                    -0.0009113698033615947, 
                    -0.013196134008467197, 
                    -0.011413882486522198, 
                    0.03311130404472351, 
                    -0.028469521552324295, 
                    -0.036500152200460434, 
                    0.02184746228158474, 
                    0.0019593473989516497, 
                    0.05715980753302574, 
                    -0.03824809566140175, 
                    -0.027550743892788887, 
                    -0.03104609251022339, 
                    0.0450628362596035, 
                    -0.06591134518384933, 
                    0.012804591096937656, 
                    0.048569630831480026, 
                    -0.018940312787890434, 
                    0.077130027115345, 
                    0.04941876232624054, 
                    -0.029451828449964523, 
                    -0.02067968249320984, 
                    0.06663728505373001, 
                    -0.05201607197523117, 
                    -0.002028728136792779, 
                    0.018958386033773422
                ], 
                [
                    0.050403229892253876, 
                    0.06219274923205376, 
                    0.01782366819679737, 
                    0.02188960276544094, 
                    0.02873198874294758, 
                    0.08552543818950653, 
                    -0.15379755198955536, 
                    0.0005364131648093462, 
                    0.024084627628326416, 
                    0.04147985205054283, 
                    0.044061820954084396, 
                    0.05652834475040436, 
                    -0.10122128576040268, 
                    0.055476535111665726, 
                    0.04090002924203873, 
                    0.018566183745861053, 
                    0.08926497399806976, 
                    0.04897146299481392, 
                    0.012521609663963318, 
                    0.05713094025850296, 
                    0.058243654668331146, 
                    0.05837036669254303, 
                    0.08543369174003601, 
                    0.02507944032549858, 
                    0.02104773372411728, 
                    0.05961816757917404, 
                    -0.0688275471329689, 
                    0.06560993939638138, 
                    0.005606826860457659, 
                    -0.14774870872497559, 
                    0.030515938997268677, 
                    0.028355704620480537, 
                    0.025405192747712135, 
                    0.057637788355350494, 
                    -0.10458560287952423, 
                    0.05616315081715584, 
                    -0.06531164795160294, 
                    -0.016519295051693916, 
                    0.008801772259175777, 
                    0.0026136592496186495, 
                    -0.024690056219697, 
                    0.06692950427532196, 
                    -0.03857219219207764, 
                    0.045608989894390106, 
                    -0.038148682564496994, 
                    0.03568585216999054, 
                    0.05273430794477463, 
                    0.006295870989561081, 
                    0.027859382331371307, 
                    0.016456197947263718, 
                    0.004976700525730848, 
                    0.03993884474039078, 
                    0.03341488167643547, 
                    0.011924569495022297, 
                    0.045623403042554855, 
                    0.10181217640638351, 
                    0.034161459654569626, 
                    0.09854258596897125, 
                    0.012505053542554379, 
                    0.0009636335307732224
                ], 
                [
                    0.009191901423037052, 
                    0.0245070718228817, 
                    -0.0072630406357347965, 
                    -0.01765715703368187, 
                    -0.06571681052446365, 
                    0.029504550620913506, 
                    -0.010603684931993484, 
                    -0.13784116506576538, 
                    0.005571198184043169, 
                    0.04306110739707947, 
                    -0.032088231295347214, 
                    -0.07544288039207458, 
                    0.018839050084352493, 
                    0.002505146898329258, 
                    -0.022269878536462784, 
                    -0.024555785581469536, 
                    -0.12934079766273499, 
                    -0.1251267045736313, 
                    -0.01554619800299406, 
                    -0.037512004375457764, 
                    -0.0120713971555233, 
                    -0.05942025035619736, 
                    -0.06323719769716263, 
                    0.001626482349820435, 
                    -0.0014385252725332975, 
                    -0.042986270040273666, 
                    0.038766779005527496, 
                    -0.04142206907272339, 
                    0.011518173851072788, 
                    0.011506075039505959, 
                    0.02493232488632202, 
                    -0.004275909624993801, 
                    0.023463565856218338, 
                    0.005883258301764727, 
                    -0.052023306488990784, 
                    -0.012684965506196022, 
                    0.08213555067777634, 
                    0.007020741235464811, 
                    -0.007656710222363472, 
                    0.02285662665963173, 
                    -0.04831850901246071, 
                    -0.07071980834007263, 
                    0.018751071766018867, 
                    -0.023761574178934097, 
                    0.08317523449659348, 
                    0.006361878477036953, 
                    -0.024767722934484482, 
                    -0.0024700150825083256, 
                    0.011273220181465149, 
                    0.006727265194058418, 
                    0.035788148641586304, 
                    -0.03638976812362671, 
                    -0.05949234217405319, 
                    -0.023053579032421112, 
                    0.026516707614064217, 
                    -0.15002456307411194, 
                    -0.051328931003808975, 
                    -0.06518775224685669, 
                    -0.01720641367137432, 
                    0.002969264518469572
                ], 
                [
                    0.04689411446452141, 
                    0.06695808470249176, 
                    0.02696649730205536, 
                    0.023792825639247894, 
                    0.035531021654605865, 
                    0.1461986005306244, 
                    -0.14668115973472595, 
                    -0.0314970426261425, 
                    0.022726314142346382, 
                    0.06994546204805374, 
                    0.042422667145729065, 
                    0.03989969938993454, 
                    -0.10599678009748459, 
                    0.022820474579930305, 
                    0.04389209672808647, 
                    0.047293130308389664, 
                    0.027030378580093384, 
                    0.05989360064268112, 
                    0.02467387169599533, 
                    0.00038265861803665757, 
                    0.05680400878190994, 
                    0.05783652886748314, 
                    0.09178116172552109, 
                    0.049057863652706146, 
                    0.02926778793334961, 
                    0.029536766931414604, 
                    -0.07874049246311188, 
                    0.04476446658372879, 
                    0.05586281046271324, 
                    -0.1205906867980957, 
                    0.03560690954327583, 
                    0.03787349537014961, 
                    0.03829935938119888, 
                    0.07838930934667587, 
                    -0.13403388857841492, 
                    0.05631604045629501, 
                    0.0024589828681200743, 
                    0.01127942930907011, 
                    0.030471758916974068, 
                    0.041212305426597595, 
                    -0.006039437837898731, 
                    0.05924249440431595, 
                    -0.022625157609581947, 
                    0.05305099859833717, 
                    0.02619571052491665, 
                    0.04887707903981209, 
                    0.05134854093194008, 
                    0.05237946659326553, 
                    0.03295367211103439, 
                    0.015234949998557568, 
                    0.026865068823099136, 
                    0.01524251326918602, 
                    0.04856805130839348, 
                    0.0038738520815968513, 
                    0.009859486483037472, 
                    0.060740403831005096, 
                    0.05161258950829506, 
                    0.07085975259542465, 
                    0.04348546266555786, 
                    0.022401560097932816
                ], 
                [
                    0.0356101393699646, 
                    -0.18970352411270142, 
                    0.10575531423091888, 
                    0.0068243760615587234, 
                    0.02308044582605362, 
                    -0.07770276069641113, 
                    0.07068125158548355, 
                    0.12676361203193665, 
                    -0.06862982362508774, 
                    -0.062912218272686, 
                    -0.025125805288553238, 
                    0.06051423400640488, 
                    0.07933718711137772, 
                    0.03364810347557068, 
                    0.01485577505081892, 
                    0.013858395628631115, 
                    -0.10006307810544968, 
                    0.03777338191866875, 
                    -0.03682231158018112, 
                    0.0310653205960989, 
                    -0.02010152116417885, 
                    0.02785412408411503, 
                    -0.14669740200042725, 
                    0.09453531354665756, 
                    0.08679467439651489, 
                    -0.030251406133174896, 
                    0.03828253597021103, 
                    0.050438735634088516, 
                    -0.023343641310930252, 
                    0.06643395125865936, 
                    0.04729844257235527, 
                    0.06877383589744568, 
                    -0.03047993779182434, 
                    0.03755168244242668, 
                    0.08664726465940475, 
                    -0.03856683149933815, 
                    -0.03525204211473465, 
                    0.02991640567779541, 
                    0.022574245929718018, 
                    0.03177785500884056, 
                    0.08939830958843231, 
                    0.09475035965442657, 
                    0.012083941139280796, 
                    0.035750433802604675, 
                    0.034228164702653885, 
                    -0.0013315021060407162, 
                    -0.04146593064069748, 
                    0.03650643303990364, 
                    -0.09257663041353226, 
                    -0.031192246824502945, 
                    0.011549803428351879, 
                    -0.12685297429561615, 
                    0.07449600845575333, 
                    0.06301620602607727, 
                    -0.09461744874715805, 
                    -0.0685243159532547, 
                    0.054242100566625595, 
                    -0.03111252933740616, 
                    -0.030019357800483704, 
                    -0.001124461297877133
                ], 
                [
                    0.07931375503540039, 
                    0.07210251688957214, 
                    0.04759605973958969, 
                    0.019030824303627014, 
                    0.05788522586226463, 
                    0.10763608664274216, 
                    -0.12709784507751465, 
                    -0.023975364863872528, 
                    0.01600932888686657, 
                    0.039286673069000244, 
                    0.07699500024318695, 
                    0.06444483995437622, 
                    -0.09089814871549606, 
                    0.020175455138087273, 
                    0.034650277346372604, 
                    0.03313080221414566, 
                    0.08416391164064407, 
                    0.05707778409123421, 
                    -0.008653352968394756, 
                    0.048792075365781784, 
                    0.039712827652692795, 
                    0.055441662669181824, 
                    0.09583793580532074, 
                    0.003952727187424898, 
                    0.014535154215991497, 
                    0.049697913229465485, 
                    -0.07969528436660767, 
                    0.04266887158155441, 
                    0.04615314304828644, 
                    -0.12906624376773834, 
                    0.03326037898659706, 
                    0.04931587725877762, 
                    0.06939753890037537, 
                    0.05153995752334595, 
                    -0.14523647725582123, 
                    0.030792558565735817, 
                    -0.07575973123311996, 
                    0.020678862929344177, 
                    0.03956424817442894, 
                    0.034785836935043335, 
                    -0.01937541365623474, 
                    0.027191130444407463, 
                    -0.01608719304203987, 
                    0.009389982558786869, 
                    -0.03498338907957077, 
                    0.07063364237546921, 
                    0.0675889328122139, 
                    0.004867855459451675, 
                    0.043511245399713516, 
                    0.027319341897964478, 
                    0.028689881786704063, 
                    0.019249390810728073, 
                    0.05257374048233032, 
                    0.007222890388220549, 
                    0.034890562295913696, 
                    0.10636816173791885, 
                    0.022801820188760757, 
                    0.08903288841247559, 
                    0.00563023379072547, 
                    0.04236510023474693
                ], 
                [
                    0.052728597074747086, 
                    0.07879884541034698, 
                    0.05355215445160866, 
                    0.01595297083258629, 
                    0.07990919798612595, 
                    0.1314113587141037, 
                    -0.09784014523029327, 
                    -0.021712681278586388, 
                    0.04724695533514023, 
                    0.07947774976491928, 
                    0.04299402981996536, 
                    -0.03648900240659714, 
                    -0.07693637162446976, 
                    0.07000388950109482, 
                    0.029486864805221558, 
                    0.04896143451333046, 
                    -0.03431819751858711, 
                    0.053936246782541275, 
                    0.02163274586200714, 
                    0.05192563310265541, 
                    0.03652602434158325, 
                    0.05512193217873573, 
                    0.07559739053249359, 
                    0.06155681237578392, 
                    0.05803048983216286, 
                    0.054252635687589645, 
                    -0.045300520956516266, 
                    0.009786234237253666, 
                    0.030814193189144135, 
                    -0.11903116852045059, 
                    0.029898079112172127, 
                    0.05542193353176117, 
                    0.06180715560913086, 
                    0.045408621430397034, 
                    -0.12916754186153412, 
                    0.02837221883237362, 
                    0.05329740047454834, 
                    -0.019079219549894333, 
                    0.07479893416166306, 
                    0.06420396268367767, 
                    0.019789187237620354, 
                    0.07929252833127975, 
                    0.01104060374200344, 
                    0.04895191267132759, 
                    0.04378289729356766, 
                    0.062225908041000366, 
                    0.06156550720334053, 
                    0.07188522070646286, 
                    0.044518355280160904, 
                    0.023426640778779984, 
                    0.03224300220608711, 
                    -0.04653410613536835, 
                    0.046442244201898575, 
                    0.03097783960402012, 
                    0.0471428781747818, 
                    -0.053451500833034515, 
                    0.0484253354370594, 
                    0.03566776216030121, 
                    0.04197820648550987, 
                    0.0291563980281353
                ], 
                [
                    0.08650950342416763, 
                    0.014736171811819077, 
                    0.09210234135389328, 
                    0.01693069003522396, 
                    0.049971189349889755, 
                    0.13295800983905792, 
                    -0.0770934447646141, 
                    0.05488547682762146, 
                    0.04614311456680298, 
                    0.019435182213783264, 
                    0.04570164903998375, 
                    -0.1399916708469391, 
                    -0.05041484534740448, 
                    0.06580985337495804, 
                    0.08072055131196976, 
                    0.044939592480659485, 
                    -0.09771750867366791, 
                    0.06723485887050629, 
                    0.006004507187753916, 
                    0.04155312106013298, 
                    0.012625085189938545, 
                    0.03799503296613693, 
                    0.04886985197663307, 
                    0.06288637220859528, 
                    0.0872124582529068, 
                    0.044852107763290405, 
                    -0.004555198363959789, 
                    0.04809856787323952, 
                    0.0640818253159523, 
                    -0.05765897408127785, 
                    0.06267739832401276, 
                    0.0780208557844162, 
                    0.0503474697470665, 
                    0.04557444527745247, 
                    -0.07933135330677032, 
                    0.04601423814892769, 
                    0.12260416150093079, 
                    -0.0013039346085861325, 
                    0.0471898689866066, 
                    0.08981014788150787, 
                    0.03971254453063011, 
                    0.07097005844116211, 
                    -0.015964677557349205, 
                    0.03779064863920212, 
                    0.043927356600761414, 
                    0.02672683447599411, 
                    0.01799594797194004, 
                    0.04132973030209541, 
                    -0.007327531464397907, 
                    0.03309841454029083, 
                    0.07735790312290192, 
                    -0.09632200747728348, 
                    0.05371510609984398, 
                    0.09899965673685074, 
                    0.013800744898617268, 
                    -0.11776774376630783, 
                    0.055601295083761215, 
                    0.013449009507894516, 
                    0.03186630457639694, 
                    0.027350347489118576
                ], 
                [
                    0.07079768925905228, 
                    0.052281454205513, 
                    0.075126513838768, 
                    0.04983624443411827, 
                    0.07203254848718643, 
                    0.11248468607664108, 
                    -0.0835796669125557, 
                    -0.0410492978990078, 
                    0.03740034997463226, 
                    0.04907849431037903, 
                    0.014388058334589005, 
                    -0.009568680077791214, 
                    -0.074787437915802, 
                    0.05876430124044418, 
                    0.0315878726541996, 
                    0.06302259117364883, 
                    -0.005841816775500774, 
                    0.05692533031105995, 
                    -0.015609406866133213, 
                    0.029884478077292442, 
                    0.06664198637008667, 
                    0.06254289299249649, 
                    0.09178361296653748, 
                    0.07136240601539612, 
                    0.047423917800188065, 
                    0.05863123759627342, 
                    -0.08212914317846298, 
                    0.039968341588974, 
                    0.03558995947241783, 
                    -0.13093924522399902, 
                    0.049814797937870026, 
                    0.06574827432632446, 
                    0.030360979959368706, 
                    0.0337735153734684, 
                    -0.12937210500240326, 
                    0.07542844116687775, 
                    -0.021103445440530777, 
                    0.010138454847037792, 
                    0.02438633143901825, 
                    0.04801216349005699, 
                    -0.05960855260491371, 
                    0.05978758633136749, 
                    -0.023226510733366013, 
                    0.05917632579803467, 
                    0.014075635001063347, 
                    0.014875482767820358, 
                    0.05559220537543297, 
                    0.052402131259441376, 
                    0.03462992608547211, 
                    -0.03937835991382599, 
                    0.041487663984298706, 
                    -0.006452418398112059, 
                    0.049951694905757904, 
                    0.030948152765631676, 
                    0.03961171209812164, 
                    0.014084084890782833, 
                    0.05950744450092316, 
                    0.086030513048172, 
                    0.034044306725263596, 
                    0.05804964900016785
                ], 
                [
                    -0.009593406692147255, 
                    -0.007814247161149979, 
                    -0.0002176722337026149, 
                    -0.027232110500335693, 
                    -0.012401099316775799, 
                    -0.030275382101535797, 
                    -0.027367055416107178, 
                    0.002674158662557602, 
                    0.0022358340211212635, 
                    -0.0023648750502616167, 
                    0.0020888582803308964, 
                    0.013828654773533344, 
                    -0.032770223915576935, 
                    0.003907187841832638, 
                    0.006269562523812056, 
                    -0.011644489131867886, 
                    -0.012726989574730396, 
                    0.012278596870601177, 
                    0.0037522020284086466, 
                    0.0022813507821410894, 
                    0.01714584417641163, 
                    -0.035392824560403824, 
                    0.019286539405584335, 
                    0.007825586944818497, 
                    -0.024774683639407158, 
                    0.010489778593182564, 
                    0.009338430128991604, 
                    -0.004923624452203512, 
                    -0.012435518205165863, 
                    -0.013111193664371967, 
                    -0.015010112896561623, 
                    0.003305227728560567, 
                    -0.006588800344616175, 
                    0.005257136188447475, 
                    0.030365636572241783, 
                    0.00788046047091484, 
                    -0.009753567166626453, 
                    -0.03568001836538315, 
                    -0.03393841162323952, 
                    -0.03023487888276577, 
                    0.010453557595610619, 
                    -0.018760183826088905, 
                    -0.02756931632757187, 
                    -0.01647898554801941, 
                    0.019479630514979362, 
                    0.008713922463357449, 
                    -0.008404888212680817, 
                    -0.013677534647285938, 
                    -0.02029622532427311, 
                    0.016482125967741013, 
                    0.010120491497218609, 
                    0.004468707833439112, 
                    -0.0024077293928712606, 
                    -0.0020321945194154978, 
                    -0.0034708851017057896, 
                    -0.0003622393123805523, 
                    0.021265024319291115, 
                    -0.01914883963763714, 
                    0.017641596496105194, 
                    0.006387144327163696
                ], 
                [
                    0.07365742325782776, 
                    0.0727049931883812, 
                    0.05397675558924675, 
                    0.06376030296087265, 
                    0.03718330338597298, 
                    0.14101719856262207, 
                    -0.13725997507572174, 
                    -0.019894225522875786, 
                    0.026952600106596947, 
                    0.016736358404159546, 
                    0.054356012493371964, 
                    -0.04351259022951126, 
                    -0.07847761362791061, 
                    0.0537697970867157, 
                    0.03123399056494236, 
                    0.015793852508068085, 
                    -0.03829079493880272, 
                    0.042159438133239746, 
                    0.01816081441938877, 
                    0.06317327916622162, 
                    0.03580290824174881, 
                    0.03683055192232132, 
                    0.055412717163562775, 
                    0.02532312460243702, 
                    0.047384221106767654, 
                    0.029945187270641327, 
                    -0.09654822945594788, 
                    0.04883716255426407, 
                    0.012735315598547459, 
                    -0.16899503767490387, 
                    0.024009881541132927, 
                    0.06960039585828781, 
                    0.025414053350687027, 
                    0.05857190117239952, 
                    -0.12556317448616028, 
                    0.025586776435375214, 
                    0.01425978820770979, 
                    0.015950625762343407, 
                    0.047378093004226685, 
                    0.03864773362874985, 
                    -0.017579415813088417, 
                    0.03167726844549179, 
                    0.020083608105778694, 
                    0.029278038069605827, 
                    -0.009925424121320248, 
                    0.05378907546401024, 
                    0.03785889595746994, 
                    0.043395478278398514, 
                    0.0565548874437809, 
                    -0.024109775200486183, 
                    0.038323573768138885, 
                    -0.02008880488574505, 
                    0.008576269261538982, 
                    0.03899047523736954, 
                    0.042240988463163376, 
                    -0.016966069117188454, 
                    0.03781324625015259, 
                    0.04883304983377457, 
                    -0.00634347228333354, 
                    0.04265012964606285
                ], 
                [
                    0.05146237462759018, 
                    0.0732978880405426, 
                    0.05352971330285072, 
                    0.05328868329524994, 
                    0.09665141254663467, 
                    0.15122090280056, 
                    -0.1415620893239975, 
                    -0.03512190282344818, 
                    0.060844969004392624, 
                    0.04292270541191101, 
                    0.0561712309718132, 
                    0.06865213811397552, 
                    -0.04405663162469864, 
                    0.028727279976010323, 
                    0.09133714437484741, 
                    0.033965639770030975, 
                    0.08874720335006714, 
                    0.06479872763156891, 
                    0.004607901908457279, 
                    0.05571185052394867, 
                    0.06528551131486893, 
                    0.031016167253255844, 
                    0.060935601592063904, 
                    0.06004657223820686, 
                    0.04582676291465759, 
                    0.0429711788892746, 
                    -0.0500919446349144, 
                    0.03620471805334091, 
                    0.05694722384214401, 
                    -0.12378374487161636, 
                    0.052423760294914246, 
                    0.06271623820066452, 
                    0.005498059093952179, 
                    0.03566175699234009, 
                    -0.11397860944271088, 
                    0.046254195272922516, 
                    -0.0977916568517685, 
                    0.022620581090450287, 
                    0.039529137313365936, 
                    0.043704479932785034, 
                    -0.09528748691082001, 
                    0.07267305999994278, 
                    0.029717735946178436, 
                    0.06577391177415848, 
                    -0.035348840057849884, 
                    0.0644579753279686, 
                    0.06028036028146744, 
                    0.040127892047166824, 
                    0.03473798558115959, 
                    0.020075295120477676, 
                    0.004520854447036982, 
                    0.04646383598446846, 
                    0.05075259134173393, 
                    0.06951107829809189, 
                    0.049727994948625565, 
                    0.08697561919689178, 
                    0.04722710698843002, 
                    0.049710966646671295, 
                    0.028174372389912605, 
                    0.05527445301413536
                ], 
                [
                    -0.04597967490553856, 
                    0.023866573348641396, 
                    -0.015911314636468887, 
                    0.010429687798023224, 
                    0.04755379632115364, 
                    0.00906817801296711, 
                    0.07663525640964508, 
                    -0.022399883717298508, 
                    0.024067046120762825, 
                    0.00567653588950634, 
                    0.007129214704036713, 
                    0.13918714225292206, 
                    0.05201832205057144, 
                    -0.05766652151942253, 
                    0.04824955016374588, 
                    0.0013044541701674461, 
                    0.13219532370567322, 
                    0.07578098773956299, 
                    -0.013027886860072613, 
                    0.03884042054414749, 
                    0.015324367210268974, 
                    0.04046664386987686, 
                    0.04078957065939903, 
                    -0.01813608594238758, 
                    -0.007658455986529589, 
                    0.023064058274030685, 
                    0.03549821674823761, 
                    0.026670733466744423, 
                    0.05224551633000374, 
                    0.0880228653550148, 
                    0.0023633253294974566, 
                    -0.013398833572864532, 
                    0.014536956325173378, 
                    -0.04395391792058945, 
                    0.09745702147483826, 
                    0.004826246295124292, 
                    -0.15100713074207306, 
                    -0.014371233992278576, 
                    -0.016644977033138275, 
                    -0.05346640944480896, 
                    -0.0779423788189888, 
                    0.0007781355525366962, 
                    -0.013613519258797169, 
                    0.010933786630630493, 
                    -0.048225682228803635, 
                    0.0010095061734318733, 
                    0.02570108324289322, 
                    0.03818898648023605, 
                    0.052385807037353516, 
                    -0.000613091338891536, 
                    0.0022100701462477446, 
                    0.09830307215452194, 
                    0.034303680062294006, 
                    -0.04372331127524376, 
                    0.03980131819844246, 
                    0.14486414194107056, 
                    0.006093422416597605, 
                    0.036842938512563705, 
                    0.01990295946598053, 
                    0.03239341825246811
                ], 
                [
                    0.07771189510822296, 
                    0.012902619317173958, 
                    0.04914851486682892, 
                    -0.004976117517799139, 
                    0.024049794301390648, 
                    0.07879859954118729, 
                    -0.18721136450767517, 
                    0.07419964671134949, 
                    0.02136475220322609, 
                    0.05883887782692909, 
                    0.07483512908220291, 
                    -0.17009611427783966, 
                    -0.11148522049188614, 
                    0.08651912212371826, 
                    0.012337224557995796, 
                    0.04755942523479462, 
                    -0.18277765810489655, 
                    0.004016886930912733, 
                    -0.010601031593978405, 
                    0.010250281542539597, 
                    0.040224865078926086, 
                    0.017656702548265457, 
                    0.029796890914440155, 
                    0.07994973659515381, 
                    0.058641090989112854, 
                    0.023118073120713234, 
                    -0.12078259140253067, 
                    0.0647205337882042, 
                    0.006945099215954542, 
                    -0.17643557488918304, 
                    0.039242058992385864, 
                    0.05057746544480324, 
                    0.01435117144137621, 
                    0.061870843172073364, 
                    -0.16321489214897156, 
                    0.016007138416171074, 
                    0.09791560471057892, 
                    -0.001625599223189056, 
                    0.0591413676738739, 
                    0.055068228393793106, 
                    -0.07819930464029312, 
                    0.07666654139757156, 
                    -0.014519484713673592, 
                    0.0085602393373847, 
                    0.041106682270765305, 
                    0.045931316912174225, 
                    -0.0011596352560445666, 
                    0.01117176003754139, 
                    0.013893856666982174, 
                    -0.006345586385577917, 
                    0.02737939916551113, 
                    -0.1077427789568901, 
                    -0.010917776264250278, 
                    0.07837125658988953, 
                    0.006598152685910463, 
                    -0.1844707578420639, 
                    0.03122893162071705, 
                    -0.0008362240623682737, 
                    0.03929039090871811, 
                    -0.000994862406514585
                ], 
                [
                    -0.03926205635070801, 
                    -0.0008663299959152937, 
                    0.030650241300463676, 
                    -0.020229918882250786, 
                    0.008011970669031143, 
                    -0.0032712440006434917, 
                    0.028877973556518555, 
                    0.0207113828510046, 
                    0.010702572762966156, 
                    -0.027386415749788284, 
                    0.017504574730992317, 
                    -0.00565838860347867, 
                    -0.02917887456715107, 
                    0.0016144710825756192, 
                    -0.005437904037535191, 
                    0.005306902341544628, 
                    -0.0006119420868344605, 
                    -0.002788200043141842, 
                    -0.005325682461261749, 
                    0.0109104560688138, 
                    -0.026386847719550133, 
                    0.0110618332400918, 
                    -4.393839390104404e-06, 
                    0.03941641375422478, 
                    0.01874835230410099, 
                    0.017472682520747185, 
                    0.004248178564012051, 
                    -0.003913999535143375, 
                    0.01587592251598835, 
                    -0.004922274500131607, 
                    -0.011504131369292736, 
                    0.004823954775929451, 
                    -0.007068287581205368, 
                    -0.031201116740703583, 
                    -0.016150549054145813, 
                    0.015686405822634697, 
                    -0.011967306025326252, 
                    0.015683121979236603, 
                    -0.02674073353409767, 
                    -0.02043767273426056, 
                    -0.024602413177490234, 
                    -0.023458482697606087, 
                    -0.00027583897463046014, 
                    -0.021159717813134193, 
                    -0.018342558294534683, 
                    -0.004747137427330017, 
                    -0.0058138114400208, 
                    0.006711909081786871, 
                    0.011460721492767334, 
                    -0.027873868122696877, 
                    0.002729281084612012, 
                    -0.018262892961502075, 
                    -0.0178715568035841, 
                    0.010197329334914684, 
                    -0.018855169415473938, 
                    0.022325679659843445, 
                    0.0016428232192993164, 
                    0.009694778360426426, 
                    -0.0021386542357504368, 
                    0.001314799883402884
                ], 
                [
                    -0.03250540420413017, 
                    0.011321491561830044, 
                    -0.015048771165311337, 
                    -0.023690609261393547, 
                    -0.02720656432211399, 
                    0.02728120982646942, 
                    -0.00010196636867476627, 
                    -0.09329189360141754, 
                    -0.03371579945087433, 
                    0.04045729711651802, 
                    0.03449014574289322, 
                    -0.017972728237509727, 
                    -0.0043083373457193375, 
                    0.02644246444106102, 
                    0.0019180726958438754, 
                    0.03198619931936264, 
                    -0.024882638826966286, 
                    -0.05552246421575546, 
                    0.008295428939163685, 
                    -0.015315379947423935, 
                    -0.017047464847564697, 
                    -0.008365674875676632, 
                    0.006226911675184965, 
                    0.002131410874426365, 
                    -0.023225020617246628, 
                    0.009400704875588417, 
                    0.04941783472895622, 
                    -0.00284345680847764, 
                    0.018869251012802124, 
                    0.019703317433595657, 
                    -0.008429878391325474, 
                    -0.03628915920853615, 
                    0.018714552745223045, 
                    0.000407137704314664, 
                    0.05086586996912956, 
                    0.016153912991285324, 
                    0.0863739550113678, 
                    0.034616194665431976, 
                    0.016339749097824097, 
                    0.0673806369304657, 
                    0.05185451731085777, 
                    -0.04624956101179123, 
                    0.008990534581243992, 
                    0.012369416654109955, 
                    0.06132817640900612, 
                    -0.0007451956626027822, 
                    0.004266913514584303, 
                    -0.015404846519231796, 
                    0.011702422052621841, 
                    -0.016077391803264618, 
                    0.029584521427750587, 
                    0.05028795450925827, 
                    -0.09105926007032394, 
                    -0.0040794177912175655, 
                    0.021748362109065056, 
                    -0.00966204795986414, 
                    -0.033147621899843216, 
                    -0.020765747874975204, 
                    0.03625861927866936, 
                    -0.013396916911005974
                ], 
                [
                    0.03801492601633072, 
                    0.06506635248661041, 
                    0.04809388890862465, 
                    0.03077206015586853, 
                    0.05441750958561897, 
                    0.13280875980854034, 
                    -0.1423451006412506, 
                    -0.05816210061311722, 
                    0.007015676237642765, 
                    0.055446527898311615, 
                    0.048255715519189835, 
                    -0.009735590778291225, 
                    -0.10296841710805893, 
                    0.050224728882312775, 
                    0.0656203031539917, 
                    0.001254166243597865, 
                    0.03989075869321823, 
                    0.027641840279102325, 
                    0.027885613963007927, 
                    0.0426686592400074, 
                    0.06828006356954575, 
                    0.02951286919414997, 
                    0.06951549649238586, 
                    0.0636458769440651, 
                    0.016414426267147064, 
                    0.06639739871025085, 
                    -0.06315082311630249, 
                    0.0091748321428895, 
                    0.06946000456809998, 
                    -0.13581159710884094, 
                    0.04234742000699043, 
                    0.03168758377432823, 
                    0.04052229970693588, 
                    0.028590818867087364, 
                    -0.11982176452875137, 
                    0.027666976675391197, 
                    0.013871871866285801, 
                    0.00848300103098154, 
                    0.03210568055510521, 
                    0.004802787210792303, 
                    -0.07056044042110443, 
                    0.015455006621778011, 
                    0.009791485033929348, 
                    0.06995229423046112, 
                    0.003328656777739525, 
                    0.0639883428812027, 
                    0.043196678161621094, 
                    0.04618293046951294, 
                    0.01318385824561119, 
                    -0.008891264908015728, 
                    0.015732744708657265, 
                    -0.020536867901682854, 
                    0.015178604982793331, 
                    0.07270447164773941, 
                    0.03108185902237892, 
                    -0.041126225143671036, 
                    0.04460055008530617, 
                    0.051990218460559845, 
                    0.054436761885881424, 
                    0.025117218494415283
                ], 
                [
                    0.034681566059589386, 
                    0.08070135116577148, 
                    -0.009147566743195057, 
                    0.04695817083120346, 
                    0.04432433098554611, 
                    0.11781221628189087, 
                    -0.13812047243118286, 
                    -0.025920512154698372, 
                    0.04848715290427208, 
                    0.011137482710182667, 
                    0.07844118773937225, 
                    0.017135238274931908, 
                    -0.11459684371948242, 
                    0.028119932860136032, 
                    0.06333596259355545, 
                    0.044353630393743515, 
                    0.026822196319699287, 
                    0.017820442095398903, 
                    -0.026507608592510223, 
                    -0.018580317497253418, 
                    0.0403105653822422, 
                    0.05537155270576477, 
                    0.08110607415437698, 
                    0.027897337451577187, 
                    -0.006229436490684748, 
                    0.039195530116558075, 
                    -0.10869839042425156, 
                    0.035134900361299515, 
                    0.047838758677244186, 
                    -0.1621702015399933, 
                    0.016015013679862022, 
                    0.033099886029958725, 
                    0.05810270085930824, 
                    0.03757287189364433, 
                    -0.16217853128910065, 
                    0.03610873594880104, 
                    -0.0124192601069808, 
                    0.004445989616215229, 
                    0.03881324082612991, 
                    0.052413176745176315, 
                    -0.0515262745320797, 
                    0.032613907009363174, 
                    -0.01988922990858555, 
                    -0.001360477413982153, 
                    0.01519617810845375, 
                    0.0575326532125473, 
                    0.04840519651770592, 
                    0.00899777002632618, 
                    0.059637486934661865, 
                    -0.019207404926419258, 
                    0.037989940494298935, 
                    0.030132947489619255, 
                    0.04558921232819557, 
                    0.023610379546880722, 
                    0.043411433696746826, 
                    0.034953780472278595, 
                    0.006909919437021017, 
                    0.0743815153837204, 
                    0.019612416625022888, 
                    0.03825538977980614
                ], 
                [
                    0.04509050399065018, 
                    0.034106578677892685, 
                    0.06576363742351532, 
                    0.04679534211754799, 
                    0.046369366347789764, 
                    0.14151856303215027, 
                    -0.1103392094373703, 
                    -0.028036771342158318, 
                    0.05945083498954773, 
                    0.07617093622684479, 
                    0.064299076795578, 
                    0.013921611942350864, 
                    -0.06070515140891075, 
                    0.04596488177776337, 
                    0.05768584832549095, 
                    0.07394374161958694, 
                    0.12261920422315598, 
                    0.07962822914123535, 
                    -0.016646113246679306, 
                    0.01362689770758152, 
                    0.032064247876405716, 
                    0.04073910787701607, 
                    0.050002675503492355, 
                    0.026394741609692574, 
                    0.028596743941307068, 
                    0.04207795858383179, 
                    -0.05861976370215416, 
                    0.036388784646987915, 
                    0.04132581502199173, 
                    -0.13546673953533173, 
                    0.017663395032286644, 
                    0.045087262988090515, 
                    0.02615015022456646, 
                    0.05194232985377312, 
                    -0.12101923674345016, 
                    0.07071201503276825, 
                    -0.07687164098024368, 
                    -0.00436262134462595, 
                    0.019909117370843887, 
                    0.044661931693553925, 
                    -0.05565953999757767, 
                    0.04691844806075096, 
                    -0.016422763466835022, 
                    0.018002575263381004, 
                    -0.019446762278676033, 
                    0.061317604035139084, 
                    0.037661418318748474, 
                    0.051872871816158295, 
                    0.04193435609340668, 
                    -0.007634290494024754, 
                    0.05384966731071472, 
                    0.042155541479587555, 
                    0.05913519859313965, 
                    0.0370868444442749, 
                    0.06256440281867981, 
                    0.09087108820676804, 
                    0.03417547047138214, 
                    0.09053867310285568, 
                    0.03514942154288292, 
                    0.024340635165572166
                ], 
                [
                    0.07977768778800964, 
                    0.05998675525188446, 
                    0.0458260104060173, 
                    0.03278310224413872, 
                    0.06942698359489441, 
                    0.13707850873470306, 
                    -0.09905333071947098, 
                    0.027479276061058044, 
                    0.028046749532222748, 
                    0.028732813894748688, 
                    0.028557296842336655, 
                    0.02242770791053772, 
                    -0.08544689416885376, 
                    0.047414883971214294, 
                    0.035787183791399, 
                    0.008969249203801155, 
                    0.018331749364733696, 
                    0.04014546424150467, 
                    0.019932009279727936, 
                    0.024760566651821136, 
                    0.08247999846935272, 
                    0.07293946295976639, 
                    0.07824870198965073, 
                    0.0340433269739151, 
                    0.04362322390079498, 
                    0.03431907668709755, 
                    -0.09398289024829865, 
                    0.017159676179289818, 
                    0.03829842060804367, 
                    -0.08940286189317703, 
                    0.03210888430476189, 
                    0.037493810057640076, 
                    0.04111650586128235, 
                    0.06259288638830185, 
                    -0.10148318111896515, 
                    0.03301073610782623, 
                    -0.025217745453119278, 
                    -0.008175229653716087, 
                    0.029630184173583984, 
                    0.036295950412750244, 
                    -0.02303006872534752, 
                    0.08489339798688889, 
                    -0.003401343245059252, 
                    0.004790264647454023, 
                    0.03404749557375908, 
                    0.04936234652996063, 
                    0.02923043631017208, 
                    0.029573943465948105, 
                    0.05417246371507645, 
                    0.0023240307345986366, 
                    0.03474495932459831, 
                    -0.016036005690693855, 
                    0.03791655972599983, 
                    0.05212615057826042, 
                    0.013198048807680607, 
                    0.010561677627265453, 
                    0.02244739979505539, 
                    0.07971175760030746, 
                    0.0219784677028656, 
                    0.003921312279999256
                ], 
                [
                    0.0571243017911911, 
                    0.05571595951914787, 
                    0.055333949625492096, 
                    0.08063812553882599, 
                    0.08802872151136398, 
                    0.1568067967891693, 
                    -0.09808062762022018, 
                    0.0035585963632911444, 
                    0.07758820056915283, 
                    0.03230291232466698, 
                    0.05124273896217346, 
                    0.0025479719042778015, 
                    -0.06066003441810608, 
                    0.06093529984354973, 
                    0.052613187581300735, 
                    0.004791512154042721, 
                    0.12645724415779114, 
                    0.08904318511486053, 
                    -0.03290678560733795, 
                    0.07114683836698532, 
                    0.07529737055301666, 
                    0.06220052018761635, 
                    0.07858271151781082, 
                    0.028386399149894714, 
                    0.05604979768395424, 
                    0.06595908105373383, 
                    -0.05247913673520088, 
                    0.04122073948383331, 
                    0.047738946974277496, 
                    -0.10142115503549576, 
                    0.08106376975774765, 
                    0.06285727024078369, 
                    0.08188783377408981, 
                    0.05037105455994606, 
                    -0.09205005317926407, 
                    0.04196244105696678, 
                    -0.09899239242076874, 
                    -0.030845336616039276, 
                    0.008226925507187843, 
                    0.0075750406831502914, 
                    -0.1123713031411171, 
                    0.07121455669403076, 
                    -0.0010481912177056074, 
                    0.07966487109661102, 
                    -0.07014832645654678, 
                    0.04121038690209389, 
                    0.056991320103406906, 
                    0.08369730412960052, 
                    0.04679135978221893, 
                    -0.012555419467389584, 
                    0.07511956244707108, 
                    0.001415451755747199, 
                    0.07800272852182388, 
                    0.0696387067437172, 
                    0.0555841326713562, 
                    0.04605795443058014, 
                    0.06607009470462799, 
                    0.06440425664186478, 
                    0.04268958792090416, 
                    0.07703423500061035
                ], 
                [
                    0.03966234624385834, 
                    0.025544103235006332, 
                    0.04547961801290512, 
                    0.05838718265295029, 
                    0.05395917594432831, 
                    0.09380882978439331, 
                    -0.1651119738817215, 
                    -0.06386216729879379, 
                    0.011789905838668346, 
                    0.029688270762562752, 
                    0.028028203174471855, 
                    -0.10496716946363449, 
                    -0.07271596044301987, 
                    0.05274631455540657, 
                    0.04197955131530762, 
                    0.022896649315953255, 
                    -0.06286212056875229, 
                    0.03498699516057968, 
                    0.018453272059559822, 
                    0.04866737499833107, 
                    0.013277893885970116, 
                    0.056448619812726974, 
                    0.04230660945177078, 
                    0.022599438205361366, 
                    0.028620246797800064, 
                    0.03461387753486633, 
                    -0.09370478242635727, 
                    0.06268051266670227, 
                    0.013971840962767601, 
                    -0.13565334677696228, 
                    0.031007414683699608, 
                    0.01969757117331028, 
                    0.04197271168231964, 
                    0.06228324770927429, 
                    -0.15343810617923737, 
                    0.001873066765256226, 
                    0.0708039402961731, 
                    -0.009115658700466156, 
                    0.04529951140284538, 
                    0.060765452682971954, 
                    -0.040240705013275146, 
                    -0.0027695465832948685, 
                    -0.01295614056289196, 
                    0.029908768832683563, 
                    0.05609968304634094, 
                    0.03826900199055672, 
                    0.05251947417855263, 
                    0.00641068397089839, 
                    0.04273749142885208, 
                    0.0049429587088525295, 
                    0.048633914440870285, 
                    -0.03518408536911011, 
                    0.018813366070389748, 
                    0.029712263494729996, 
                    0.006798157934099436, 
                    -0.15561160445213318, 
                    0.017069585621356964, 
                    -0.00017551425844430923, 
                    0.00946512445807457, 
                    0.06687325239181519
                ], 
                [
                    0.005991413723677397, 
                    -0.008861538954079151, 
                    -0.014988654293119907, 
                    -0.005907371640205383, 
                    -0.02035306952893734, 
                    -0.03107883408665657, 
                    0.017994137480854988, 
                    0.10414084792137146, 
                    -0.0184292234480381, 
                    -0.035635363310575485, 
                    0.015480387024581432, 
                    -0.00645988155156374, 
                    0.0017012389143928885, 
                    0.012754942290484905, 
                    -0.003390016034245491, 
                    -0.01562805473804474, 
                    -0.06963945925235748, 
                    -0.0063111926428973675, 
                    0.002724094083532691, 
                    -0.04814508557319641, 
                    -0.002896808087825775, 
                    0.018268277868628502, 
                    0.014714636839926243, 
                    -0.0014424521941691637, 
                    0.028383933007717133, 
                    0.007411429658532143, 
                    -0.003008027793839574, 
                    0.03688099980354309, 
                    0.022198384627699852, 
                    0.012197364121675491, 
                    0.02341981790959835, 
                    0.0039902618154883385, 
                    -0.01992511935532093, 
                    -0.020841095596551895, 
                    -0.013465586118400097, 
                    -0.021496202796697617, 
                    -0.001661138143390417, 
                    -0.017554497346282005, 
                    0.03571448102593422, 
                    0.023617461323738098, 
                    0.12077537924051285, 
                    -0.0006713260663673282, 
                    3.88658772862982e-05, 
                    0.03626495599746704, 
                    0.03623844310641289, 
                    0.027825338765978813, 
                    0.01810247264802456, 
                    -0.01996443420648575, 
                    0.009805421344935894, 
                    -0.0166053157299757, 
                    0.020955216139554977, 
                    -0.03120209276676178, 
                    -0.03724513575434685, 
                    -0.0072711012326180935, 
                    0.016082894057035446, 
                    -0.00793621875345707, 
                    0.01926892064511776, 
                    -0.0015534237027168274, 
                    -0.01787359081208706, 
                    -0.03702642396092415
                ], 
                [
                    0.04327166825532913, 
                    0.050376877188682556, 
                    0.0740543082356453, 
                    0.05731349438428879, 
                    0.039238326251506805, 
                    0.15817931294441223, 
                    -0.0995599627494812, 
                    -0.020992999896407127, 
                    0.05885990336537361, 
                    0.05409788712859154, 
                    0.038377467542886734, 
                    -0.03814835846424103, 
                    -0.05029688775539398, 
                    0.09127699583768845, 
                    0.04997624456882477, 
                    0.059357576072216034, 
                    -0.008563810959458351, 
                    0.06314601749181747, 
                    0.03297669440507889, 
                    0.04152172803878784, 
                    0.04608678072690964, 
                    0.0210574883967638, 
                    0.044332221150398254, 
                    0.052560050040483475, 
                    0.07531139999628067, 
                    0.07620479166507721, 
                    -0.05716576427221298, 
                    0.018218979239463806, 
                    0.008781572803854942, 
                    -0.09614362567663193, 
                    0.04352803900837898, 
                    0.052803657948970795, 
                    0.05595637112855911, 
                    0.07940623164176941, 
                    -0.0931568592786789, 
                    0.03420402854681015, 
                    0.03166980296373367, 
                    0.01685957983136177, 
                    0.07169970870018005, 
                    0.01960250549018383, 
                    -0.0593482069671154, 
                    0.07754600048065186, 
                    -0.028887026011943817, 
                    0.05090004578232765, 
                    -0.003795475699007511, 
                    0.050511885434389114, 
                    0.06395387649536133, 
                    0.08532059192657471, 
                    0.05902554467320442, 
                    0.0023326107766479254, 
                    0.06042645126581192, 
                    -0.0484495647251606, 
                    0.02718079462647438, 
                    0.05696052685379982, 
                    0.058866046369075775, 
                    -0.06182725727558136, 
                    0.050419680774211884, 
                    0.05045415833592415, 
                    0.07712677121162415, 
                    0.041728418320417404
                ], 
                [
                    -0.03727753087878227, 
                    0.056402772665023804, 
                    -0.04464719817042351, 
                    0.003652876941487193, 
                    0.0623442567884922, 
                    0.00775549840182066, 
                    0.07456696033477783, 
                    -0.03950433433055878, 
                    0.05708213150501251, 
                    0.040823109447956085, 
                    0.018536945804953575, 
                    0.16151370108127594, 
                    0.08225700259208679, 
                    -0.0465332493185997, 
                    0.0609218068420887, 
                    -0.019392965361475945, 
                    0.17394089698791504, 
                    0.0620415098965168, 
                    0.006320537533611059, 
                    0.04190468788146973, 
                    0.04975691810250282, 
                    0.02764941193163395, 
                    0.06751221418380737, 
                    -0.012980904430150986, 
                    -0.035899750888347626, 
                    0.05948439612984657, 
                    0.061103757470846176, 
                    0.011575029231607914, 
                    0.04195874556899071, 
                    0.10400404781103134, 
                    -0.026120077818632126, 
                    0.0014247237704694271, 
                    0.025000043213367462, 
                    -0.0373377799987793, 
                    0.08994319289922714, 
                    0.01136211957782507, 
                    -0.157171830534935, 
                    0.00895722582936287, 
                    -0.005477243568748236, 
                    -0.05432426184415817, 
                    -0.10708967596292496, 
                    0.062301214784383774, 
                    0.0012762005208060145, 
                    0.023917170241475105, 
                    -0.09645504504442215, 
                    -0.020621638745069504, 
                    0.029708873480558395, 
                    0.044301483780145645, 
                    0.01940486952662468, 
                    0.003600932890549302, 
                    -0.023907795548439026, 
                    0.08416581153869629, 
                    0.05574802681803703, 
                    -0.012725171633064747, 
                    0.02683878131210804, 
                    0.1475631594657898, 
                    0.036655817180871964, 
                    0.08677852153778076, 
                    0.01163710467517376, 
                    0.030313262715935707
                ], 
                [
                    0.0635763630270958, 
                    0.03901322931051254, 
                    0.07045424729585648, 
                    0.06190459802746773, 
                    0.09408952295780182, 
                    0.15227891504764557, 
                    -0.1293957680463791, 
                    0.012139689177274704, 
                    0.05175066739320755, 
                    0.027314020320773125, 
                    0.0611756257712841, 
                    -0.13182377815246582, 
                    -0.039520543068647385, 
                    0.06636249274015427, 
                    0.0315137580037117, 
                    0.019875269383192062, 
                    -0.060543399304151535, 
                    0.044201746582984924, 
                    0.004613356664776802, 
                    0.059569358825683594, 
                    0.03336288779973984, 
                    0.050364721566438675, 
                    0.06044527888298035, 
                    0.05663972720503807, 
                    0.02392958104610443, 
                    0.019106512889266014, 
                    -0.04335709288716316, 
                    0.046247757971286774, 
                    0.015570309944450855, 
                    -0.110635906457901, 
                    0.07900232076644897, 
                    0.033361587673425674, 
                    0.04655764251947403, 
                    0.07591032981872559, 
                    -0.07203515619039536, 
                    0.030056532472372055, 
                    0.0543329194188118, 
                    0.03858068957924843, 
                    0.03534846007823944, 
                    0.03478159382939339, 
                    -0.02986964024603367, 
                    0.04868054389953613, 
                    -0.01690571941435337, 
                    0.05790359899401665, 
                    -0.022483747452497482, 
                    0.051037535071372986, 
                    0.011272702366113663, 
                    0.04614590108394623, 
                    0.017036566510796547, 
                    0.00829124916344881, 
                    0.04120683670043945, 
                    -0.059529948979616165, 
                    0.055319879204034805, 
                    0.09683118015527725, 
                    0.021597612649202347, 
                    -0.11128633469343185, 
                    0.043852780014276505, 
                    -0.004161818418651819, 
                    0.027667973190546036, 
                    0.029356008395552635
                ], 
                [
                    0.029931262135505676, 
                    0.033622536808252335, 
                    0.02064942568540573, 
                    0.03447796404361725, 
                    0.0114055210724473, 
                    0.1324746310710907, 
                    -0.17557696998119354, 
                    0.008695322088897228, 
                    0.04646686092019081, 
                    0.021352512761950493, 
                    0.029579149559140205, 
                    -0.06428796797990799, 
                    -0.09225627779960632, 
                    0.03244652599096298, 
                    -0.012948103249073029, 
                    0.0029135968070477247, 
                    -0.07819128781557083, 
                    0.0217023566365242, 
                    -0.007596053183078766, 
                    -0.0037426112685352564, 
                    0.03714136406779289, 
                    0.022638970986008644, 
                    0.01734953001141548, 
                    0.02328934147953987, 
                    0.034803856164216995, 
                    0.013020104728639126, 
                    -0.12305358797311783, 
                    0.038361046463251114, 
                    0.005652656313031912, 
                    -0.15303373336791992, 
                    0.011921281926333904, 
                    0.05141512677073479, 
                    0.035550374537706375, 
                    0.07212214171886444, 
                    -0.1654612421989441, 
                    0.04438396543264389, 
                    0.04765535518527031, 
                    0.01237444207072258, 
                    0.036579545587301254, 
                    0.03528137877583504, 
                    -0.044400766491889954, 
                    0.050156477838754654, 
                    -0.0016395880375057459, 
                    0.023379646241664886, 
                    -0.001894802087917924, 
                    0.059231698513031006, 
                    -0.009675775654613972, 
                    0.024305175989866257, 
                    0.02260967530310154, 
                    -0.0022737770341336727, 
                    0.006593303754925728, 
                    -0.038757458329200745, 
                    0.020026132464408875, 
                    0.02498650550842285, 
                    0.009411729872226715, 
                    -0.0842832699418068, 
                    0.01576850190758705, 
                    0.030217692255973816, 
                    0.03547122702002525, 
                    0.03214791417121887
                ], 
                [
                    0.09827170521020889, 
                    0.0628877505660057, 
                    0.03600389510393143, 
                    0.0008300000336021185, 
                    0.07427945733070374, 
                    0.17306405305862427, 
                    -0.15227872133255005, 
                    0.04446687549352646, 
                    0.051068734377622604, 
                    0.027086526155471802, 
                    0.03288524970412254, 
                    -0.11352629214525223, 
                    -0.05436186119914055, 
                    0.06090536713600159, 
                    0.06533510982990265, 
                    0.05784641206264496, 
                    -0.05982968211174011, 
                    0.07979319244623184, 
                    0.023181594908237457, 
                    0.03347180038690567, 
                    0.051590822637081146, 
                    0.022504590451717377, 
                    0.03707507625222206, 
                    0.049058981239795685, 
                    0.0588972307741642, 
                    0.02440081350505352, 
                    -0.04543641209602356, 
                    0.07523839920759201, 
                    0.032069627195596695, 
                    -0.11545360833406448, 
                    0.03394647315144539, 
                    0.025403158739209175, 
                    0.00927717238664627, 
                    0.065470851957798, 
                    -0.13181491196155548, 
                    0.04345931485295296, 
                    0.05070822685956955, 
                    -0.021457679569721222, 
                    0.04809385538101196, 
                    0.05073223263025284, 
                    -0.004032561089843512, 
                    0.06554742902517319, 
                    0.011018468998372555, 
                    0.05604686588048935, 
                    0.01063062995672226, 
                    0.0638253390789032, 
                    0.027975771576166153, 
                    0.0343816801905632, 
                    0.03226403892040253, 
                    0.006017612759023905, 
                    0.08103235065937042, 
                    -0.09245207160711288, 
                    0.04426166042685509, 
                    0.07437843829393387, 
                    0.018929971382021904, 
                    -0.14886176586151123, 
                    0.05746351182460785, 
                    0.03556714951992035, 
                    0.04480912163853645, 
                    0.015909601002931595
                ], 
                [
                    0.06960758566856384, 
                    0.008538379333913326, 
                    0.0809950903058052, 
                    0.052603308111429214, 
                    0.03902489319443703, 
                    0.14034155011177063, 
                    -0.1499611884355545, 
                    0.07338361442089081, 
                    0.050222840160131454, 
                    -0.00974335242062807, 
                    0.06619465351104736, 
                    -0.1294516623020172, 
                    -0.0856943428516388, 
                    0.06254466623067856, 
                    0.009956112131476402, 
                    0.025130638852715492, 
                    -0.14282508194446564, 
                    0.03639896214008331, 
                    -0.019124018028378487, 
                    0.01974385417997837, 
                    0.04251802712678909, 
                    0.015879396349191666, 
                    0.024013839662075043, 
                    0.07069771736860275, 
                    0.06177355721592903, 
                    0.033327918499708176, 
                    -0.04749106615781784, 
                    0.03515535220503807, 
                    -0.01087859831750393, 
                    -0.13498713076114655, 
                    0.05071337893605232, 
                    0.06887081265449524, 
                    0.024378955364227295, 
                    0.10526469349861145, 
                    -0.10058578848838806, 
                    -0.007087282836437225, 
                    0.07091712951660156, 
                    -0.018148604780435562, 
                    0.03332599624991417, 
                    0.06000769883394241, 
                    0.00986152421683073, 
                    0.05419772118330002, 
                    0.02479228749871254, 
                    0.04257384315133095, 
                    0.011618336662650108, 
                    0.062594473361969, 
                    -0.016742365434765816, 
                    0.025792060419917107, 
                    0.029199901968240738, 
                    -0.014952246099710464, 
                    0.05794651061296463, 
                    -0.0679265484213829, 
                    0.06161149591207504, 
                    0.06196654215455055, 
                    0.0017080155666917562, 
                    -0.12014316767454147, 
                    0.02329321764409542, 
                    -0.0032024085521698, 
                    0.05038318783044815, 
                    -0.0036971268709748983
                ], 
                [
                    0.059354256838560104, 
                    0.07937518507242203, 
                    0.01485251821577549, 
                    0.03854949027299881, 
                    0.0526711642742157, 
                    0.11496728658676147, 
                    -0.14347206056118011, 
                    -0.010985068045556545, 
                    0.03262214735150337, 
                    0.03418818488717079, 
                    0.05398844555020332, 
                    0.10176986455917358, 
                    -0.0590292364358902, 
                    0.036167412996292114, 
                    0.06534677743911743, 
                    0.018778763711452484, 
                    0.09582754969596863, 
                    0.0735890343785286, 
                    -0.031429365277290344, 
                    -0.0039060357958078384, 
                    0.03824975714087486, 
                    0.03228791803121567, 
                    0.07969053089618683, 
                    0.011517276056110859, 
                    0.02615027129650116, 
                    0.03410593420267105, 
                    -0.07453136146068573, 
                    0.025636477395892143, 
                    0.056309327483177185, 
                    -0.10903628915548325, 
                    0.04061222821474075, 
                    0.061226580291986465, 
                    0.03718217834830284, 
                    0.06830330938100815, 
                    -0.1546824723482132, 
                    0.04800374060869217, 
                    -0.09390976279973984, 
                    -0.01890820451080799, 
                    0.02579643204808235, 
                    -0.007132745813578367, 
                    -0.07001199573278427, 
                    0.041937779635190964, 
                    -0.022373391315340996, 
                    0.02938300371170044, 
                    -0.05096067488193512, 
                    0.04968804121017456, 
                    0.06430944055318832, 
                    0.035761915147304535, 
                    0.01921139657497406, 
                    0.02490564063191414, 
                    0.04999023303389549, 
                    0.049838587641716, 
                    0.021797847002744675, 
                    0.04595795273780823, 
                    0.015544325113296509, 
                    0.11001486331224442, 
                    0.02555438131093979, 
                    0.09163609147071838, 
                    0.005700361914932728, 
                    0.05929126963019371
                ], 
                [
                    0.03599489480257034, 
                    -0.04607190564274788, 
                    0.08981803804636002, 
                    0.04461676999926567, 
                    0.025252457708120346, 
                    -0.02910873480141163, 
                    0.09090753644704819, 
                    0.018516555428504944, 
                    0.028374042361974716, 
                    -0.01314280740916729, 
                    -0.011721160262823105, 
                    -0.09381968528032303, 
                    0.0555683970451355, 
                    0.0058359019458293915, 
                    0.029518302530050278, 
                    0.01913268305361271, 
                    -0.05422157049179077, 
                    0.051068902015686035, 
                    0.010144985280930996, 
                    0.043010447174310684, 
                    -0.01083009410649538, 
                    0.041193194687366486, 
                    -0.07380775362253189, 
                    0.025873810052871704, 
                    0.03487854078412056, 
                    -0.0017906096763908863, 
                    0.03558158501982689, 
                    0.023385420441627502, 
                    0.011585318483412266, 
                    0.11318708211183548, 
                    0.04249819740653038, 
                    0.05054744333028793, 
                    -0.0032202554866671562, 
                    0.05740433558821678, 
                    0.09791362285614014, 
                    0.004103939048945904, 
                    0.030303867533802986, 
                    0.019163208082318306, 
                    -0.0010200527030974627, 
                    -0.004941832739859819, 
                    -0.05281739681959152, 
                    0.004633717704564333, 
                    0.004823699593544006, 
                    0.02360072173178196, 
                    0.0011701335897669196, 
                    0.0024716914631426334, 
                    -0.017182569950819016, 
                    0.051933951675891876, 
                    -0.0465865321457386, 
                    0.027609746903181076, 
                    0.034011002629995346, 
                    -0.06669819355010986, 
                    0.056635573506355286, 
                    0.08325089514255524, 
                    -0.02027691900730133, 
                    -0.06097053736448288, 
                    0.0622243732213974, 
                    -0.013565702363848686, 
                    0.02766820788383484, 
                    0.019737794995307922
                ], 
                [
                    0.0049781640991568565, 
                    -0.056043658405542374, 
                    0.021216783672571182, 
                    -0.0022088668774813414, 
                    0.04761428385972977, 
                    0.02926364354789257, 
                    0.0791952908039093, 
                    0.055930498987436295, 
                    0.002232867293059826, 
                    0.004428951069712639, 
                    0.009431744925677776, 
                    -0.07752853631973267, 
                    0.07622979581356049, 
                    0.06506165862083435, 
                    0.013749904930591583, 
                    0.008543494157493114, 
                    -0.028124229982495308, 
                    0.019886411726474762, 
                    -0.03891395404934883, 
                    0.03218908980488777, 
                    -0.029286064207553864, 
                    0.006877918262034655, 
                    -0.04690179601311684, 
                    0.005097349639981985, 
                    0.06686665862798691, 
                    0.017919164150953293, 
                    0.061736367642879486, 
                    0.022173751145601273, 
                    0.03936191275715828, 
                    0.09771788865327835, 
                    0.05738835036754608, 
                    0.06666189432144165, 
                    0.0038070951122790575, 
                    0.011555070988833904, 
                    0.08210190385580063, 
                    0.01167319342494011, 
                    0.02034999057650566, 
                    0.02647428959608078, 
                    0.0035796777810901403, 
                    0.0022635324858129025, 
                    -0.05037328600883484, 
                    0.03723056614398956, 
                    -0.006187685765326023, 
                    0.01096410769969225, 
                    -0.03388458490371704, 
                    -0.015369013883173466, 
                    -0.008149972185492516, 
                    0.027003534138202667, 
                    -0.022266728803515434, 
                    -0.02837766893208027, 
                    0.05987398698925972, 
                    -0.04777448996901512, 
                    0.071668840944767, 
                    0.051561202853918076, 
                    -0.032870784401893616, 
                    -0.021410424262285233, 
                    0.04575609043240547, 
                    -0.003303378587588668, 
                    0.0023018436040729284, 
                    0.021377909928560257
                ], 
                [
                    0.03806868568062782, 
                    -0.042160697281360626, 
                    0.06426125764846802, 
                    0.03658851236104965, 
                    0.0538390651345253, 
                    0.04421650245785713, 
                    0.1000865250825882, 
                    0.0795212984085083, 
                    0.06564436107873917, 
                    -0.017632780596613884, 
                    -0.002778816968202591, 
                    -0.03581879287958145, 
                    0.0853918269276619, 
                    0.04978756234049797, 
                    0.08063248544931412, 
                    -0.012031171470880508, 
                    0.015702687203884125, 
                    0.0611870214343071, 
                    -0.0035616368986666203, 
                    0.07097989320755005, 
                    0.02032255195081234, 
                    0.04618608206510544, 
                    -0.04479658976197243, 
                    0.01725390926003456, 
                    0.004403087310492992, 
                    0.046112947165966034, 
                    0.10817486047744751, 
                    0.04944551736116409, 
                    0.02661941945552826, 
                    0.11535132676362991, 
                    0.07040403038263321, 
                    0.07630183547735214, 
                    -0.011736208572983742, 
                    0.04262804239988327, 
                    0.12763582170009613, 
                    -0.0060659050941467285, 
                    -0.036767568439245224, 
                    -0.015882061794400215, 
                    -0.003999399486929178, 
                    0.0007217223756015301, 
                    -0.05865421146154404, 
                    0.026171276345849037, 
                    -0.004586844705045223, 
                    0.00788380391895771, 
                    -0.04782520607113838, 
                    0.0028422558680176735, 
                    -0.03639331832528114, 
                    0.01599457859992981, 
                    -0.04155547544360161, 
                    -0.022371549159288406, 
                    0.027240071445703506, 
                    -0.03472677245736122, 
                    0.06361255049705505, 
                    0.06355453282594681, 
                    -0.04809892177581787, 
                    -0.0044286600314080715, 
                    0.03745833411812782, 
                    0.0022856087889522314, 
                    0.015918001532554626, 
                    0.012840885668992996
                ], 
                [
                    -0.04333209618926048, 
                    0.12793183326721191, 
                    -0.07052482664585114, 
                    0.029823200777173042, 
                    0.027606770396232605, 
                    0.03473493084311485, 
                    0.06977402418851852, 
                    -0.04297395050525665, 
                    0.0650876834988594, 
                    0.04153982177376747, 
                    0.06888499110937119, 
                    0.12094397097826004, 
                    0.07790254056453705, 
                    -0.09408874064683914, 
                    0.005875546485185623, 
                    -0.02626844309270382, 
                    0.1749112606048584, 
                    0.04221726581454277, 
                    -0.024896029382944107, 
                    0.01769111305475235, 
                    0.031593482941389084, 
                    0.019732413813471794, 
                    0.11024630069732666, 
                    -0.0631338432431221, 
                    -0.027405263856053352, 
                    0.019382432103157043, 
                    0.04216752573847771, 
                    -0.029515529051423073, 
                    0.04960636794567108, 
                    0.038066085427999496, 
                    -0.03907826170325279, 
                    -0.057253073900938034, 
                    0.05163117125630379, 
                    -0.08040976524353027, 
                    0.09330013394355774, 
                    0.07278664410114288, 
                    -0.18031226098537445, 
                    -0.004356739576905966, 
                    -0.0032656097318977118, 
                    -0.03612373396754265, 
                    -0.10155721753835678, 
                    -0.008253930136561394, 
                    -0.03708900883793831, 
                    -0.02176016755402088, 
                    -0.06849806010723114, 
                    0.030165614560246468, 
                    0.09903973340988159, 
                    0.013735450804233551, 
                    0.051062680780887604, 
                    0.027157623320817947, 
                    -0.02592097595334053, 
                    0.13021959364414215, 
                    0.015391584485769272, 
                    -0.04638596624135971, 
                    0.05780478194355965, 
                    0.10698825120925903, 
                    0.009163917042315006, 
                    0.13020478188991547, 
                    0.03344102203845978, 
                    0.04138198867440224
                ], 
                [
                    0.0526033416390419, 
                    0.025249645113945007, 
                    0.07069319486618042, 
                    0.049226224422454834, 
                    0.03718740865588188, 
                    0.09341704845428467, 
                    -0.1475682258605957, 
                    0.05805553123354912, 
                    0.02085280977189541, 
                    0.030897192656993866, 
                    0.06112968176603317, 
                    -0.13648700714111328, 
                    -0.08692820370197296, 
                    0.02172628417611122, 
                    0.03697860240936279, 
                    0.010068309493362904, 
                    -0.07484754920005798, 
                    0.043651092797517776, 
                    -0.0009692771709524095, 
                    0.00962092075496912, 
                    0.019443225115537643, 
                    0.018205123022198677, 
                    0.049678996205329895, 
                    0.07741113007068634, 
                    0.009062393568456173, 
                    0.01891353726387024, 
                    -0.1076151505112648, 
                    0.0744231790304184, 
                    -0.016965951770544052, 
                    -0.1635320484638214, 
                    0.03298591449856758, 
                    0.03850998356938362, 
                    0.010986397974193096, 
                    0.06769996881484985, 
                    -0.19562803208827972, 
                    0.010027877055108547, 
                    0.08876009285449982, 
                    -0.010629127733409405, 
                    0.03631477802991867, 
                    0.02979619801044464, 
                    -0.06975933164358139, 
                    0.023259300738573074, 
                    -0.02124369889497757, 
                    0.051046062260866165, 
                    0.01175224594771862, 
                    0.04149666428565979, 
                    -0.005458190105855465, 
                    0.03049434721469879, 
                    0.02997089922428131, 
                    0.03521597385406494, 
                    0.049328047782182693, 
                    -0.08679571747779846, 
                    0.013535968028008938, 
                    0.0824475809931755, 
                    0.01228113193064928, 
                    -0.17242559790611267, 
                    -0.00665115425363183, 
                    0.008553550578653812, 
                    0.0394950807094574, 
                    0.02750597707927227
                ], 
                [
                    -0.023670895025134087, 
                    0.13885612785816193, 
                    -0.09658782184123993, 
                    -0.033364299684762955, 
                    -0.05574894696474075, 
                    0.011913388036191463, 
                    -0.18114928901195526, 
                    0.030954992398619652, 
                    -0.058171432465314865, 
                    0.04670622944831848, 
                    0.0032956076320260763, 
                    -0.19226285815238953, 
                    -0.04400753229856491, 
                    0.002150327432900667, 
                    -0.07914382219314575, 
                    -0.007886418141424656, 
                    -0.042282916605472565, 
                    -0.05027787759900093, 
                    -0.011454692110419273, 
                    -0.036606885492801666, 
                    0.020830737426877022, 
                    -0.05236763507127762, 
                    0.08176694810390472, 
                    -0.0677005797624588, 
                    -0.032798364758491516, 
                    -0.0012804208090528846, 
                    -0.044545888900756836, 
                    -0.03554195910692215, 
                    -0.003167733084410429, 
                    -0.15686215460300446, 
                    -0.06680328398942947, 
                    -0.0877368375658989, 
                    0.032838862389326096, 
                    -0.08125011622905731, 
                    -0.16096995770931244, 
                    0.010768626816570759, 
                    0.19220787286758423, 
                    -0.016829757019877434, 
                    0.05669935792684555, 
                    -0.0002524005249142647, 
                    0.043534159660339355, 
                    -0.07240110635757446, 
                    0.004000803921371698, 
                    -0.07753122597932816, 
                    0.07772248983383179, 
                    0.005857168231159449, 
                    0.03849593549966812, 
                    0.005303466226905584, 
                    0.06450205296278, 
                    -0.022873345762491226, 
                    -0.024834806099534035, 
                    0.06438156217336655, 
                    -0.0463804230093956, 
                    -0.0621260330080986, 
                    0.05772950500249863, 
                    -0.0005124608869664371, 
                    -0.03552216291427612, 
                    0.04131907969713211, 
                    0.04545969516038895, 
                    -0.009562580846250057
                ], 
                [
                    0.02173481322824955, 
                    -0.0634164959192276, 
                    0.06901373714208603, 
                    -0.0016922076465561986, 
                    0.04109305143356323, 
                    -0.009164155460894108, 
                    0.07725790143013, 
                    0.1039116382598877, 
                    0.05508365109562874, 
                    -0.03943141922354698, 
                    0.003936775028705597, 
                    -0.0722271054983139, 
                    0.05895116925239563, 
                    0.0041280039586126804, 
                    0.03016086108982563, 
                    0.052056606858968735, 
                    -0.051490623503923416, 
                    0.06765742599964142, 
                    -0.008484413847327232, 
                    0.009866764768958092, 
                    -0.005398866254836321, 
                    0.008429821580648422, 
                    -0.01057449635118246, 
                    0.04957849904894829, 
                    0.049988146871328354, 
                    -0.0027207359671592712, 
                    0.05956663563847542, 
                    0.039923105388879776, 
                    0.02302369475364685, 
                    0.11004519462585449, 
                    0.029355136677622795, 
                    0.023936999961733818, 
                    -0.009339201264083385, 
                    0.023585855960845947, 
                    0.05078114941716194, 
                    -0.013716989196836948, 
                    0.029581695795059204, 
                    0.03386511281132698, 
                    0.006002409849315882, 
                    0.03497428074479103, 
                    -0.020466797053813934, 
                    0.029008254408836365, 
                    0.012100057676434517, 
                    0.02838161028921604, 
                    -0.03647468984127045, 
                    0.0328267440199852, 
                    0.005995983723551035, 
                    0.015097865834832191, 
                    -0.02512722834944725, 
                    0.032836418598890305, 
                    0.02118431031703949, 
                    -0.04410203918814659, 
                    0.05171867087483406, 
                    0.05659821256995201, 
                    -0.022860880941152573, 
                    -0.056200627237558365, 
                    0.05831095576286316, 
                    -0.0076917801052331924, 
                    -0.0024488207418471575, 
                    0.01252842042595148
                ], 
                [
                    0.04313689097762108, 
                    0.04710216820240021, 
                    0.0621015839278698, 
                    0.020859943702816963, 
                    0.02102804183959961, 
                    0.11614969372749329, 
                    -0.14592495560646057, 
                    -0.02133382111787796, 
                    0.06973353773355484, 
                    0.047541841864585876, 
                    0.009219124913215637, 
                    -0.1264759600162506, 
                    -0.08503929525613785, 
                    0.05630561709403992, 
                    0.04869880899786949, 
                    0.049241892993450165, 
                    -0.09095660597085953, 
                    0.058525338768959045, 
                    -0.02474798634648323, 
                    0.02218092419207096, 
                    0.035058338195085526, 
                    0.016000743955373764, 
                    0.04641404002904892, 
                    0.030185338109731674, 
                    0.03898388519883156, 
                    0.027183955535292625, 
                    -0.056039001792669296, 
                    0.053319014608860016, 
                    0.05942044034600258, 
                    -0.1277773678302765, 
                    0.03256973624229431, 
                    0.04605220630764961, 
                    0.015714731067419052, 
                    0.07702114433050156, 
                    -0.15327127277851105, 
                    0.022859936580061913, 
                    0.12263034284114838, 
                    -0.022377921268343925, 
                    0.05723397806286812, 
                    0.04676448926329613, 
                    -0.019561687484383583, 
                    0.009744266979396343, 
                    0.006510396488010883, 
                    0.03632275015115738, 
                    0.03211844712495804, 
                    0.06340181827545166, 
                    0.011036141775548458, 
                    0.0504784919321537, 
                    0.017179466784000397, 
                    0.01354645099490881, 
                    0.07930897176265717, 
                    -0.11926687508821487, 
                    0.03463132306933403, 
                    0.042861223220825195, 
                    0.04729895666241646, 
                    -0.12788787484169006, 
                    0.029865989461541176, 
                    0.025333233177661896, 
                    0.04324919357895851, 
                    0.03644028678536415
                ], 
                [
                    0.005821291357278824, 
                    -0.010310673154890537, 
                    0.01729818433523178, 
                    -0.003092076862230897, 
                    -0.041518352925777435, 
                    0.015520285815000534, 
                    -0.04556252434849739, 
                    -0.04366626217961311, 
                    -0.0015386966988444328, 
                    -0.0167828556150198, 
                    -0.02662169560790062, 
                    -0.14890789985656738, 
                    0.022952554747462273, 
                    0.00836524274200201, 
                    -0.025619082152843475, 
                    -0.019782064482569695, 
                    -0.1329481303691864, 
                    -0.09856250882148743, 
                    0.012123039923608303, 
                    -0.04394823685288429, 
                    -0.02280413545668125, 
                    -0.026434671133756638, 
                    -0.019707314670085907, 
                    0.014450092799961567, 
                    0.008674795739352703, 
                    -0.03138365224003792, 
                    0.015696823596954346, 
                    -0.012453519739210606, 
                    -0.035496458411216736, 
                    -0.04438469186425209, 
                    -0.021950626745820045, 
                    -0.030510660260915756, 
                    -0.01310420036315918, 
                    -0.002706411061808467, 
                    -0.06992340087890625, 
                    -0.02678188681602478, 
                    0.14498209953308105, 
                    -0.003100092988461256, 
                    0.010396369732916355, 
                    0.05777301266789436, 
                    -0.03344544395804405, 
                    -0.02747306413948536, 
                    0.017329053953289986, 
                    -0.04016273096203804, 
                    0.06744521111249924, 
                    0.0028134649619460106, 
                    0.017058566212654114, 
                    0.016513023525476456, 
                    0.0266420841217041, 
                    -0.018769066780805588, 
                    0.027880921959877014, 
                    -0.055665452033281326, 
                    -0.04597547650337219, 
                    0.003625027136877179, 
                    0.024870317429304123, 
                    -0.16325663030147552, 
                    -0.02906656451523304, 
                    -0.03038303181529045, 
                    0.006322197616100311, 
                    -0.007942941971123219
                ], 
                [
                    0.03491362929344177, 
                    0.022849975153803825, 
                    0.06805545836687088, 
                    0.047926850616931915, 
                    0.06919549405574799, 
                    0.1630273312330246, 
                    -0.15320758521556854, 
                    0.047793157398700714, 
                    0.05016438290476799, 
                    0.019305232912302017, 
                    0.04380637779831886, 
                    -0.12574127316474915, 
                    -0.08381235599517822, 
                    0.07264144718647003, 
                    0.06989437341690063, 
                    0.014459406957030296, 
                    -0.09273967891931534, 
                    0.04810163006186485, 
                    0.01553583238273859, 
                    0.03372854366898537, 
                    0.03664909303188324, 
                    0.045367415994405746, 
                    0.0364970937371254, 
                    0.07435724139213562, 
                    0.04543602466583252, 
                    0.03985146805644035, 
                    -0.0854673907160759, 
                    0.03623584285378456, 
                    0.014497069641947746, 
                    -0.1278967708349228, 
                    0.07277906686067581, 
                    0.05095558986067772, 
                    0.041474662721157074, 
                    0.06185022369027138, 
                    -0.16129489243030548, 
                    0.02816164866089821, 
                    0.06940785050392151, 
                    0.009808952920138836, 
                    0.040653079748153687, 
                    0.05425232648849487, 
                    -0.03579523414373398, 
                    0.06895514577627182, 
                    -0.013768689706921577, 
                    0.057018108665943146, 
                    0.02620740793645382, 
                    0.06122719123959541, 
                    0.023852838203310966, 
                    0.04084401950240135, 
                    0.017512695863842964, 
                    0.014523270539939404, 
                    0.01616765558719635, 
                    -0.049365509301424026, 
                    0.05343106761574745, 
                    0.08437121659517288, 
                    0.015689492225646973, 
                    -0.13404850661754608, 
                    0.003764890134334564, 
                    0.0025647899601608515, 
                    0.028076037764549255, 
                    0.0231461338698864
                ], 
                [
                    0.03494187071919441, 
                    0.05718119442462921, 
                    0.05540038272738457, 
                    0.04680322855710983, 
                    0.0748365968465805, 
                    0.14024093747138977, 
                    -0.11226219683885574, 
                    -0.0720888003706932, 
                    0.07273652404546738, 
                    0.06210493668913841, 
                    0.020632971078157425, 
                    0.03930729255080223, 
                    -0.0701557919383049, 
                    0.04012826457619667, 
                    0.05475029721856117, 
                    0.05900569632649422, 
                    0.09516213834285736, 
                    0.06540568917989731, 
                    -0.03410087525844574, 
                    0.06587587296962738, 
                    0.017231855541467667, 
                    0.03257658705115318, 
                    0.08043837547302246, 
                    -0.0006850304780527949, 
                    0.05944542586803436, 
                    0.040562789887189865, 
                    -0.028869211673736572, 
                    0.0012922912137582898, 
                    0.049249276518821716, 
                    -0.12213312834501266, 
                    0.04407737776637077, 
                    0.040888868272304535, 
                    0.07199176400899887, 
                    0.05614658072590828, 
                    -0.10334042459726334, 
                    0.035842716693878174, 
                    -0.08645498007535934, 
                    0.013107572682201862, 
                    0.05933016911149025, 
                    0.06063006818294525, 
                    -0.07506497949361801, 
                    0.05912723392248154, 
                    0.009881475009024143, 
                    0.04992825537919998, 
                    -0.028348611667752266, 
                    0.024854751303792, 
                    0.08365701138973236, 
                    0.032767001539468765, 
                    0.0464320033788681, 
                    -2.4076209228951484e-05, 
                    0.0329645499587059, 
                    0.049210939556360245, 
                    0.04302264004945755, 
                    0.005802532192319632, 
                    0.07006299495697021, 
                    0.109151691198349, 
                    0.05425453186035156, 
                    0.04437251389026642, 
                    0.04054484888911247, 
                    0.0407961830496788
                ], 
                [
                    0.01711350493133068, 
                    -0.0843760222196579, 
                    0.0737776830792427, 
                    0.035148393362760544, 
                    0.0435502827167511, 
                    0.03540360927581787, 
                    0.09666132181882858, 
                    0.07516494393348694, 
                    0.040659088641405106, 
                    0.00949197355657816, 
                    -0.0102717699483037, 
                    -0.09099321067333221, 
                    0.07740146666765213, 
                    0.020738473162055016, 
                    0.048705682158470154, 
                    0.03353830799460411, 
                    -0.05727606266736984, 
                    0.01735795848071575, 
                    -0.01989062875509262, 
                    0.07216265052556992, 
                    0.02194512076675892, 
                    0.020722946152091026, 
                    -0.03584414720535278, 
                    0.07016409933567047, 
                    0.03980524465441704, 
                    0.007297887932509184, 
                    0.05110128968954086, 
                    0.011311160400509834, 
                    0.02086784504354, 
                    0.05721268802881241, 
                    0.02790459431707859, 
                    0.05137154832482338, 
                    -0.0267184991389513, 
                    0.032043617218732834, 
                    0.07477740943431854, 
                    0.00037250740570016205, 
                    0.009286231361329556, 
                    -0.007022762205451727, 
                    -0.001515391981229186, 
                    0.0249258391559124, 
                    -0.017815276980400085, 
                    0.046125948429107666, 
                    0.0068157087080180645, 
                    0.058297980576753616, 
                    0.000714590132702142, 
                    0.00010544924589339644, 
                    -0.018541943281888962, 
                    0.040671199560165405, 
                    -0.019953565672039986, 
                    0.009643618948757648, 
                    0.03938622400164604, 
                    -0.05719878152012825, 
                    0.04331458732485771, 
                    0.10283049196004868, 
                    -0.01157190091907978, 
                    -0.08127493411302567, 
                    0.04926775395870209, 
                    -0.03619317337870598, 
                    0.017509041354060173, 
                    0.030321316793560982
                ], 
                [
                    0.019759003072977066, 
                    0.07773079723119736, 
                    0.024064496159553528, 
                    0.009729526937007904, 
                    0.028719017282128334, 
                    0.13810068368911743, 
                    -0.10571421682834625, 
                    0.043061744421720505, 
                    0.008204509504139423, 
                    0.04032543674111366, 
                    0.07744442671537399, 
                    0.058859460055828094, 
                    -0.10306435823440552, 
                    0.03245656192302704, 
                    0.06950028985738754, 
                    0.01612881012260914, 
                    0.08645905554294586, 
                    0.05508097633719444, 
                    0.00486110569909215, 
                    0.06696978211402893, 
                    0.0075564454309642315, 
                    0.03984342887997627, 
                    0.07266844063997269, 
                    0.01461335364729166, 
                    0.029828663915395737, 
                    0.06312815099954605, 
                    -0.10150723159313202, 
                    0.06233876571059227, 
                    0.07180126011371613, 
                    -0.09953915327787399, 
                    0.031592268496751785, 
                    0.024427739903330803, 
                    0.035453226417303085, 
                    0.025932425633072853, 
                    -0.09408985078334808, 
                    0.03653329610824585, 
                    -0.08868114650249481, 
                    0.030345501378178596, 
                    0.020636744797229767, 
                    0.013502376154065132, 
                    -0.055452052503824234, 
                    0.051015038043260574, 
                    0.014369522221386433, 
                    0.05696958303451538, 
                    -0.02081272564828396, 
                    0.07679153233766556, 
                    0.039451513439416885, 
                    0.010395080782473087, 
                    0.04539165645837784, 
                    0.013348165899515152, 
                    0.01985744573175907, 
                    0.024115758016705513, 
                    0.022908827289938927, 
                    0.0048207612708210945, 
                    0.05019550397992134, 
                    0.09402129799127579, 
                    0.033618342131376266, 
                    0.0877738818526268, 
                    0.035467810928821564, 
                    0.02106931433081627
                ], 
                [
                    0.08238118886947632, 
                    0.02958163432776928, 
                    0.04891814664006233, 
                    0.023122664541006088, 
                    0.04806654155254364, 
                    0.16089306771755219, 
                    -0.14242924749851227, 
                    0.05430246889591217, 
                    0.04618515446782112, 
                    0.02250690571963787, 
                    0.04693378880620003, 
                    -0.10242998600006104, 
                    -0.13368213176727295, 
                    0.06477446109056473, 
                    0.0026570612099021673, 
                    0.00721753342077136, 
                    -0.06449044495820999, 
                    0.05679360777139664, 
                    0.016737041994929314, 
                    0.026452813297510147, 
                    0.04153286665678024, 
                    0.024460647255182266, 
                    0.025447102263569832, 
                    0.033295512199401855, 
                    0.04911505803465843, 
                    0.050072379410266876, 
                    -0.09165416657924652, 
                    0.0379599966108799, 
                    0.026234962046146393, 
                    -0.1425808072090149, 
                    0.029773497954010963, 
                    0.05531485751271248, 
                    0.011929350905120373, 
                    0.0556260421872139, 
                    -0.1870373785495758, 
                    0.01676242984831333, 
                    -0.028194084763526917, 
                    -0.003247130662202835, 
                    0.015417668037116528, 
                    0.049256227910518646, 
                    -0.05008909851312637, 
                    0.04724142327904701, 
                    0.033643823117017746, 
                    0.0359693244099617, 
                    -0.0013605501735582948, 
                    0.05215819925069809, 
                    0.01291828602552414, 
                    0.03985735774040222, 
                    -0.009512428194284439, 
                    -0.013182827271521091, 
                    0.04093485325574875, 
                    -0.04568352550268173, 
                    0.05930382013320923, 
                    0.06894553452730179, 
                    0.0009544759523123503, 
                    -0.09533911198377609, 
                    0.03928009048104286, 
                    0.014466255903244019, 
                    0.012227176688611507, 
                    -0.0018693376332521439
                ], 
                [
                    -0.005724714137613773, 
                    0.15696455538272858, 
                    -0.06845667958259583, 
                    0.0059701972641050816, 
                    -0.023697536438703537, 
                    0.0005845004925504327, 
                    -0.16485628485679626, 
                    0.015018908306956291, 
                    -0.0012086618226021528, 
                    0.07354647666215897, 
                    0.03917107731103897, 
                    -0.05837602540850639, 
                    -0.031208746135234833, 
                    -0.028868375346064568, 
                    -0.05217437073588371, 
                    -0.00235403492115438, 
                    0.13807061314582825, 
                    -0.0028196130879223347, 
                    0.0033546308986842632, 
                    -0.0016295670066028833, 
                    -0.004177804570645094, 
                    -0.03482198342680931, 
                    0.12632760405540466, 
                    -0.09219720959663391, 
                    -0.017311783507466316, 
                    0.04207928478717804, 
                    -0.02603335492312908, 
                    -0.037435129284858704, 
                    0.05290810391306877, 
                    -0.2058800756931305, 
                    -0.08191768825054169, 
                    -0.0799017995595932, 
                    0.055485792458057404, 
                    -0.08094152063131332, 
                    -0.14574600756168365, 
                    0.05804446339607239, 
                    -0.047561563551425934, 
                    -0.0034443908371031284, 
                    -0.0222321804612875, 
                    -0.061060573905706406, 
                    -0.06900333613157272, 
                    0.022224005311727524, 
                    -0.010122032836079597, 
                    -0.004164338577538729, 
                    0.09485943615436554, 
                    0.02160082384943962, 
                    0.07864712178707123, 
                    -0.03762347623705864, 
                    0.05699339881539345, 
                    -0.0033374777995049953, 
                    -0.04975322633981705, 
                    0.14509104192256927, 
                    -0.01189123373478651, 
                    -0.06908485293388367, 
                    0.039276961237192154, 
                    0.21547681093215942, 
                    -0.06219646707177162, 
                    0.13443581759929657, 
                    -0.00473385863006115, 
                    0.023783234879374504
                ], 
                [
                    0.025247564539313316, 
                    -0.0552021861076355, 
                    0.05386916175484657, 
                    0.004702579230070114, 
                    0.010968349874019623, 
                    0.012800169177353382, 
                    0.10578262060880661, 
                    0.06228820979595184, 
                    0.017666995525360107, 
                    -0.033203624188899994, 
                    0.02571786195039749, 
                    -0.12306523323059082, 
                    0.027597656473517418, 
                    0.05557329207658768, 
                    0.013730820268392563, 
                    -0.004596245475113392, 
                    -0.09398585557937622, 
                    0.020481035113334656, 
                    0.029244937002658844, 
                    0.05089152976870537, 
                    0.017703773453831673, 
                    0.00910985004156828, 
                    -0.03212549164891243, 
                    0.034332744777202606, 
                    0.06915554404258728, 
                    0.03638380393385887, 
                    0.02763061784207821, 
                    0.0160630214959383, 
                    -0.0013685179874300957, 
                    0.09460000693798065, 
                    0.04618677869439125, 
                    0.06557579338550568, 
                    0.008493751287460327, 
                    0.024837898090481758, 
                    0.08340168744325638, 
                    0.0068749249912798405, 
                    0.0805804505944252, 
                    -0.010291066020727158, 
                    -0.011369219981133938, 
                    0.021847298368811607, 
                    -0.025936570018529892, 
                    0.04464508220553398, 
                    -0.01651649735867977, 
                    0.061379574239254, 
                    -0.01713360659778118, 
                    -0.0022403663024306297, 
                    -0.01846705563366413, 
                    0.022102341055870056, 
                    -0.015843108296394348, 
                    -0.006664182059466839, 
                    0.013977826572954655, 
                    -0.03426000475883484, 
                    0.059525225311517715, 
                    0.08181601762771606, 
                    -0.021992512047290802, 
                    -0.023576484993100166, 
                    0.05045318976044655, 
                    -0.028947457671165466, 
                    0.03666290268301964, 
                    0.00023966969456523657
                ], 
                [
                    0.06082403287291527, 
                    0.06089568883180618, 
                    0.04602382704615593, 
                    0.009385758079588413, 
                    0.06287705898284912, 
                    0.1379050463438034, 
                    -0.16500122845172882, 
                    0.02504945732653141, 
                    0.017311787232756615, 
                    0.02297344245016575, 
                    0.030286747962236404, 
                    0.021385150030255318, 
                    -0.10410292446613312, 
                    0.038184769451618195, 
                    -0.008664981462061405, 
                    -0.003979312721639872, 
                    0.008172696456313133, 
                    0.06250424683094025, 
                    0.02606290578842163, 
                    0.023674970492720604, 
                    0.016694145277142525, 
                    0.026610644534230232, 
                    0.07964298129081726, 
                    0.06053346395492554, 
                    0.007165032904595137, 
                    0.017257653176784515, 
                    -0.09945986419916153, 
                    -0.010601596906781197, 
                    0.03293224424123764, 
                    -0.13329291343688965, 
                    0.017607111483812332, 
                    0.03914715349674225, 
                    -0.010949657298624516, 
                    0.08081511408090591, 
                    -0.1636381894350052, 
                    0.050680696964263916, 
                    -0.044435080140829086, 
                    -0.0027459890116006136, 
                    0.01719060353934765, 
                    0.04155685007572174, 
                    -0.005013247486203909, 
                    0.06979679316282272, 
                    0.00684866588562727, 
                    0.020730895921587944, 
                    -0.024158472195267677, 
                    0.022260138764977455, 
                    0.03767181187868118, 
                    0.0031875818967819214, 
                    0.029820404946804047, 
                    0.03946217894554138, 
                    0.025992238894104958, 
                    0.01018680352717638, 
                    0.05115370824933052, 
                    0.043829839676618576, 
                    0.027051707729697227, 
                    0.035274259746074677, 
                    -0.005136463325470686, 
                    0.07594561576843262, 
                    0.014142191037535667, 
                    0.016660651192069054
                ], 
                [
                    0.015023786574602127, 
                    0.0746721476316452, 
                    0.003421482862904668, 
                    0.0263660978525877, 
                    0.007798782084137201, 
                    0.08380143344402313, 
                    -0.13271839916706085, 
                    0.011858087964355946, 
                    0.002596813952550292, 
                    0.05446326732635498, 
                    0.03257327899336815, 
                    0.0497451089322567, 
                    -0.11523763090372086, 
                    -0.0033520483411848545, 
                    0.028561990708112717, 
                    0.015031666494905949, 
                    0.025445709004998207, 
                    0.042079195380210876, 
                    -0.01853081025183201, 
                    0.031741753220558167, 
                    0.017617695033550262, 
                    0.028473075479269028, 
                    0.07632343471050262, 
                    0.05487033352255821, 
                    0.020712191238999367, 
                    0.017980346456170082, 
                    -0.12566204369068146, 
                    0.036182474344968796, 
                    0.012413430027663708, 
                    -0.1565103679895401, 
                    0.03443196788430214, 
                    0.029573490843176842, 
                    0.00112527993042022, 
                    0.043781496584415436, 
                    -0.15676717460155487, 
                    0.037087537348270416, 
                    -0.02387276105582714, 
                    -0.01892242766916752, 
                    0.058221399784088135, 
                    0.03818643093109131, 
                    0.02605900913476944, 
                    0.04322860762476921, 
                    0.01491017546504736, 
                    0.02598419599235058, 
                    0.002448976505547762, 
                    0.03488980233669281, 
                    0.036014486104249954, 
                    0.02742118574678898, 
                    0.0715678334236145, 
                    -0.02416021190583706, 
                    0.0009183179936371744, 
                    0.050369784235954285, 
                    0.035311609506607056, 
                    0.020607437938451767, 
                    0.006757880095392466, 
                    0.05609501153230667, 
                    0.019126955419778824, 
                    0.07859835773706436, 
                    -0.012022962793707848, 
                    -0.003788427682593465
                ], 
                [
                    -0.01836458221077919, 
                    0.015221809968352318, 
                    -0.02386709861457348, 
                    0.0030313332099467516, 
                    0.015634311363101006, 
                    -0.002545728115364909, 
                    0.04013167694211006, 
                    -0.05524594336748123, 
                    -0.0214549507945776, 
                    -0.0304220262914896, 
                    0.007969333790242672, 
                    0.034654650837183, 
                    0.010784335434436798, 
                    0.004824904724955559, 
                    -0.02268659509718418, 
                    -0.014492056332528591, 
                    0.05718579888343811, 
                    0.039036884903907776, 
                    -0.0025733760558068752, 
                    0.017751304432749748, 
                    -2.6926394639303908e-05, 
                    0.01100353803485632, 
                    -0.011547300033271313, 
                    -0.01203693076968193, 
                    0.015963129699230194, 
                    0.021771207451820374, 
                    -0.010777072049677372, 
                    0.004875347018241882, 
                    0.030284030362963676, 
                    0.010312411934137344, 
                    -0.035251107066869736, 
                    0.019580740481615067, 
                    -0.027609003707766533, 
                    -0.02286635898053646, 
                    0.009060589596629143, 
                    -0.030103245750069618, 
                    -0.008992373012006283, 
                    -0.01987968012690544, 
                    -0.028086964040994644, 
                    -0.006252027116715908, 
                    -0.0090992646291852, 
                    -0.020813729614019394, 
                    0.0358363576233387, 
                    0.006425174418836832, 
                    0.0031264869030565023, 
                    -0.04504233971238136, 
                    0.011566794477403164, 
                    -0.012077302671968937, 
                    -0.01877107098698616, 
                    -0.022388961166143417, 
                    -0.006568181328475475, 
                    0.03712034970521927, 
                    0.013996986672282219, 
                    -0.037053778767585754, 
                    0.021143611520528793, 
                    0.013467245735228062, 
                    -0.016763960942626, 
                    0.032810576260089874, 
                    0.008400078862905502, 
                    -0.0046486882492899895
                ], 
                [
                    0.02985381707549095, 
                    0.09181839227676392, 
                    0.027477314695715904, 
                    0.009370815940201283, 
                    0.0681542456150055, 
                    0.12123582512140274, 
                    -0.08961676061153412, 
                    0.014127779752016068, 
                    0.025947311893105507, 
                    0.026707030832767487, 
                    0.0531613864004612, 
                    0.10901439189910889, 
                    -0.04530338943004608, 
                    0.0272502601146698, 
                    0.018004296347498894, 
                    0.03783213347196579, 
                    0.09321015328168869, 
                    0.06687179952859879, 
                    0.002218009438365698, 
                    0.06828863173723221, 
                    0.027774881571531296, 
                    0.04381170868873596, 
                    0.06599359959363937, 
                    0.018995078280568123, 
                    0.029462607577443123, 
                    0.053452033549547195, 
                    -0.08276772499084473, 
                    0.05407267436385155, 
                    0.051196180284023285, 
                    -0.13175135850906372, 
                    0.036916669458150864, 
                    0.05144396796822548, 
                    0.027403518557548523, 
                    0.06296826153993607, 
                    -0.11395776271820068, 
                    0.03248365968465805, 
                    -0.08969084918498993, 
                    -0.009056543000042439, 
                    0.008670037612318993, 
                    0.005052357446402311, 
                    -0.06918258219957352, 
                    0.043662071228027344, 
                    0.005386262200772762, 
                    0.014149635098874569, 
                    -0.01992175728082657, 
                    0.044342249631881714, 
                    0.03974875062704086, 
                    0.02188277430832386, 
                    0.05224344879388809, 
                    -0.011615963652729988, 
                    0.04059267044067383, 
                    0.02421974018216133, 
                    0.05279194563627243, 
                    0.038826167583465576, 
                    0.03079460747539997, 
                    0.11596357822418213, 
                    0.03285457193851471, 
                    0.1168859526515007, 
                    0.0005599617725238204, 
                    0.012463799677789211
                ], 
                [
                    0.055432047694921494, 
                    0.03685872256755829, 
                    0.02729218825697899, 
                    0.0618911013007164, 
                    0.03663815185427666, 
                    0.12765981256961823, 
                    -0.10972122848033905, 
                    -0.04364382103085518, 
                    0.009913570247590542, 
                    0.04912085086107254, 
                    0.0607755146920681, 
                    -0.045287348330020905, 
                    -0.08609597384929657, 
                    0.050219401717185974, 
                    0.03134527429938316, 
                    0.04413071647286415, 
                    0.002890409668907523, 
                    0.07004601508378983, 
                    0.004662477411329746, 
                    0.015457252971827984, 
                    0.05634654685854912, 
                    0.06323377788066864, 
                    0.05717555060982704, 
                    0.0595724880695343, 
                    0.04740944132208824, 
                    0.06815800070762634, 
                    -0.05521729588508606, 
                    0.03142105042934418, 
                    0.03275017812848091, 
                    -0.13683639466762543, 
                    0.04368089139461517, 
                    0.032436553388834, 
                    0.06651122123003006, 
                    0.06353503465652466, 
                    -0.11026547104120255, 
                    0.031918253749608994, 
                    0.07480582594871521, 
                    -0.01071279775351286, 
                    0.07073255628347397, 
                    0.040085501968860626, 
                    -0.03977181389927864, 
                    0.04615122079849243, 
                    -0.009889687411487103, 
                    0.08113863319158554, 
                    0.013057778589427471, 
                    0.014890296384692192, 
                    0.04514636471867561, 
                    0.022154513746500015, 
                    0.07355938851833344, 
                    -0.014035292901098728, 
                    0.041912127286195755, 
                    -0.06327300518751144, 
                    0.012099070474505424, 
                    0.07174253463745117, 
                    0.047463931143283844, 
                    -0.07327746599912643, 
                    0.05018144100904465, 
                    0.038523368537425995, 
                    0.05968523398041725, 
                    0.05021050572395325
                ], 
                [
                    0.04240870848298073, 
                    0.039808355271816254, 
                    0.05115325748920441, 
                    -0.018051527440547943, 
                    0.0010784206679090858, 
                    0.08960434049367905, 
                    -0.05369563028216362, 
                    -0.011889339424669743, 
                    0.035078857094049454, 
                    0.009524614550173283, 
                    0.02197824791073799, 
                    -0.09734046459197998, 
                    -0.0522199422121048, 
                    0.03203169256448746, 
                    -0.01097295805811882, 
                    0.035479869693517685, 
                    -0.2068278044462204, 
                    -0.04025603085756302, 
                    0.009815322235226631, 
                    -0.0535152405500412, 
                    0.02923961915075779, 
                    -0.013934718444943428, 
                    0.01905873976647854, 
                    0.009255529381334782, 
                    0.02059905230998993, 
                    0.00436928728595376, 
                    -0.05041448026895523, 
                    0.0402592308819294, 
                    -0.009060773067176342, 
                    -0.04098362848162651, 
                    0.02341850847005844, 
                    -0.016169926151633263, 
                    0.01603231579065323, 
                    0.07516676932573318, 
                    -0.08755584806203842, 
                    -0.023168927058577538, 
                    0.08198022842407227, 
                    0.008611755445599556, 
                    0.025717617943882942, 
                    0.06853725761175156, 
                    -0.08068422973155975, 
                    0.008123218081891537, 
                    -0.012552754953503609, 
                    0.021382393315434456, 
                    0.04642871394753456, 
                    0.03591504693031311, 
                    0.019350428134202957, 
                    0.048407748341560364, 
                    0.01770211011171341, 
                    -0.01729104481637478, 
                    0.02361883595585823, 
                    -0.09520623087882996, 
                    -0.08217932283878326, 
                    0.03744984418153763, 
                    0.03619866073131561, 
                    -0.19585789740085602, 
                    -0.026620153337717056, 
                    -0.07186655700206757, 
                    0.011110863648355007, 
                    0.033869221806526184
                ], 
                [
                    0.03628871962428093, 
                    0.07885599881410599, 
                    0.060448843985795975, 
                    0.038118984550237656, 
                    0.08206163346767426, 
                    0.1746939718723297, 
                    -0.1535039097070694, 
                    -0.07037470489740372, 
                    0.06954220682382584, 
                    0.04513612017035484, 
                    0.059300582855939865, 
                    -0.029190054163336754, 
                    -0.10479181259870529, 
                    0.06559837609529495, 
                    0.04050672426819801, 
                    0.04564037546515465, 
                    0.04840078577399254, 
                    0.05778006091713905, 
                    0.014637074433267117, 
                    0.054750651121139526, 
                    0.06774882972240448, 
                    0.062477171421051025, 
                    0.049013517796993256, 
                    0.04486601799726486, 
                    0.012750639580190182, 
                    0.04797790199518204, 
                    -0.035265542566776276, 
                    0.04871966317296028, 
                    0.05490602180361748, 
                    -0.13399720191955566, 
                    0.03290174528956413, 
                    0.0670684352517128, 
                    0.05496269464492798, 
                    0.04236485809087753, 
                    -0.118398018181324, 
                    0.05413146689534187, 
                    0.00577010540291667, 
                    0.006125740706920624, 
                    0.033385492861270905, 
                    0.034651029855012894, 
                    -0.09153681248426437, 
                    0.05765330046415329, 
                    -0.004403174854815006, 
                    0.06687727570533752, 
                    0.04124031960964203, 
                    0.02884173020720482, 
                    0.02643449604511261, 
                    0.049202244728803635, 
                    0.062499694526195526, 
                    -0.02861906960606575, 
                    0.03667266666889191, 
                    0.011945928446948528, 
                    0.05827018618583679, 
                    0.08517681807279587, 
                    0.03538292646408081, 
                    -0.00797455757856369, 
                    0.019611749798059464, 
                    0.034455977380275726, 
                    0.06972920894622803, 
                    0.05539868772029877
                ], 
                [
                    0.042291682213544846, 
                    0.03089878521859646, 
                    0.0594269298017025, 
                    0.0530027337372303, 
                    0.07314243167638779, 
                    0.12645570933818817, 
                    -0.07232051342725754, 
                    -0.004948132671415806, 
                    0.08931213617324829, 
                    0.044700153172016144, 
                    0.031379323452711105, 
                    0.012233512476086617, 
                    -0.05902156978845596, 
                    0.07007944583892822, 
                    0.06599941849708557, 
                    0.07474391162395477, 
                    0.09189247339963913, 
                    0.09770458936691284, 
                    -0.01785770058631897, 
                    0.06104831397533417, 
                    0.07935256510972977, 
                    0.06921464204788208, 
                    0.0617830827832222, 
                    0.062440868467092514, 
                    0.04239996522665024, 
                    0.06869597733020782, 
                    -0.02677038311958313, 
                    0.08271737396717072, 
                    0.05305127426981926, 
                    -0.08790849149227142, 
                    0.0752672627568245, 
                    0.041629526764154434, 
                    0.059786148369312286, 
                    0.03356005251407623, 
                    -0.11128897964954376, 
                    0.057749029248952866, 
                    -0.0933494120836258, 
                    -0.008016868494451046, 
                    0.032033056020736694, 
                    0.03671847656369209, 
                    -0.06057700514793396, 
                    0.08755365759134293, 
                    -0.021429605782032013, 
                    0.07600387185811996, 
                    -0.04402071237564087, 
                    0.06103315204381943, 
                    0.04794664308428764, 
                    0.053052738308906555, 
                    0.029642876237630844, 
                    -0.021416448056697845, 
                    0.05384552851319313, 
                    0.015354752540588379, 
                    0.06065370887517929, 
                    0.04379285126924515, 
                    0.04523058608174324, 
                    0.06570104509592056, 
                    0.06685524433851242, 
                    0.07648316025733948, 
                    0.06003586947917938, 
                    0.04910353943705559
                ], 
                [
                    -0.012937837280333042, 
                    0.0048081278800964355, 
                    -0.009030860848724842, 
                    -0.04080834612250328, 
                    -0.07216697931289673, 
                    0.017821168527007103, 
                    0.014813036657869816, 
                    -0.09787533432245255, 
                    -0.041406769305467606, 
                    0.004609097260981798, 
                    -0.019691448658704758, 
                    -0.0866607129573822, 
                    0.01697414368391037, 
                    -0.002129491651430726, 
                    -0.024300573393702507, 
                    -0.015876876190304756, 
                    -0.12742547690868378, 
                    -0.11222955584526062, 
                    -0.03174901381134987, 
                    0.0006396010867320001, 
                    -0.0454387292265892, 
                    -0.08305861055850983, 
                    -0.05140172317624092, 
                    0.009549479000270367, 
                    0.011852110736072063, 
                    -0.044692568480968475, 
                    0.026294972747564316, 
                    -0.0535806305706501, 
                    -0.03851422294974327, 
                    0.01832568272948265, 
                    -0.0035741112660616636, 
                    0.0022110738791525364, 
                    -0.0017338106408715248, 
                    -0.015757733955979347, 
                    -0.049082476645708084, 
                    0.027360986918210983, 
                    0.06825503706932068, 
                    -0.009875333867967129, 
                    -0.004067151807248592, 
                    0.033447928726673126, 
                    -0.05758120119571686, 
                    -0.053040117025375366, 
                    -0.011044906452298164, 
                    -0.049924153834581375, 
                    0.09531217068433762, 
                    -0.016567494720220566, 
                    0.018640905618667603, 
                    -0.015431487932801247, 
                    0.03546619042754173, 
                    0.022851761430501938, 
                    0.023008665069937706, 
                    -0.04526077210903168, 
                    -0.05003633350133896, 
                    0.0062147774733603, 
                    0.022189980372786522, 
                    -0.13502684235572815, 
                    -0.03044789656996727, 
                    -0.03472386673092842, 
                    0.035088855773210526, 
                    0.0276529211550951
                ], 
                [
                    0.06996878236532211, 
                    0.03675815835595131, 
                    0.056810412555933, 
                    0.032886698842048645, 
                    0.03759452700614929, 
                    0.11205591261386871, 
                    -0.13860173523426056, 
                    0.005874231923371553, 
                    0.02407076023519039, 
                    0.029236165806651115, 
                    0.03427202254533768, 
                    -0.11432293802499771, 
                    -0.07484772801399231, 
                    0.04791312292218208, 
                    0.007162110414355993, 
                    0.019487136974930763, 
                    -0.10780128836631775, 
                    0.02105102129280567, 
                    0.0053495364263653755, 
                    0.0354013592004776, 
                    0.06073005869984627, 
                    0.014041323214769363, 
                    0.015450727194547653, 
                    0.06661081314086914, 
                    0.03702167421579361, 
                    0.05111626908183098, 
                    -0.06896108388900757, 
                    0.020687902346253395, 
                    0.04038965702056885, 
                    -0.10289858281612396, 
                    0.019306020811200142, 
                    0.022241009399294853, 
                    0.01704433001577854, 
                    0.05890006199479103, 
                    -0.1496155709028244, 
                    0.07507586479187012, 
                    0.09473323822021484, 
                    -0.004664192441850901, 
                    0.03030582331120968, 
                    0.03818603605031967, 
                    0.01002025417983532, 
                    0.05164442956447601, 
                    -0.020578477531671524, 
                    0.03347406163811684, 
                    0.06289388984441757, 
                    0.07879143208265305, 
                    0.025972211733460426, 
                    0.05024106428027153, 
                    0.0458642803132534, 
                    0.005584350321441889, 
                    0.01781560108065605, 
                    -0.08835775405168533, 
                    0.061587341129779816, 
                    0.04736597463488579, 
                    0.024346044287085533, 
                    -0.1343584507703781, 
                    0.03967500850558281, 
                    0.03984282538294792, 
                    0.0493745356798172, 
                    0.03945145383477211
                ], 
                [
                    0.05771975591778755, 
                    0.01797616295516491, 
                    0.09099350869655609, 
                    0.05134446918964386, 
                    0.06772896647453308, 
                    0.1291588842868805, 
                    -0.08252068608999252, 
                    0.02517610415816307, 
                    0.06107774376869202, 
                    0.06158292666077614, 
                    0.059131789952516556, 
                    -0.08873216807842255, 
                    -0.04447292909026146, 
                    0.04055209457874298, 
                    0.06093098595738411, 
                    0.06815449148416519, 
                    -0.08031052350997925, 
                    0.057791948318481445, 
                    0.013082116842269897, 
                    0.10074399411678314, 
                    0.053169701248407364, 
                    0.09073922038078308, 
                    0.060459744185209274, 
                    0.08589384704828262, 
                    0.08317937701940536, 
                    0.04239349067211151, 
                    -0.011905916035175323, 
                    0.050079088658094406, 
                    0.04228959232568741, 
                    -0.09520278126001358, 
                    0.06460236012935638, 
                    0.1004885882139206, 
                    0.04212675243616104, 
                    0.0585738830268383, 
                    -0.08083749562501907, 
                    0.006054357625544071, 
                    0.04450006037950516, 
                    -0.0344480536878109, 
                    0.05499505251646042, 
                    0.08749701827764511, 
                    -0.01766502484679222, 
                    0.09620324522256851, 
                    3.8068283174652606e-05, 
                    0.09231412410736084, 
                    -0.0022499836049973965, 
                    0.04732798412442207, 
                    0.04026971384882927, 
                    0.0653935968875885, 
                    0.05374370887875557, 
                    0.003583471290767193, 
                    0.061711959540843964, 
                    -0.064144566655159, 
                    0.056554462760686874, 
                    0.08712808787822723, 
                    0.02693488821387291, 
                    -0.053311582654714584, 
                    0.06149597838521004, 
                    0.05883302912116051, 
                    0.06231590732932091, 
                    0.028941480442881584
                ], 
                [
                    0.01212226040661335, 
                    0.05975823476910591, 
                    0.011933700181543827, 
                    0.0367886982858181, 
                    0.03579232841730118, 
                    0.12338121235370636, 
                    -0.17306119203567505, 
                    -0.0774921104311943, 
                    -0.0006077167927287519, 
                    0.03240503743290901, 
                    0.02715921215713024, 
                    0.004240708891302347, 
                    -0.13069963455200195, 
                    0.06414423137903214, 
                    0.021781636402010918, 
                    0.021717341616749763, 
                    -0.004247594159096479, 
                    0.042621444910764694, 
                    0.016729945316910744, 
                    0.014392773620784283, 
                    0.03354997932910919, 
                    0.029798265546560287, 
                    0.0713939517736435, 
                    0.03230757266283035, 
                    -0.006855985149741173, 
                    0.0382813923060894, 
                    -0.10229121148586273, 
                    0.0031517078168690205, 
                    0.021231498569250107, 
                    -0.16822095215320587, 
                    0.0228846725076437, 
                    0.010219397023320198, 
                    0.020717056468129158, 
                    0.006494154687970877, 
                    -0.1549106389284134, 
                    0.0071946303360164165, 
                    -0.024919915944337845, 
                    -0.01684269681572914, 
                    0.009277981705963612, 
                    0.04683782905340195, 
                    -0.049824707210063934, 
                    0.05197255313396454, 
                    0.010855257511138916, 
                    0.02041611634194851, 
                    0.032812707126140594, 
                    0.04549776390194893, 
                    0.040794745087623596, 
                    0.006107083987444639, 
                    0.011763268150389194, 
                    0.03679289668798447, 
                    0.03179764002561569, 
                    0.021907446905970573, 
                    0.013012138195335865, 
                    0.024163994938135147, 
                    0.0350646898150444, 
                    -0.0282474085688591, 
                    0.031082117930054665, 
                    0.021785853430628777, 
                    0.034834180027246475, 
                    0.03153863176703453
                ], 
                [
                    -0.01816951483488083, 
                    -0.006203202996402979, 
                    0.014327244833111763, 
                    0.01568911038339138, 
                    0.006288005504757166, 
                    -0.014442374929785728, 
                    0.014450852759182453, 
                    -0.0020224188920110464, 
                    -0.027550265192985535, 
                    0.009932533837854862, 
                    0.029259653761982918, 
                    0.010584368370473385, 
                    -0.03219219297170639, 
                    0.020680028945207596, 
                    -0.0024473764933645725, 
                    -0.029664475470781326, 
                    0.008442338556051254, 
                    0.016278648748993874, 
                    -0.007521246559917927, 
                    0.010998187586665154, 
                    -0.007300382014364004, 
                    -0.0028743797447532415, 
                    0.01983104832470417, 
                    -0.012558217160403728, 
                    -0.003127825213596225, 
                    -0.0334620475769043, 
                    0.00491350470110774, 
                    -0.029628215357661247, 
                    0.027805211022496223, 
                    0.014809534884989262, 
                    -0.028103327378630638, 
                    -0.0013233459321781993, 
                    -0.0389036126434803, 
                    -0.009507215581834316, 
                    -0.01898413710296154, 
                    -0.004463930614292622, 
                    0.0012959535233676434, 
                    -0.016019267961382866, 
                    -0.009940555319190025, 
                    -0.013125220313668251, 
                    -0.013759175315499306, 
                    -0.011837518773972988, 
                    -0.0020474011544138193, 
                    -0.005794437136501074, 
                    0.00611910643056035, 
                    0.016006937250494957, 
                    0.019350189715623856, 
                    0.009627416729927063, 
                    -0.0039048930630087852, 
                    0.007069094106554985, 
                    -0.03118237294256687, 
                    -0.0014026823919266462, 
                    -0.00046950907562859356, 
                    -0.0009171298006549478, 
                    -0.017085794359445572, 
                    -0.02104285918176174, 
                    0.021092351526021957, 
                    -0.013554863631725311, 
                    -0.0034446429926902056, 
                    -0.006162357982248068
                ], 
                [
                    0.04041653126478195, 
                    0.0799611359834671, 
                    0.044015493243932724, 
                    0.021541127935051918, 
                    0.05302756652235985, 
                    0.12760362029075623, 
                    -0.08006156980991364, 
                    -0.033608317375183105, 
                    0.04129168391227722, 
                    0.06360635906457901, 
                    0.06009645760059357, 
                    0.01467290148139, 
                    -0.08364185690879822, 
                    0.05575847253203392, 
                    0.053017690777778625, 
                    0.0544421523809433, 
                    0.07173439860343933, 
                    0.068035788834095, 
                    0.006261342670768499, 
                    0.022792713716626167, 
                    0.04399938881397247, 
                    0.012314296327531338, 
                    0.05497489497065544, 
                    0.046902310103178024, 
                    0.04819902405142784, 
                    0.0285914596170187, 
                    -0.08192715048789978, 
                    0.016542665660381317, 
                    0.06459378451108932, 
                    -0.10207561403512955, 
                    0.013491137884557247, 
                    0.05237659066915512, 
                    0.0616227388381958, 
                    0.033690985292196274, 
                    -0.09180602431297302, 
                    0.061992764472961426, 
                    -0.02571079321205616, 
                    -0.0138394171372056, 
                    0.05913472920656204, 
                    0.0182255320250988, 
                    -0.07748454064130783, 
                    0.06366129219532013, 
                    0.026959244161844254, 
                    0.07525783032178879, 
                    -0.001140627427957952, 
                    0.05215125530958176, 
                    0.05791686475276947, 
                    0.047217581421136856, 
                    0.06918339431285858, 
                    -0.02509745955467224, 
                    0.029424557462334633, 
                    -0.0022035010624676943, 
                    0.0392165407538414, 
                    0.05835471302270889, 
                    0.02965341880917549, 
                    0.03355569764971733, 
                    0.0357411727309227, 
                    0.035490941256284714, 
                    0.046455129981040955, 
                    0.04143984243273735
                ]
            ], 
            "is_input": false, 
            "layer_name": "fc_layer_2", 
            "n_inputs": 60
        }, 
        {
            "b": [
                0.035248544067144394, 
                -0.003443871857598424, 
                -0.00728648854419589, 
                0.008564100600779057, 
                0.013697185553610325, 
                0.006883752066642046, 
                0.0068985167890787125, 
                0.01598542369902134, 
                -0.011473952792584896, 
                0.021247366443276405, 
                0.0036260203924030066, 
                0.015570630319416523, 
                -0.0009726208518259227, 
                0.06260920315980911, 
                -0.00104214483872056, 
                0.016266845166683197, 
                -0.0006965928478166461, 
                0.001140798325650394, 
                -0.014379201456904411, 
                0.008679041638970375, 
                0.024051645770668983, 
                0.018332334235310555, 
                0.03207132965326309, 
                0.004974629729986191, 
                0.023561794310808182, 
                0.018235109746456146, 
                0.029083479195833206, 
                0.022698407992720604, 
                0.018564699217677116, 
                0.07154518365859985, 
                0.003085498698055744, 
                0.017452359199523926, 
                0.02673807367682457, 
                0.024341993033885956, 
                0.01534220390021801, 
                0.0033605454955250025, 
                -0.012984244152903557, 
                0.017281265929341316, 
                0.0029703802429139614, 
                0.017276929691433907, 
                -0.0006389013142324984, 
                0.020301640033721924, 
                0.029596148058772087, 
                0.014656023122370243, 
                0.007766707334667444, 
                0.01065010204911232, 
                0.00590356532484293, 
                0.02268274873495102, 
                1.268692813027883e-05, 
                0.009984566830098629, 
                0.010941782034933567, 
                0.01165514811873436, 
                0.017950348556041718, 
                -0.0012884018942713737, 
                -0.0102792764082551, 
                0.030809462070465088, 
                0.010677045211195946, 
                -0.010560269467532635, 
                0.027140311896800995, 
                0.028912702575325966
            ], 
            "is_output": false, 
            "activation_function": "RELU", 
            "n_nodes": 60, 
            "W": [
                [
                    -0.14495432376861572, 
                    0.07203628122806549, 
                    -0.09026102721691132, 
                    0.044785935431718826, 
                    -0.03759760037064552, 
                    0.04258546605706215, 
                    0.036810096353292465, 
                    -0.003095570020377636, 
                    0.040190163999795914, 
                    0.0018521364545449615, 
                    0.040779370814561844, 
                    0.05290357396006584, 
                    0.09019876271486282, 
                    0.011531484313309193, 
                    0.011130377650260925, 
                    -0.005767404567450285, 
                    0.06170295923948288, 
                    0.04657209664583206, 
                    0.06492311507463455, 
                    0.0793190449476242, 
                    0.02748260833323002, 
                    0.0085593955591321, 
                    0.009976930916309357, 
                    0.01692463643848896, 
                    0.10046441853046417, 
                    0.026565415784716606, 
                    0.047046929597854614, 
                    0.005000430624932051, 
                    0.04273518919944763, 
                    0.05179179832339287, 
                    -0.07634290307760239, 
                    -0.05232299119234085, 
                    -0.07610035687685013, 
                    0.1495157778263092, 
                    0.04767601564526558, 
                    -0.05358171463012695, 
                    -0.0964856818318367, 
                    -0.00528086768463254, 
                    -0.20787301659584045, 
                    0.01702994480729103, 
                    0.04541921243071556, 
                    -0.07395603507757187, 
                    0.05837315320968628, 
                    0.04001535847783089, 
                    0.15258319675922394, 
                    -0.07557209581136703, 
                    0.05535491555929184, 
                    0.0734686553478241, 
                    0.030681869015097618, 
                    0.011770432814955711, 
                    0.03378225117921829, 
                    0.07331513613462448, 
                    0.03324304148554802, 
                    0.027926098555326462, 
                    -0.10746730864048004, 
                    0.05104541406035423, 
                    0.004256824031472206, 
                    0.024987710639834404, 
                    0.003295488888397813, 
                    0.02596985176205635
                ], 
                [
                    -0.037338074296712875, 
                    0.01788286864757538, 
                    0.010395945981144905, 
                    0.010397364385426044, 
                    -0.012256401591002941, 
                    -0.014279707334935665, 
                    -0.02209135703742504, 
                    0.01077274139970541, 
                    -0.010996253229677677, 
                    0.031195424497127533, 
                    0.03422214090824127, 
                    0.016004277393221855, 
                    -0.0030324298422783613, 
                    0.023827608674764633, 
                    -0.03710593283176422, 
                    0.009112106636166573, 
                    -0.0009924534242600203, 
                    0.030638566240668297, 
                    -0.00632871687412262, 
                    0.0007405892829410732, 
                    0.0013273319927975535, 
                    -0.0035998898092657328, 
                    -0.016895124688744545, 
                    0.017977822571992874, 
                    -0.017136041074991226, 
                    -0.020714180544018745, 
                    0.00219793152064085, 
                    0.013414104469120502, 
                    -0.014066948555409908, 
                    -0.033520761877298355, 
                    -0.022245284169912338, 
                    0.018409978598356247, 
                    -0.028438681736588478, 
                    0.0050785476341843605, 
                    -0.019738784059882164, 
                    -0.01624467223882675, 
                    -0.02669699303805828, 
                    -0.020098892971873283, 
                    -0.0075301057659089565, 
                    0.008223422802984715, 
                    -0.002985345898196101, 
                    -0.0015207688556984067, 
                    0.013764938339591026, 
                    0.01750950701534748, 
                    -0.008666137233376503, 
                    0.008734358474612236, 
                    0.028093021363019943, 
                    0.009187562391161919, 
                    0.008090035058557987, 
                    -0.030650220811367035, 
                    0.006040800362825394, 
                    0.016724130138754845, 
                    -0.00035510247107595205, 
                    -0.006659901700913906, 
                    0.0083759231492877, 
                    -0.025244595482945442, 
                    -0.0014384995447471738, 
                    -0.025204529985785484, 
                    0.003464475739747286, 
                    -0.021410131826996803
                ], 
                [
                    0.11125797778367996, 
                    -0.01034228503704071, 
                    -0.2041039913892746, 
                    -0.01061529852449894, 
                    0.1712159663438797, 
                    -0.043168265372514725, 
                    -0.03350900486111641, 
                    0.029830623418092728, 
                    0.00186671142000705, 
                    0.00446243304759264, 
                    0.029971571639180183, 
                    -0.009789525531232357, 
                    -0.08925049751996994, 
                    0.011660462245345116, 
                    0.009713550098240376, 
                    -0.04580787569284439, 
                    -0.011098142713308334, 
                    -0.03723696246743202, 
                    0.0036345371045172215, 
                    0.03708576783537865, 
                    0.02878047525882721, 
                    0.007222817745059729, 
                    0.0029067862778902054, 
                    -0.013706215657293797, 
                    -0.018005361780524254, 
                    0.01133626326918602, 
                    -0.03415093198418617, 
                    0.0022082992363721132, 
                    0.021342052146792412, 
                    -0.030988624319434166, 
                    0.09327742457389832, 
                    0.061552420258522034, 
                    0.06361264735460281, 
                    -0.08305931836366653, 
                    -0.00977356731891632, 
                    0.0025559270288795233, 
                    0.09991548210382462, 
                    0.0027953730896115303, 
                    -0.04866507276892662, 
                    0.02015312947332859, 
                    0.009184966795146465, 
                    0.07544215768575668, 
                    -0.031000662595033646, 
                    -0.022414930164813995, 
                    -0.02986139990389347, 
                    0.10469613969326019, 
                    -0.036870166659355164, 
                    -0.02366476133465767, 
                    -0.017088860273361206, 
                    0.0009480172302573919, 
                    -0.006468044128268957, 
                    -0.10220642387866974, 
                    0.019048281013965607, 
                    0.018971532583236694, 
                    -0.1571928858757019, 
                    0.018457241356372833, 
                    0.03015986457467079, 
                    -0.020738588646054268, 
                    -0.016262885183095932, 
                    -0.007412560284137726
                ], 
                [
                    0.034385666251182556, 
                    0.02594178356230259, 
                    0.03272225707769394, 
                    0.025842266157269478, 
                    -0.20676712691783905, 
                    0.06299950182437897, 
                    0.049049049615859985, 
                    0.0376872718334198, 
                    0.05458194017410278, 
                    -0.008558223955333233, 
                    0.057897962629795074, 
                    0.05469997227191925, 
                    -0.027628891170024872, 
                    0.0754251778125763, 
                    0.0063192886300385, 
                    0.02377321757376194, 
                    0.03876405954360962, 
                    0.0487828366458416, 
                    0.05278214439749718, 
                    0.05592656880617142, 
                    0.026247598230838776, 
                    0.08842571079730988, 
                    -0.033827438950538635, 
                    0.049824152141809464, 
                    -0.011851462535560131, 
                    0.07651491463184357, 
                    0.032141514122486115, 
                    0.07338251173496246, 
                    0.04570886865258217, 
                    0.05255991593003273, 
                    0.04269728809595108, 
                    0.023953335359692574, 
                    0.07168320566415787, 
                    -0.07680023461580276, 
                    0.07209698110818863, 
                    -0.24090220034122467, 
                    0.015492160804569721, 
                    0.06826493889093399, 
                    0.027700548991560936, 
                    0.0548013336956501, 
                    0.07283129543066025, 
                    0.02764522098004818, 
                    0.04689490422606468, 
                    0.07514934986829758, 
                    -0.40292787551879883, 
                    0.08593864738941193, 
                    0.017294205725193024, 
                    0.057393211871385574, 
                    -0.01026642695069313, 
                    0.026590296998620033, 
                    0.05764496326446533, 
                    0.11594442278146744, 
                    0.010580998845398426, 
                    0.056912194937467575, 
                    0.029202081263065338, 
                    0.032091476023197174, 
                    0.057737890630960464, 
                    0.02894655428826809, 
                    -0.017464768141508102, 
                    0.0770205482840538
                ], 
                [
                    -0.014049423858523369, 
                    0.0016934075392782688, 
                    0.04090811312198639, 
                    0.05467924848198891, 
                    -0.01390783954411745, 
                    0.043816857039928436, 
                    0.05047599598765373, 
                    0.06390105932950974, 
                    0.022731918841600418, 
                    0.034344520419836044, 
                    0.06526411324739456, 
                    0.043380700051784515, 
                    -0.08109412342309952, 
                    0.05472040921449661, 
                    -0.0007820720202289522, 
                    0.040716804563999176, 
                    0.02791554480791092, 
                    0.07021649181842804, 
                    0.06560000777244568, 
                    0.04058096185326576, 
                    0.04667047783732414, 
                    0.04387124627828598, 
                    0.028341878205537796, 
                    0.04878312721848488, 
                    -0.10251860320568085, 
                    0.05321503058075905, 
                    0.051453597843647, 
                    0.05779164284467697, 
                    0.05941462889313698, 
                    0.043312106281518936, 
                    0.022292381152510643, 
                    0.0013597648357972503, 
                    -0.044048987329006195, 
                    -0.13057100772857666, 
                    0.055933840572834015, 
                    0.14013361930847168, 
                    0.0030836991500109434, 
                    0.04744856432080269, 
                    0.1044265404343605, 
                    0.013542973436415195, 
                    0.028320083394646645, 
                    0.02790669910609722, 
                    0.02685096301138401, 
                    0.05521928146481514, 
                    -0.08470834046602249, 
                    0.0041583022102713585, 
                    0.018116960301995277, 
                    0.028792737051844597, 
                    -0.01140687707811594, 
                    0.019006533548235893, 
                    0.06935849040746689, 
                    -0.014081018976867199, 
                    0.08274590969085693, 
                    0.018393801525235176, 
                    0.06846315413713455, 
                    0.06873710453510284, 
                    0.0475214459002018, 
                    0.03539859876036644, 
                    -0.02061549574136734, 
                    0.058760128915309906
                ], 
                [
                    0.04432997852563858, 
                    0.011809670366346836, 
                    0.06899503618478775, 
                    0.04332958161830902, 
                    -0.22295552492141724, 
                    0.03760792687535286, 
                    0.005399394780397415, 
                    -0.046287473291158676, 
                    0.01827513612806797, 
                    -0.009438333101570606, 
                    -0.03407471254467964, 
                    0.034672919660806656, 
                    0.13439488410949707, 
                    -0.15607059001922607, 
                    0.0033233307767659426, 
                    0.05380275472998619, 
                    0.01636958308517933, 
                    0.021547798067331314, 
                    0.01487707905471325, 
                    0.015217705629765987, 
                    0.04671424254775047, 
                    -0.02619829587638378, 
                    -0.006857499945908785, 
                    0.016631118953227997, 
                    0.12607495486736298, 
                    -0.02809171937406063, 
                    -0.04840505123138428, 
                    -0.05467062070965767, 
                    -0.07607079297304153, 
                    0.00861386489123106, 
                    -0.0176037959754467, 
                    0.015763448551297188, 
                    0.03224855288863182, 
                    0.1222831979393959, 
                    -0.1044028103351593, 
                    -0.29402777552604675, 
                    -0.014700147323310375, 
                    -0.058771565556526184, 
                    0.12029514461755753, 
                    -0.03501823544502258, 
                    0.054005302488803864, 
                    0.00926911924034357, 
                    0.008707175962626934, 
                    -0.05382050201296806, 
                    -0.2371588945388794, 
                    -0.010031531564891338, 
                    -0.04776335507631302, 
                    0.019237160682678223, 
                    -0.04487569257616997, 
                    0.023470193147659302, 
                    0.011566360481083393, 
                    -0.13185614347457886, 
                    0.01981480047106743, 
                    0.05085676163434982, 
                    -0.0005357728805392981, 
                    -0.05122876539826393, 
                    -0.011518899351358414, 
                    0.0029051010496914387, 
                    0.018504105508327484, 
                    0.034422144293785095
                ], 
                [
                    0.0012060300214216113, 
                    0.04440803825855255, 
                    -0.08243454992771149, 
                    0.07145703583955765, 
                    -0.0002251777914352715, 
                    0.010002481751143932, 
                    0.08470118045806885, 
                    0.04652784764766693, 
                    0.06121935322880745, 
                    0.01402457058429718, 
                    0.04829089716076851, 
                    0.026919033378362656, 
                    -0.09887143224477768, 
                    0.06199727952480316, 
                    0.016883140429854393, 
                    0.03294325992465019, 
                    0.06647209823131561, 
                    0.04668711498379707, 
                    0.03291407600045204, 
                    0.05564938113093376, 
                    0.028905918821692467, 
                    0.018789974972605705, 
                    0.04828063026070595, 
                    0.0605589896440506, 
                    -0.06836345046758652, 
                    0.053415462374687195, 
                    0.058791112154722214, 
                    0.07117521017789841, 
                    0.06131433695554733, 
                    0.05783829465508461, 
                    0.01765093207359314, 
                    0.03362128511071205, 
                    -0.007233091630041599, 
                    -0.1594054400920868, 
                    0.06477729231119156, 
                    0.13779841363430023, 
                    0.016640715301036835, 
                    0.06954526156187057, 
                    -0.041704196482896805, 
                    0.0644831657409668, 
                    0.036210209131240845, 
                    0.026723675429821014, 
                    0.0454738512635231, 
                    0.06578737497329712, 
                    -0.05350659042596817, 
                    0.022678913548588753, 
                    0.06826219707727432, 
                    0.06782951205968857, 
                    -0.023730376735329628, 
                    0.05273909121751785, 
                    0.06577526032924652, 
                    -0.033691368997097015, 
                    0.03277980908751488, 
                    0.047747205942869186, 
                    -0.062213774770498276, 
                    0.09299098700284958, 
                    0.029953483492136, 
                    0.0439835824072361, 
                    -0.009143879637122154, 
                    0.06723308563232422
                ], 
                [
                    -0.03374825790524483, 
                    0.04685419797897339, 
                    0.043704234063625336, 
                    0.07994268089532852, 
                    -0.22066038846969604, 
                    0.033436208963394165, 
                    0.06755123287439346, 
                    0.03528260439634323, 
                    0.03458097204566002, 
                    -0.00062159588560462, 
                    0.055233366787433624, 
                    0.05987124145030975, 
                    0.013703901320695877, 
                    0.05701431259512901, 
                    -0.0390845462679863, 
                    0.007363301236182451, 
                    0.028651006519794464, 
                    0.045332785695791245, 
                    0.04596098139882088, 
                    0.059101514518260956, 
                    0.05996762216091156, 
                    0.029391685500741005, 
                    -0.0013228330062702298, 
                    0.07206752151250839, 
                    0.04168838635087013, 
                    0.038976091891527176, 
                    0.07050849497318268, 
                    0.04081132635474205, 
                    0.04981476813554764, 
                    0.05860035866498947, 
                    0.013823735527694225, 
                    -0.014915397390723228, 
                    0.0033989562653005123, 
                    0.035324808210134506, 
                    0.07850480824708939, 
                    -0.1817494034767151, 
                    -0.0017653725808486342, 
                    0.044373512268066406, 
                    -0.04196850210428238, 
                    0.08188851922750473, 
                    0.07837527245283127, 
                    0.00011191537487320602, 
                    0.057600878179073334, 
                    0.058549270033836365, 
                    -0.33397677540779114, 
                    -0.04250365495681763, 
                    0.062083836644887924, 
                    0.03190907463431358, 
                    0.00872255489230156, 
                    0.017298974096775055, 
                    0.041160665452480316, 
                    0.19146981835365295, 
                    0.03438899293541908, 
                    0.0336899533867836, 
                    0.021770814433693886, 
                    0.06219743937253952, 
                    0.04074680060148239, 
                    0.05305647477507591, 
                    0.014326086267828941, 
                    0.05657857656478882
                ], 
                [
                    -0.04678432270884514, 
                    0.05284576117992401, 
                    0.08217193186283112, 
                    0.06604383885860443, 
                    0.012247232720255852, 
                    0.0402536615729332, 
                    0.04558512941002846, 
                    0.04352099075913429, 
                    0.041568368673324585, 
                    -0.0007457627216354012, 
                    0.05036406219005585, 
                    0.04955431446433067, 
                    -0.11214804649353027, 
                    0.023930104449391365, 
                    -0.010143782012164593, 
                    0.04759044572710991, 
                    0.03136173635721207, 
                    0.0637056827545166, 
                    0.03963569551706314, 
                    0.046408046036958694, 
                    0.03195454180240631, 
                    0.024243082851171494, 
                    0.020241232588887215, 
                    0.06103517860174179, 
                    -0.06872285902500153, 
                    0.03852742910385132, 
                    0.03702929988503456, 
                    0.051615048199892044, 
                    0.01218320894986391, 
                    0.011673811823129654, 
                    -0.018927864730358124, 
                    -0.03684932738542557, 
                    -0.029539700597524643, 
                    -0.10884645581245422, 
                    0.02427048236131668, 
                    0.16309519112110138, 
                    -0.017567172646522522, 
                    0.036406729370355606, 
                    0.08678533136844635, 
                    0.022311879321932793, 
                    0.02354378066956997, 
                    -0.01189250499010086, 
                    0.06342864036560059, 
                    0.032612208276987076, 
                    0.06338360905647278, 
                    0.027204176411032677, 
                    0.04367876052856445, 
                    0.06929154694080353, 
                    -0.03312423825263977, 
                    0.055730514228343964, 
                    0.056398842483758926, 
                    -0.06505437195301056, 
                    0.025795556604862213, 
                    0.048907775431871414, 
                    0.10861120373010635, 
                    0.06280684471130371, 
                    0.04807146638631821, 
                    0.03822322562336922, 
                    -0.02113225683569908, 
                    0.05577420815825462
                ], 
                [
                    -0.13164423406124115, 
                    0.07133179157972336, 
                    -0.14801882207393646, 
                    0.029754163697361946, 
                    -0.08869532495737076, 
                    0.06250002235174179, 
                    0.05840161815285683, 
                    0.009326092898845673, 
                    0.012567183002829552, 
                    0.006998827680945396, 
                    0.05559486523270607, 
                    0.05687956139445305, 
                    0.03943086043000221, 
                    0.045634496957063675, 
                    0.004813875537365675, 
                    -0.003575228853151202, 
                    0.04107997566461563, 
                    0.01576518639922142, 
                    0.03129127249121666, 
                    0.04933549463748932, 
                    0.03697699308395386, 
                    0.06423527747392654, 
                    0.012102019041776657, 
                    0.045171551406383514, 
                    0.0509868748486042, 
                    0.04772624373435974, 
                    0.04725334048271179, 
                    0.02894962951540947, 
                    0.04181200638413429, 
                    0.07164321839809418, 
                    -0.10445699840784073, 
                    -0.0539974682033062, 
                    -0.07069113850593567, 
                    0.08787468820810318, 
                    0.04809737205505371, 
                    -0.09475179761648178, 
                    -0.0818609744310379, 
                    0.05944136530160904, 
                    -0.2593708634376526, 
                    0.0472681000828743, 
                    0.06783401221036911, 
                    -0.021296434104442596, 
                    0.01618647202849388, 
                    0.014711074531078339, 
                    0.036501072347164154, 
                    -0.08945465087890625, 
                    0.03266466408967972, 
                    0.06294966489076614, 
                    0.025900719687342644, 
                    0.025815298780798912, 
                    0.06653889268636703, 
                    0.0956307202577591, 
                    0.06966617703437805, 
                    0.07201319932937622, 
                    -0.1524992734193802, 
                    0.042825810611248016, 
                    0.021032648161053658, 
                    0.039619721472263336, 
                    0.030409106984734535, 
                    0.04564764350652695
                ], 
                [
                    0.09522340446710587, 
                    0.030731474980711937, 
                    -0.14719320833683014, 
                    0.050960153341293335, 
                    -0.12514695525169373, 
                    0.02935524843633175, 
                    0.03672926500439644, 
                    0.056110113859176636, 
                    -0.0008435827330686152, 
                    -0.02883159928023815, 
                    0.028922516852617264, 
                    0.024780848994851112, 
                    0.013196360319852829, 
                    0.048806726932525635, 
                    0.013675373047590256, 
                    -0.08187172561883926, 
                    0.01299209799617529, 
                    0.018141837790608406, 
                    0.05203840881586075, 
                    0.012894775718450546, 
                    0.0400848314166069, 
                    0.03642033413052559, 
                    -0.04036986082792282, 
                    0.019867314025759697, 
                    0.010107005015015602, 
                    0.05524608492851257, 
                    0.04368245601654053, 
                    0.04286746308207512, 
                    0.03280046209692955, 
                    -0.010266462340950966, 
                    0.05130520835518837, 
                    0.040802571922540665, 
                    0.10292446613311768, 
                    -0.02958948351442814, 
                    0.0718756839632988, 
                    -0.23270730674266815, 
                    0.06090136617422104, 
                    0.05509433522820473, 
                    -0.13277217745780945, 
                    0.023741699755191803, 
                    0.03292808681726456, 
                    0.031695909798145294, 
                    0.04511948302388191, 
                    0.04662913829088211, 
                    -0.3297483026981354, 
                    0.05305371433496475, 
                    0.021549517288804054, 
                    -0.019747046753764153, 
                    0.05114953592419624, 
                    0.0140479551628232, 
                    0.024819904938340187, 
                    0.1347109079360962, 
                    0.049741752445697784, 
                    0.038558244705200195, 
                    -0.158115953207016, 
                    0.06026888266205788, 
                    0.03619827330112457, 
                    0.01942426525056362, 
                    -0.016154302284121513, 
                    0.045607369393110275
                ], 
                [
                    -0.00986405834555626, 
                    0.05012541264295578, 
                    -0.21695993840694427, 
                    0.060095399618148804, 
                    -0.0392015241086483, 
                    0.07270731031894684, 
                    0.07319435477256775, 
                    0.06174756959080696, 
                    0.055460505187511444, 
                    0.004004089627414942, 
                    0.038897596299648285, 
                    0.03787270933389664, 
                    0.0688086673617363, 
                    0.09949109703302383, 
                    -0.005786614958196878, 
                    0.005087907426059246, 
                    0.0752667486667633, 
                    0.058562472462654114, 
                    0.04583076387643814, 
                    0.05307437479496002, 
                    0.08125998079776764, 
                    0.018038395792245865, 
                    -0.0064759464003145695, 
                    0.0497269332408905, 
                    0.10272597521543503, 
                    0.02922338992357254, 
                    0.04752678796648979, 
                    0.04389966279268265, 
                    0.049616824835538864, 
                    0.09009625762701035, 
                    0.008225853554904461, 
                    -0.012088187038898468, 
                    0.03251509740948677, 
                    0.10837266594171524, 
                    0.11199136078357697, 
                    -0.176793172955513, 
                    0.00449221720919013, 
                    0.06641559302806854, 
                    -0.2694864571094513, 
                    0.05795767158269882, 
                    0.07499387860298157, 
                    -0.012111509218811989, 
                    0.07534144818782806, 
                    0.05983670428395271, 
                    -0.1698916256427765, 
                    -0.01773417741060257, 
                    0.08364744484424591, 
                    0.0589543841779232, 
                    0.03665371984243393, 
                    0.08771204948425293, 
                    0.05255184695124626, 
                    0.10634857416152954, 
                    0.06489596515893936, 
                    0.0410689078271389, 
                    -0.22569042444229126, 
                    0.05104263871908188, 
                    0.0168941468000412, 
                    0.05552675575017929, 
                    -0.01078153494745493, 
                    0.04839110001921654
                ], 
                [
                    -0.020547261461615562, 
                    -0.006468367762863636, 
                    0.0012725024716928601, 
                    -0.003467545611783862, 
                    -0.010307786986231804, 
                    0.0031510326080024242, 
                    -0.033646274358034134, 
                    -0.02696491964161396, 
                    -0.010004082694649696, 
                    -0.003294815309345722, 
                    -0.02377929724752903, 
                    -0.03483781963586807, 
                    -0.03583945333957672, 
                    0.027833247557282448, 
                    -0.0015151237603276968, 
                    0.0034287949092686176, 
                    0.014872143976390362, 
                    0.018536128103733063, 
                    -0.014642969705164433, 
                    0.003549664979800582, 
                    -0.019015850499272346, 
                    0.014802185818552971, 
                    0.003617422189563513, 
                    -0.015365163795650005, 
                    -0.0239701010286808, 
                    0.018906772136688232, 
                    0.02730054408311844, 
                    -0.02186545357108116, 
                    -0.03279339149594307, 
                    0.005806640721857548, 
                    0.025103893131017685, 
                    -0.02600734494626522, 
                    0.00834486074745655, 
                    -0.02836686559021473, 
                    0.03049488179385662, 
                    -0.005678272806107998, 
                    0.013310856185853481, 
                    0.00362950935959816, 
                    0.010047744028270245, 
                    -0.004644031170755625, 
                    0.0342918299138546, 
                    -0.0022048326209187508, 
                    0.03364146128296852, 
                    0.024298740550875664, 
                    0.016430826857686043, 
                    0.014982535503804684, 
                    0.022024698555469513, 
                    -0.016088122501969337, 
                    -0.006359292659908533, 
                    -0.019639354199171066, 
                    0.01696426421403885, 
                    -0.01837468519806862, 
                    -0.032376620918512344, 
                    -0.0060125975869596004, 
                    0.006698163691908121, 
                    0.018106121569871902, 
                    -0.015468434430658817, 
                    -0.002373137976974249, 
                    0.02537018619477749, 
                    -0.005101953167468309
                ], 
                [
                    -0.03457140177488327, 
                    -0.01608625054359436, 
                    0.34845995903015137, 
                    -0.012842860072851181, 
                    -0.10541170090436935, 
                    -0.059097979217767715, 
                    0.024502092972397804, 
                    0.03177129104733467, 
                    -0.01511645969003439, 
                    0.015501318499445915, 
                    0.020615804940462112, 
                    -0.04632154479622841, 
                    -0.12948159873485565, 
                    0.0559346079826355, 
                    -0.00097450683824718, 
                    0.07452051341533661, 
                    0.03859115019440651, 
                    0.00585568230599165, 
                    -0.006070063915103674, 
                    -0.0018937585409730673, 
                    -0.03548085317015648, 
                    0.05759677290916443, 
                    0.005456244107335806, 
                    0.030931571498513222, 
                    -0.10639265179634094, 
                    0.025807950645685196, 
                    0.051945142447948456, 
                    -0.005604602862149477, 
                    0.009514893405139446, 
                    -0.032245934009552, 
                    0.02084282785654068, 
                    -0.013758834451436996, 
                    -0.03976909816265106, 
                    -0.0905458852648735, 
                    0.0637533888220787, 
                    0.22067688405513763, 
                    -0.002679784782230854, 
                    0.07364603877067566, 
                    0.37860536575317383, 
                    0.049134284257888794, 
                    0.007456768769770861, 
                    -0.0027227806858718395, 
                    -0.0503079853951931, 
                    -0.014017758890986443, 
                    -0.14581364393234253, 
                    0.016177037730813026, 
                    -0.0427706316113472, 
                    -0.03401092439889908, 
                    -0.02668449655175209, 
                    -0.04235587641596794, 
                    0.01309360284358263, 
                    0.12882570922374725, 
                    -0.007558438461273909, 
                    -0.02588566578924656, 
                    0.33656832575798035, 
                    0.05350673571228981, 
                    0.0010238195536658168, 
                    -0.001986881485208869, 
                    0.003723296569660306, 
                    -0.024206912145018578
                ], 
                [
                    0.0035836445167660713, 
                    0.038980595767498016, 
                    -0.011756010353565216, 
                    -0.019895251840353012, 
                    -0.009145190939307213, 
                    0.004817046225070953, 
                    0.00901807751506567, 
                    -0.026111964136362076, 
                    0.001509450376033783, 
                    0.01425391249358654, 
                    -0.027063196524977684, 
                    0.001640555914491415, 
                    0.005180530250072479, 
                    0.03303103148937225, 
                    0.004002836998552084, 
                    0.03703902289271355, 
                    -0.024321243166923523, 
                    0.018382588401436806, 
                    0.01028365083038807, 
                    -0.003924177493900061, 
                    0.004048120230436325, 
                    -0.031562283635139465, 
                    -0.019879117608070374, 
                    0.00638654874637723, 
                    0.004000548273324966, 
                    -0.013168579898774624, 
                    -0.022963961586356163, 
                    0.010070161893963814, 
                    -0.016064349561929703, 
                    -0.021456293761730194, 
                    -0.01107882708311081, 
                    -0.021676737815141678, 
                    0.007174410857260227, 
                    -0.011770272627472878, 
                    -0.015468999743461609, 
                    -0.007928607985377312, 
                    -0.01401386596262455, 
                    0.033519238233566284, 
                    -0.021291345357894897, 
                    -0.015864616259932518, 
                    -0.028403369709849358, 
                    -0.018876168876886368, 
                    -0.003962882794439793, 
                    0.000871886732056737, 
                    -0.014505184255540371, 
                    -0.007842767052352428, 
                    0.0023604866582900286, 
                    -0.019192080944776535, 
                    -0.01596301980316639, 
                    0.013319053687155247, 
                    -0.016521785408258438, 
                    0.00960826501250267, 
                    -0.0034537615720182657, 
                    0.021461091935634613, 
                    0.016499117016792297, 
                    -0.0064004044979810715, 
                    -0.0026325269136577845, 
                    0.021420776844024658, 
                    0.004913256969302893, 
                    -0.03842192888259888
                ], 
                [
                    0.05254330486059189, 
                    0.016981743276119232, 
                    -0.09928705543279648, 
                    -0.019699057564139366, 
                    -0.08596021682024002, 
                    0.012686967849731445, 
                    -0.01465282030403614, 
                    0.0006445699837058783, 
                    -0.01287937629967928, 
                    -0.029407640919089317, 
                    -0.01727318949997425, 
                    0.054631587117910385, 
                    0.1268865168094635, 
                    0.03808417171239853, 
                    0.02215232327580452, 
                    -0.0500740185379982, 
                    0.010039281100034714, 
                    0.0001121833483921364, 
                    0.012873860076069832, 
                    0.05414945259690285, 
                    0.025381986051797867, 
                    0.002323457272723317, 
                    -0.04562404006719589, 
                    0.03328012675046921, 
                    0.11251933127641678, 
                    0.05425586178898811, 
                    0.044964421540498734, 
                    0.01418452337384224, 
                    0.030819164589047432, 
                    0.03758876398205757, 
                    0.00773606076836586, 
                    0.03607684001326561, 
                    0.06908020377159119, 
                    0.14008910953998566, 
                    0.03096524253487587, 
                    -0.23739641904830933, 
                    0.0051979501731693745, 
                    0.04739401116967201, 
                    -0.16490425169467926, 
                    0.04484209790825844, 
                    0.025457940995693207, 
                    0.022191310301423073, 
                    0.03942057117819786, 
                    0.049056317657232285, 
                    -0.3123931288719177, 
                    0.018705343827605247, 
                    0.0026230865623801947, 
                    0.01456393115222454, 
                    0.045406173914670944, 
                    -0.017795054242014885, 
                    0.03818776458501816, 
                    0.1568583995103836, 
                    0.03810608759522438, 
                    0.0594344362616539, 
                    -0.11354836076498032, 
                    0.029847217723727226, 
                    -0.00047722540330141783, 
                    0.043733302503824234, 
                    -0.018939843401312828, 
                    0.03519635275006294
                ], 
                [
                    -0.024758730083703995, 
                    0.010491997934877872, 
                    -0.016057554632425308, 
                    -0.014426558278501034, 
                    -0.015896663069725037, 
                    -0.0123079689219594, 
                    -0.001174537930637598, 
                    -0.007977236062288284, 
                    0.03258856013417244, 
                    -0.004482370335608721, 
                    0.016166547313332558, 
                    -0.013157850131392479, 
                    -0.019907940179109573, 
                    -0.037935204803943634, 
                    0.023633796721696854, 
                    0.011071166023612022, 
                    -0.019910451024770737, 
                    -0.022854695096611977, 
                    -0.012862088158726692, 
                    -0.0053853425197303295, 
                    -0.0032013999298214912, 
                    -0.006288366392254829, 
                    -0.032422903925180435, 
                    0.013860330916941166, 
                    0.030426183715462685, 
                    -0.0016747204354032874, 
                    -0.01823229156434536, 
                    -0.02511892467737198, 
                    -0.005754956044256687, 
                    -0.011302297003567219, 
                    -0.00033744933898560703, 
                    -0.01219053752720356, 
                    -0.00544140487909317, 
                    -0.03387080132961273, 
                    0.02138609066605568, 
                    -0.027057508006691933, 
                    -0.01730363443493843, 
                    -0.01914845034480095, 
                    -0.0014473223127424717, 
                    0.02183096669614315, 
                    0.03677121549844742, 
                    -0.008495260961353779, 
                    0.01870746724307537, 
                    -0.011565923690795898, 
                    0.021732036024332047, 
                    -0.033178433775901794, 
                    0.012935741804540157, 
                    -0.006842465605586767, 
                    0.018798688426613808, 
                    -0.01470014825463295, 
                    -0.02000744827091694, 
                    0.0231883954256773, 
                    -0.020450007170438766, 
                    -0.0019460605690255761, 
                    0.012819568626582623, 
                    -0.001543025835417211, 
                    -0.016202591359615326, 
                    -0.007742682006210089, 
                    0.009925499558448792, 
                    0.0064307148568332195
                ], 
                [
                    0.0742449164390564, 
                    -0.0034017337020486593, 
                    -0.0434185266494751, 
                    0.01015532948076725, 
                    0.0418868362903595, 
                    0.01231685932725668, 
                    0.011362993158400059, 
                    0.005880342330783606, 
                    0.001945250085555017, 
                    -0.0025472783017903566, 
                    0.02212137170135975, 
                    0.04505615681409836, 
                    -0.06269285827875137, 
                    0.023259883746504784, 
                    0.0377337709069252, 
                    -0.06231621280312538, 
                    0.038529738783836365, 
                    -0.029271438717842102, 
                    0.0023301912005990744, 
                    0.014652000740170479, 
                    -0.00839032232761383, 
                    0.015215354971587658, 
                    -0.014100939966738224, 
                    0.019176611676812172, 
                    -0.013725546188652515, 
                    0.010095329023897648, 
                    -0.011900115758180618, 
                    0.03411036729812622, 
                    0.02494227886199951, 
                    0.016750715672969818, 
                    0.0817941427230835, 
                    0.08221616595983505, 
                    0.10961484909057617, 
                    -0.024797750636935234, 
                    0.04027629271149635, 
                    0.026482896879315376, 
                    0.05627061426639557, 
                    0.017846882343292236, 
                    -0.0276818685233593, 
                    0.004338936880230904, 
                    0.004850506782531738, 
                    0.08870574831962585, 
                    -0.030768893659114838, 
                    -0.017979899421334267, 
                    -0.13735418021678925, 
                    0.09842298924922943, 
                    0.02908538095653057, 
                    -0.039177387952804565, 
                    -0.01708354614675045, 
                    -0.02083566226065159, 
                    -0.019345879554748535, 
                    0.0010928009869530797, 
                    -0.0005559666897170246, 
                    0.029315445572137833, 
                    -0.050350748002529144, 
                    0.022933637723326683, 
                    0.023060405626893044, 
                    -0.007463220506906509, 
                    0.02307182177901268, 
                    -0.014591587707400322
                ], 
                [
                    0.13762922585010529, 
                    -0.015286505222320557, 
                    -0.08248957246541977, 
                    -0.05876908451318741, 
                    0.19554013013839722, 
                    -0.011843749321997166, 
                    0.017182715237140656, 
                    0.028098616749048233, 
                    0.001880565076135099, 
                    0.010551045648753643, 
                    -0.03365250676870346, 
                    -0.00034169384161941707, 
                    -0.0837344080209732, 
                    -0.004477398470044136, 
                    -0.01490898709744215, 
                    -0.04923252388834953, 
                    0.020428486168384552, 
                    -0.048265233635902405, 
                    -0.014040174894034863, 
                    -0.02943812496960163, 
                    0.011896476149559021, 
                    -0.016313893720507622, 
                    0.01524992473423481, 
                    -0.0049248188734054565, 
                    -0.0488198958337307, 
                    0.042395368218421936, 
                    0.010142790153622627, 
                    -0.03927232325077057, 
                    0.010610667988657951, 
                    -0.029820995405316353, 
                    0.0795806348323822, 
                    0.09266055375337601, 
                    0.09491811692714691, 
                    -0.1072741150856018, 
                    0.025980927050113678, 
                    -0.016334636136889458, 
                    0.09470044076442719, 
                    0.0038492740131914616, 
                    -0.006190208252519369, 
                    0.014549356885254383, 
                    0.00695132976397872, 
                    0.07117099314928055, 
                    -0.010801137425005436, 
                    -0.013441717252135277, 
                    -0.08664607256650925, 
                    0.1298658847808838, 
                    -0.06369037181138992, 
                    -0.04314712807536125, 
                    0.012050999328494072, 
                    -0.029419925063848495, 
                    0.004037908744066954, 
                    -0.06283804029226303, 
                    -0.0009326237486675382, 
                    -0.01900942251086235, 
                    -0.041891977190971375, 
                    -0.03514711931347847, 
                    -0.0035679261200129986, 
                    -0.06744521111249924, 
                    -0.018584849312901497, 
                    0.0015188069082796574
                ], 
                [
                    0.029819168150424957, 
                    0.030385011807084084, 
                    -0.027381330728530884, 
                    -0.005081727635115385, 
                    -0.02407999150454998, 
                    0.017753949388861656, 
                    -0.03761674091219902, 
                    -0.04481131583452225, 
                    0.01705021597445011, 
                    -0.01342363003641367, 
                    0.0001498568890383467, 
                    0.05727922543883324, 
                    0.12215606123209, 
                    0.018718861043453217, 
                    -0.034402549266815186, 
                    -0.027922848239541054, 
                    0.009841610677540302, 
                    -0.026786841452121735, 
                    0.03164556249976158, 
                    0.0017714586574584246, 
                    0.03935922682285309, 
                    -0.006748562678694725, 
                    0.018191834911704063, 
                    -0.0062886676751077175, 
                    0.0920049324631691, 
                    -0.022792542353272438, 
                    -0.0013970949221402407, 
                    -0.00750665133818984, 
                    -0.017675435170531273, 
                    0.021254969760775566, 
                    0.016358785331249237, 
                    -0.00459405779838562, 
                    0.03887809067964554, 
                    0.10126638412475586, 
                    0.014527305029332638, 
                    -0.1351085603237152, 
                    0.028222741559147835, 
                    -0.020064018666744232, 
                    -0.13186860084533691, 
                    -0.007792760152369738, 
                    0.043813303112983704, 
                    -0.0011067374143749475, 
                    0.024668807163834572, 
                    0.001104238093830645, 
                    -0.026139674708247185, 
                    -0.012891854159533978, 
                    0.035840485244989395, 
                    -0.01382310502231121, 
                    0.08252907544374466, 
                    0.008417647331953049, 
                    -0.008659371174871922, 
                    0.09523680061101913, 
                    -0.009375300258398056, 
                    0.01645667850971222, 
                    -0.06469263136386871, 
                    -0.014702103100717068, 
                    0.01030103862285614, 
                    0.0046552871353924274, 
                    0.013299452140927315, 
                    0.041809115558862686
                ], 
                [
                    0.05916038528084755, 
                    0.02014419063925743, 
                    -0.011552338488399982, 
                    -0.023214561864733696, 
                    0.04873247817158699, 
                    0.01243104599416256, 
                    0.017716212198138237, 
                    -0.03699684143066406, 
                    0.004495484288781881, 
                    -0.0024483560118824244, 
                    -0.022011641412973404, 
                    0.014015342108905315, 
                    0.13126760721206665, 
                    0.00952062290161848, 
                    -0.028364377096295357, 
                    0.0005542756407521665, 
                    0.003046218538656831, 
                    0.016202688217163086, 
                    0.03574319928884506, 
                    0.0032046546693891287, 
                    0.025802623480558395, 
                    -0.006388022564351559, 
                    0.007324411533772945, 
                    -0.0020380052737891674, 
                    0.13270583748817444, 
                    -0.03941792622208595, 
                    -0.0007739011780358851, 
                    -0.02148224040865898, 
                    -0.03570641949772835, 
                    0.014287573285400867, 
                    -0.015215493738651276, 
                    0.05372996628284454, 
                    0.04949440434575081, 
                    0.11622512340545654, 
                    0.017601177096366882, 
                    -0.03348402678966522, 
                    -0.002019004663452506, 
                    -0.02040078490972519, 
                    -0.11072516441345215, 
                    -0.032812174409627914, 
                    0.017011379823088646, 
                    0.0052859364077448845, 
                    0.009233946911990643, 
                    0.02602594904601574, 
                    0.04647301882505417, 
                    0.017049822956323624, 
                    0.027548976242542267, 
                    0.03473186120390892, 
                    0.050213783979415894, 
                    0.04562121629714966, 
                    -0.030397813767194748, 
                    0.08720492571592331, 
                    0.0032359370961785316, 
                    0.02573779597878456, 
                    -0.045941777527332306, 
                    -0.05016648396849632, 
                    0.00839327834546566, 
                    -0.005603628698736429, 
                    0.005019082222133875, 
                    0.004812714643776417
                ], 
                [
                    0.08508619666099548, 
                    0.0068974485620856285, 
                    -0.08929399400949478, 
                    -0.009839341975748539, 
                    0.05693928152322769, 
                    0.00882041547447443, 
                    0.02287657931447029, 
                    0.01142878457903862, 
                    -0.025926601141691208, 
                    0.0031159583013504744, 
                    0.007484083995223045, 
                    -0.012985720299184322, 
                    0.003357924288138747, 
                    0.010534773580729961, 
                    -0.005825824104249477, 
                    -0.05657476931810379, 
                    -0.019588766619563103, 
                    0.0042321947403252125, 
                    0.018657801672816277, 
                    -0.014198980294167995, 
                    0.024748029187321663, 
                    0.004739795811474323, 
                    0.011027255095541477, 
                    0.031557902693748474, 
                    -0.005176045931875706, 
                    -0.021359503269195557, 
                    -0.021363575011491776, 
                    0.014477378688752651, 
                    0.022577984258532524, 
                    0.008129372261464596, 
                    0.0577363558113575, 
                    0.031013749539852142, 
                    0.06532826274633408, 
                    0.03343143314123154, 
                    -0.014062099158763885, 
                    -0.006945110857486725, 
                    0.07938811928033829, 
                    -0.00675251055508852, 
                    -0.09138816595077515, 
                    0.04600584879517555, 
                    -0.0008399104117415845, 
                    0.08909060806035995, 
                    -0.03129094839096069, 
                    0.009639522060751915, 
                    -0.08625045418739319, 
                    0.05667932704091072, 
                    -0.03415095806121826, 
                    0.015754500404000282, 
                    -0.013479335233569145, 
                    -0.01186856534332037, 
                    -0.012499126605689526, 
                    0.026275306940078735, 
                    0.012460100464522839, 
                    0.010779131203889847, 
                    -0.06642031669616699, 
                    0.0033391439355909824, 
                    0.015370674431324005, 
                    -0.007912027649581432, 
                    -0.006817606743425131, 
                    0.027796326205134392
                ], 
                [
                    -0.09225303679704666, 
                    0.0480506457388401, 
                    -0.03446488082408905, 
                    0.06149149686098099, 
                    -0.13195720314979553, 
                    0.06365799158811569, 
                    0.043992117047309875, 
                    0.02022043988108635, 
                    0.059300657361745834, 
                    -0.0060754031874239445, 
                    0.05526245757937431, 
                    0.045404691249132156, 
                    0.07330374419689178, 
                    0.04855407029390335, 
                    0.025486454367637634, 
                    0.022512286901474, 
                    0.08764605969190598, 
                    0.0719495415687561, 
                    0.0766478106379509, 
                    0.06341516971588135, 
                    0.05005862936377525, 
                    0.04692250117659569, 
                    -0.0314498096704483, 
                    0.04786312207579613, 
                    0.026813529431819916, 
                    0.05151579529047012, 
                    0.05193847045302391, 
                    0.01853090152144432, 
                    0.04341144859790802, 
                    0.0438493937253952, 
                    -0.05652233213186264, 
                    -0.03164445608854294, 
                    -0.05100984871387482, 
                    0.10692276060581207, 
                    0.07520835101604462, 
                    -0.07112538069486618, 
                    -0.06684742122888565, 
                    0.049776118248701096, 
                    -0.15820187330245972, 
                    0.02905542403459549, 
                    0.036738209426403046, 
                    -0.05423242598772049, 
                    0.05706823244690895, 
                    0.03654540702700615, 
                    -0.013198803178966045, 
                    -0.008426077663898468, 
                    0.05505770444869995, 
                    0.04865612834692001, 
                    -0.02559431456029415, 
                    0.023190362378954887, 
                    0.0671648383140564, 
                    0.057561203837394714, 
                    0.03625223785638809, 
                    0.03379533439874649, 
                    -0.08847013115882874, 
                    0.06983480602502823, 
                    0.03497396409511566, 
                    0.07751554250717163, 
                    -0.006944563705474138, 
                    0.028951434418559074
                ], 
                [
                    0.08994513005018234, 
                    0.05865202844142914, 
                    -0.11696600914001465, 
                    0.04522431641817093, 
                    -0.14342646300792694, 
                    0.06891472637653351, 
                    0.04531051963567734, 
                    0.06392871588468552, 
                    0.028506876900792122, 
                    0.005015229340642691, 
                    0.0720643475651741, 
                    0.06298870593309402, 
                    0.07288837432861328, 
                    0.09055467694997787, 
                    -0.011235545389354229, 
                    -0.05611876770853996, 
                    0.027618540450930595, 
                    0.03549675643444061, 
                    0.06863915920257568, 
                    0.06933268159627914, 
                    0.06961130350828171, 
                    0.05765118449926376, 
                    0.01712394878268242, 
                    0.032914962619543076, 
                    0.03553216531872749, 
                    0.028220903128385544, 
                    0.055882010608911514, 
                    0.02540527656674385, 
                    0.058689627796411514, 
                    0.057601265609264374, 
                    0.05110189691185951, 
                    0.014189225621521473, 
                    0.04381308704614639, 
                    0.013943559490144253, 
                    0.1193854883313179, 
                    -0.2627290189266205, 
                    0.04017654061317444, 
                    0.06016591936349869, 
                    -0.19195646047592163, 
                    0.06629320234060287, 
                    0.038548294454813004, 
                    0.05000237375497818, 
                    0.05326668918132782, 
                    0.06041080132126808, 
                    -0.33764195442199707, 
                    0.035438861697912216, 
                    0.028938131406903267, 
                    0.054368067532777786, 
                    0.004577473271638155, 
                    0.05115238577127457, 
                    0.04906870797276497, 
                    0.1887146532535553, 
                    0.0575404018163681, 
                    0.043255362659692764, 
                    -0.16108308732509613, 
                    0.029601873829960823, 
                    0.01885935477912426, 
                    0.06644988805055618, 
                    -0.0074179209768772125, 
                    0.0069849565625190735
                ], 
                [
                    0.01025704201310873, 
                    0.055476631969213486, 
                    -0.2241242229938507, 
                    0.0853913351893425, 
                    -0.010286427102982998, 
                    0.04149651899933815, 
                    0.04140721261501312, 
                    0.010824938304722309, 
                    0.05620812624692917, 
                    -0.007468563038855791, 
                    0.04225271940231323, 
                    0.062000203877687454, 
                    0.11157038807868958, 
                    0.04906341806054115, 
                    0.0200376957654953, 
                    -0.007767284754663706, 
                    0.05529295280575752, 
                    0.07057594507932663, 
                    0.06218346953392029, 
                    0.0860212966799736, 
                    0.056417521089315414, 
                    0.060637861490249634, 
                    -0.00812278687953949, 
                    0.03906489163637161, 
                    0.07408702373504639, 
                    0.0508023165166378, 
                    0.0681498646736145, 
                    0.02084541507065296, 
                    0.05229653790593147, 
                    0.07030454277992249, 
                    -0.05722225084900856, 
                    -0.03228083997964859, 
                    0.023129770532250404, 
                    0.12681372463703156, 
                    0.10724551230669022, 
                    -0.11872866004705429, 
                    -0.003111868165433407, 
                    0.032592371106147766, 
                    -0.2609313726425171, 
                    0.04738769680261612, 
                    0.06378094851970673, 
                    -0.03261219710111618, 
                    0.030317623168230057, 
                    0.06360562890768051, 
                    -0.024816319346427917, 
                    -0.04710280895233154, 
                    0.07347217202186584, 
                    0.03779018297791481, 
                    0.0368974432349205, 
                    0.05695076286792755, 
                    0.05299130454659462, 
                    0.10909822583198547, 
                    0.05126737803220749, 
                    0.06658076494932175, 
                    -0.2453070878982544, 
                    0.0243858452886343, 
                    0.035476911813020706, 
                    0.06352806091308594, 
                    -0.007322464603930712, 
                    0.04916362091898918
                ], 
                [
                    0.028309887275099754, 
                    0.05300381779670715, 
                    0.0042551420629024506, 
                    0.04739991948008537, 
                    -0.12164676189422607, 
                    0.0016232718480750918, 
                    0.05208011716604233, 
                    0.09493158757686615, 
                    0.0468323789536953, 
                    -0.028268536552786827, 
                    0.054623354226350784, 
                    0.03176996856927872, 
                    -0.08094379305839539, 
                    0.0563814714550972, 
                    -0.026138372719287872, 
                    0.05907683074474335, 
                    0.057821132242679596, 
                    0.053361792117357254, 
                    0.06840812414884567, 
                    0.07204440981149673, 
                    0.04883011057972908, 
                    0.035413533449172974, 
                    -0.003953601699322462, 
                    0.05261324718594551, 
                    -0.07926712930202484, 
                    0.09399597346782684, 
                    0.044022336602211, 
                    0.04766165092587471, 
                    0.06016867235302925, 
                    0.03315913304686546, 
                    0.0934683084487915, 
                    0.053446073085069656, 
                    0.015418309718370438, 
                    -0.1601387858390808, 
                    0.05465363711118698, 
                    -0.041075896471738815, 
                    0.09077724069356918, 
                    0.06422518938779831, 
                    0.11105383932590485, 
                    0.06385572254657745, 
                    0.03695254400372505, 
                    0.08158768713474274, 
                    0.026189690455794334, 
                    0.01830988936126232, 
                    -0.25494372844696045, 
                    0.09310570359230042, 
                    0.005718889180570841, 
                    0.04723835363984108, 
                    -0.004145017359405756, 
                    0.016841083765029907, 
                    0.08995824307203293, 
                    0.02931501530110836, 
                    0.016342591494321823, 
                    0.042685508728027344, 
                    0.054512422531843185, 
                    0.07655646651983261, 
                    0.04135570302605629, 
                    0.04041345417499542, 
                    -0.0057852077297866344, 
                    0.05235331133008003
                ], 
                [
                    0.12845544517040253, 
                    0.03738889470696449, 
                    0.07516717165708542, 
                    0.02038460597395897, 
                    -0.17155197262763977, 
                    -0.01859610714018345, 
                    -0.0033258674666285515, 
                    0.032378338277339935, 
                    0.04119022935628891, 
                    0.026476284489035606, 
                    -0.011154714040458202, 
                    0.02905273623764515, 
                    0.04286869987845421, 
                    0.010171694681048393, 
                    -5.190683077671565e-05, 
                    0.0036705262027680874, 
                    0.005370762664824724, 
                    0.04788016155362129, 
                    0.02228967286646366, 
                    -0.015940293669700623, 
                    0.03501163795590401, 
                    0.0038233990781009197, 
                    -0.019833547994494438, 
                    0.00472644716501236, 
                    0.013080679811537266, 
                    0.0003498992882668972, 
                    0.0024556133430451155, 
                    0.03614621236920357, 
                    0.0012266893172636628, 
                    0.006834470666944981, 
                    0.07038097083568573, 
                    0.07270929962396622, 
                    0.10384441912174225, 
                    -0.02980717271566391, 
                    0.0646420568227768, 
                    -0.13192827999591827, 
                    0.03428502380847931, 
                    0.03702330216765404, 
                    0.08704742789268494, 
                    0.026178210973739624, 
                    0.0252655241638422, 
                    0.04345819354057312, 
                    0.01788504235446453, 
                    0.017945164814591408, 
                    -0.22121548652648926, 
                    0.04967401921749115, 
                    -0.029194476082921028, 
                    -0.011723197996616364, 
                    -0.005303920712321997, 
                    -0.021569276228547096, 
                    0.033903494477272034, 
                    0.09564469754695892, 
                    -0.0031866244971752167, 
                    -0.01555505022406578, 
                    0.0448913611471653, 
                    0.01487721223384142, 
                    -0.024448111653327942, 
                    -0.009411731734871864, 
                    -0.009319750592112541, 
                    0.0043424805626273155
                ], 
                [
                    -0.014633526094257832, 
                    0.015732796862721443, 
                    0.14233224093914032, 
                    0.04641519486904144, 
                    -0.11536846309900284, 
                    0.0013261655112728477, 
                    0.06764198839664459, 
                    0.053827885538339615, 
                    0.012691499665379524, 
                    0.0190765168517828, 
                    0.001340870512649417, 
                    -0.003461879910901189, 
                    -0.039935797452926636, 
                    -0.013459223322570324, 
                    0.004440604709088802, 
                    0.05992947146296501, 
                    0.005270093679428101, 
                    -0.007606907747685909, 
                    0.02122950553894043, 
                    -0.009998013265430927, 
                    0.038693930953741074, 
                    0.017816901206970215, 
                    0.00120548193808645, 
                    0.04086219519376755, 
                    -0.05666820704936981, 
                    0.02529114857316017, 
                    0.03111126646399498, 
                    -0.002411419991403818, 
                    0.0613408163189888, 
                    0.00875427108258009, 
                    -0.008673764765262604, 
                    0.0011156611144542694, 
                    -0.042118094861507416, 
                    -0.07765722274780273, 
                    0.012615789659321308, 
                    0.11107543855905533, 
                    0.026537355035543442, 
                    0.06224719062447548, 
                    0.18983428180217743, 
                    0.02065838687121868, 
                    0.06424868851900101, 
                    0.02191399410367012, 
                    -0.01747574657201767, 
                    0.008647684007883072, 
                    -0.028696848079562187, 
                    0.05064309760928154, 
                    -0.026421764865517616, 
                    0.02584727294743061, 
                    -0.020999114960432053, 
                    -0.006917557679116726, 
                    0.054242346435785294, 
                    -0.02527351677417755, 
                    0.06849382072687149, 
                    0.027214670553803444, 
                    0.18111605942249298, 
                    0.03886609897017479, 
                    0.037179261445999146, 
                    0.03134690970182419, 
                    0.01863587461411953, 
                    0.033392805606126785
                ], 
                [
                    -0.06951742619276047, 
                    0.0608375184237957, 
                    -0.04269993305206299, 
                    0.06448881328105927, 
                    -0.024938339367508888, 
                    0.06444954127073288, 
                    0.0441935770213604, 
                    0.06678346544504166, 
                    0.0633009523153305, 
                    -0.023232683539390564, 
                    0.05551686882972717, 
                    0.05636411905288696, 
                    -0.08387350291013718, 
                    0.04531871899962425, 
                    -0.0046977209858596325, 
                    0.05620802938938141, 
                    0.03626357391476631, 
                    0.06218620389699936, 
                    0.07472380995750427, 
                    0.054439060389995575, 
                    0.06187541037797928, 
                    0.03933843597769737, 
                    0.00279596378095448, 
                    0.059633150696754456, 
                    -0.10112511366605759, 
                    0.02064700610935688, 
                    0.08449885249137878, 
                    0.0777507796883583, 
                    0.08108314871788025, 
                    0.04818990081548691, 
                    -0.024929838255047798, 
                    -0.010410893708467484, 
                    -0.03444953262805939, 
                    -0.13773372769355774, 
                    0.058255743235349655, 
                    0.08375685662031174, 
                    -0.05210871994495392, 
                    0.057953380048274994, 
                    0.030154934152960777, 
                    0.0945478305220604, 
                    0.04404769465327263, 
                    -0.032351333647966385, 
                    0.07910294830799103, 
                    0.02120528370141983, 
                    -0.08513862639665604, 
                    -0.028722982853651047, 
                    0.04699229076504707, 
                    0.034649934619665146, 
                    -0.0016388632357120514, 
                    0.05120586231350899, 
                    0.07263937592506409, 
                    -0.046498607844114304, 
                    0.056006770581007004, 
                    0.037558622658252716, 
                    0.002428526058793068, 
                    0.05745992809534073, 
                    0.026676731184124947, 
                    0.0456855371594429, 
                    0.0018214001320302486, 
                    0.06713955849409103
                ], 
                [
                    -0.025011736899614334, 
                    -0.03577753156423569, 
                    0.1902751624584198, 
                    0.011236637830734253, 
                    -0.010325398296117783, 
                    0.003571329405531287, 
                    0.034035053104162216, 
                    0.000274939724477008, 
                    -0.003422374138608575, 
                    -0.022383663803339005, 
                    -0.0009624772937968373, 
                    -0.012289516627788544, 
                    0.0011842901585623622, 
                    -0.03353782743215561, 
                    0.009781072847545147, 
                    0.09447746723890305, 
                    0.008783484809100628, 
                    0.020907433703541756, 
                    -0.012643887661397457, 
                    0.005863690283149481, 
                    -0.010900196619331837, 
                    0.012931548990309238, 
                    -0.022437408566474915, 
                    0.04186519235372543, 
                    -0.004755932837724686, 
                    0.015375555492937565, 
                    -0.0552661195397377, 
                    0.03873318433761597, 
                    0.0009438187698833644, 
                    -0.008791227824985981, 
                    -0.0020160973072052, 
                    0.029677536338567734, 
                    -0.00951024517416954, 
                    0.011182121932506561, 
                    -0.0808628723025322, 
                    0.1977304369211197, 
                    0.0035649947822093964, 
                    0.010991436429321766, 
                    0.23019595444202423, 
                    -0.007130108308047056, 
                    -0.01782429963350296, 
                    0.028488099575042725, 
                    -0.02701067179441452, 
                    -0.01605706848204136, 
                    0.20563998818397522, 
                    0.047561757266521454, 
                    -0.04626764729619026, 
                    0.004194294102489948, 
                    -0.022309428080916405, 
                    -0.041352059692144394, 
                    0.005321903619915247, 
                    -0.1289028376340866, 
                    0.009595847688615322, 
                    -0.02529984898865223, 
                    0.1802736222743988, 
                    0.04363533481955528, 
                    0.011201412416994572, 
                    -0.03361250087618828, 
                    -0.006523163057863712, 
                    0.0016258892137557268
                ], 
                [
                    0.07679760456085205, 
                    0.029450807720422745, 
                    -0.16715440154075623, 
                    0.04758147522807121, 
                    -0.09314684569835663, 
                    0.01102191861718893, 
                    0.06166757643222809, 
                    0.039001189172267914, 
                    0.039624471217393875, 
                    -0.008729958906769753, 
                    0.05042830854654312, 
                    0.0591820664703846, 
                    0.07093041390180588, 
                    0.08714384585618973, 
                    0.012228043749928474, 
                    -0.05410439893603325, 
                    0.03996581956744194, 
                    0.044454045593738556, 
                    0.06404798477888107, 
                    0.035472314804792404, 
                    0.061283960938453674, 
                    0.019817696884274483, 
                    -0.02183413878083229, 
                    0.02699391543865204, 
                    0.041125986725091934, 
                    0.06435219943523407, 
                    0.04817389324307442, 
                    0.03109283745288849, 
                    0.07120553404092789, 
                    0.021648919209837914, 
                    0.06680987775325775, 
                    0.06599622219800949, 
                    0.06599283218383789, 
                    0.016761349514126778, 
                    0.08601023256778717, 
                    -0.2227994054555893, 
                    0.06816085427999496, 
                    0.0591401681303978, 
                    -0.21589426696300507, 
                    0.02250645123422146, 
                    0.02634868584573269, 
                    0.04874300956726074, 
                    0.011176534928381443, 
                    0.08930279314517975, 
                    -0.27817535400390625, 
                    0.05945749953389168, 
                    0.014767546206712723, 
                    0.07107696682214737, 
                    0.03969641029834747, 
                    0.0561341755092144, 
                    0.042719610035419464, 
                    0.08572708815336227, 
                    0.05834369733929634, 
                    0.03659644350409508, 
                    -0.21110105514526367, 
                    0.07806241512298584, 
                    0.036163222044706345, 
                    0.04041016846895218, 
                    -0.00713425874710083, 
                    0.01833118312060833
                ], 
                [
                    0.0710022896528244, 
                    0.011422459036111832, 
                    -0.2002563327550888, 
                    0.005065346136689186, 
                    0.048989761620759964, 
                    0.03083530254662037, 
                    0.02700057066977024, 
                    0.002528599463403225, 
                    0.03253559023141861, 
                    0.01403410267084837, 
                    0.04421168193221092, 
                    0.04230325296521187, 
                    0.10898435860872269, 
                    0.04625143110752106, 
                    -0.005327784921973944, 
                    -0.05540228635072708, 
                    0.011522108688950539, 
                    0.03551578149199486, 
                    0.04217895492911339, 
                    0.05729806050658226, 
                    0.03967368230223656, 
                    0.034403279423713684, 
                    -0.011069533415138721, 
                    0.0007258978439494967, 
                    0.04502834379673004, 
                    0.0352761410176754, 
                    0.03322916105389595, 
                    0.02177145518362522, 
                    0.03835151717066765, 
                    0.018970642238855362, 
                    0.014095957390964031, 
                    0.0226238202303648, 
                    0.08650335669517517, 
                    0.0430130809545517, 
                    0.07107938081026077, 
                    -0.19194497168064117, 
                    0.024655386805534363, 
                    -0.006093005649745464, 
                    -0.23544009029865265, 
                    0.012611141428351402, 
                    0.03175942972302437, 
                    0.04926203936338425, 
                    0.03030497208237648, 
                    0.07033487409353256, 
                    -0.23480595648288727, 
                    0.021413598209619522, 
                    0.05558007210493088, 
                    0.028517425060272217, 
                    0.039123039692640305, 
                    0.0307956300675869, 
                    -0.018501346930861473, 
                    0.1069759726524353, 
                    0.04724542424082756, 
                    0.012558836489915848, 
                    -0.2294154316186905, 
                    -0.0034072024282068014, 
                    0.029454804956912994, 
                    0.04961096867918968, 
                    0.00928241852670908, 
                    0.04646193981170654
                ], 
                [
                    -0.08269505947828293, 
                    0.0397297628223896, 
                    0.14749178290367126, 
                    0.008474464528262615, 
                    -0.1903645247220993, 
                    0.047981683164834976, 
                    0.0409218855202198, 
                    0.061657655984163284, 
                    0.016710616648197174, 
                    0.0207615178078413, 
                    0.0479833148419857, 
                    0.012612738646566868, 
                    -0.00405474565923214, 
                    0.06269015371799469, 
                    -0.03090888261795044, 
                    0.009912697598338127, 
                    0.052765730768442154, 
                    0.05360298603773117, 
                    0.046244826167821884, 
                    0.034754183143377304, 
                    0.05414210632443428, 
                    0.06141125410795212, 
                    -0.04888148605823517, 
                    0.043188709765672684, 
                    0.02510143630206585, 
                    0.021709896624088287, 
                    0.028632229194045067, 
                    0.03717522323131561, 
                    0.03742705658078194, 
                    0.025417156517505646, 
                    -0.04172028228640556, 
                    -0.03574810549616814, 
                    -0.030876094475388527, 
                    0.044154781848192215, 
                    0.04945335537195206, 
                    -0.09194032847881317, 
                    -0.03420794755220413, 
                    0.06356290727853775, 
                    0.19679607450962067, 
                    0.04027312994003296, 
                    0.042399629950523376, 
                    -0.010883276350796223, 
                    0.06274433434009552, 
                    0.009507683105766773, 
                    -0.1870676428079605, 
                    -0.01787055842578411, 
                    0.027179893106222153, 
                    0.03154235705733299, 
                    -0.015074757859110832, 
                    0.004496727138757706, 
                    0.06707434356212616, 
                    0.08607298880815506, 
                    0.06403595209121704, 
                    0.023715460672974586, 
                    0.12741798162460327, 
                    0.0569402314722538, 
                    0.06013518571853638, 
                    0.046496640890836716, 
                    0.010225655511021614, 
                    0.03921419382095337
                ], 
                [
                    -0.10253579169511795, 
                    0.05191084370017052, 
                    -0.1069304570555687, 
                    0.05448352172970772, 
                    -0.021272065117955208, 
                    0.03690380975604057, 
                    0.06590688228607178, 
                    0.06609821319580078, 
                    0.053582318127155304, 
                    -0.000745801255106926, 
                    0.04093556851148605, 
                    0.06380234658718109, 
                    -0.04113524779677391, 
                    0.0744335800409317, 
                    0.0018036100082099438, 
                    0.043593138456344604, 
                    0.030587634071707726, 
                    0.07495708018541336, 
                    0.0897141844034195, 
                    0.08957608789205551, 
                    0.03257250785827637, 
                    0.020419541746377945, 
                    -0.01528852991759777, 
                    0.0593765489757061, 
                    -0.009285950101912022, 
                    0.02733572944998741, 
                    0.05847321078181267, 
                    0.017454536631703377, 
                    0.06626458466053009, 
                    0.028164265677332878, 
                    -0.02149628847837448, 
                    -0.054715462028980255, 
                    -0.0597967728972435, 
                    -0.03279012814164162, 
                    0.060610756278038025, 
                    0.13444247841835022, 
                    -0.03371068462729454, 
                    0.04058847576379776, 
                    -0.06614241003990173, 
                    0.061380259692668915, 
                    0.04497712478041649, 
                    -0.01623179018497467, 
                    0.039974767714738846, 
                    0.07078593224287033, 
                    0.09832122921943665, 
                    -0.013434246182441711, 
                    0.06076885387301445, 
                    0.05859275907278061, 
                    0.027422579005360603, 
                    0.07391071319580078, 
                    0.07703278958797455, 
                    0.0018918548012152314, 
                    0.08369152247905731, 
                    0.0708555206656456, 
                    -0.1134743019938469, 
                    0.0539536289870739, 
                    0.07320407778024673, 
                    0.09527194499969482, 
                    -0.027544798329472542, 
                    0.06880886852741241
                ], 
                [
                    -0.01593470573425293, 
                    0.03604278713464737, 
                    -0.15435048937797546, 
                    0.031612154096364975, 
                    -0.16065940260887146, 
                    0.06831655651330948, 
                    0.0848919227719307, 
                    0.03478037565946579, 
                    0.04066525027155876, 
                    0.009995571337640285, 
                    0.055273205041885376, 
                    0.028503384441137314, 
                    -0.01482383906841278, 
                    0.08301036804914474, 
                    0.003133895108476281, 
                    -0.008346051909029484, 
                    0.08519484847784042, 
                    0.054928120225667953, 
                    0.07070204615592957, 
                    0.06818778067827225, 
                    0.02782602049410343, 
                    0.06524232774972916, 
                    0.014830049127340317, 
                    0.06938105821609497, 
                    -0.003002898534759879, 
                    0.05041513964533806, 
                    0.07697870582342148, 
                    0.05285816267132759, 
                    0.09084849059581757, 
                    0.0890733003616333, 
                    -0.011459977366030216, 
                    0.034216493368148804, 
                    0.029025956988334656, 
                    -0.03459852561354637, 
                    0.09483590722084045, 
                    -0.21870997548103333, 
                    0.049171749502420425, 
                    0.03858010470867157, 
                    -0.2438262403011322, 
                    0.09340427070856094, 
                    0.03217313811182976, 
                    0.03963853791356087, 
                    0.031739793717861176, 
                    0.06439483165740967, 
                    -0.29243531823158264, 
                    0.012632777914404869, 
                    0.0619448758661747, 
                    0.015731660649180412, 
                    -0.003777068806812167, 
                    0.059131279587745667, 
                    0.07748182862997055, 
                    0.1349209100008011, 
                    0.014183255843818188, 
                    0.047303032130002975, 
                    -0.20490683615207672, 
                    0.08382655680179596, 
                    0.0733465701341629, 
                    0.026573045179247856, 
                    -0.020310910418629646, 
                    0.04916252940893173
                ], 
                [
                    0.03869367018342018, 
                    0.003926871344447136, 
                    -0.003022630698978901, 
                    0.04179290309548378, 
                    -0.05532241612672806, 
                    0.046200819313526154, 
                    0.06015685200691223, 
                    0.06585583835840225, 
                    0.006605795118957758, 
                    -0.03376877307891846, 
                    0.0317075252532959, 
                    0.008466685190796852, 
                    -0.08289621025323868, 
                    0.06050943210721016, 
                    -0.01797647215425968, 
                    0.009175625629723072, 
                    0.02275398187339306, 
                    0.024382462725043297, 
                    0.00314801256172359, 
                    0.03628458082675934, 
                    0.07781537622213364, 
                    0.05033461004495621, 
                    -0.016010219231247902, 
                    0.08813044428825378, 
                    -0.06481331586837769, 
                    0.05275560915470123, 
                    0.02454494684934616, 
                    0.07541248202323914, 
                    0.06839103251695633, 
                    0.04192543774843216, 
                    0.09382744133472443, 
                    0.10092324018478394, 
                    0.0853477418422699, 
                    -0.1355046182870865, 
                    0.034882768988609314, 
                    -0.0362381711602211, 
                    0.05267195776104927, 
                    0.0523839108645916, 
                    0.13318690657615662, 
                    0.05052005127072334, 
                    0.033468496054410934, 
                    0.12341859191656113, 
                    -0.0008291889098472893, 
                    0.06296613067388535, 
                    -0.21039067208766937, 
                    0.09561563283205032, 
                    0.039941661059856415, 
                    0.020605282858014107, 
                    0.0006217843038029969, 
                    0.013294114731252193, 
                    0.06797073781490326, 
                    -0.007044576574116945, 
                    0.049839168787002563, 
                    0.05004667118191719, 
                    0.033262934535741806, 
                    0.06520552933216095, 
                    0.07856420427560806, 
                    0.0473201759159565, 
                    0.0009872582741081715, 
                    0.06054145470261574
                ], 
                [
                    0.12051592022180557, 
                    -0.018581831827759743, 
                    -0.0677635669708252, 
                    -0.033149272203445435, 
                    0.19365771114826202, 
                    -0.0370248518884182, 
                    -0.0063370997086167336, 
                    0.031147804111242294, 
                    0.03243841603398323, 
                    0.006966498214751482, 
                    -0.026955436915159225, 
                    -0.019167039543390274, 
                    -0.05482472479343414, 
                    0.004082872997969389, 
                    0.010712817311286926, 
                    -0.038344427943229675, 
                    -0.00010601441317703575, 
                    -0.049369484186172485, 
                    -0.011136776767671108, 
                    0.01341430563479662, 
                    -0.024473832920193672, 
                    0.0006021114531904459, 
                    0.03822628781199455, 
                    -0.010755903087556362, 
                    -0.07858792692422867, 
                    0.03063063696026802, 
                    -0.034254882484674454, 
                    0.0010797755094245076, 
                    0.041648875921964645, 
                    -0.03877660632133484, 
                    0.1315585970878601, 
                    0.13283099234104156, 
                    0.0791253000497818, 
                    -0.16085045039653778, 
                    -0.03171805292367935, 
                    -0.0694584921002388, 
                    0.07873205840587616, 
                    0.019732685759663582, 
                    -0.08774993568658829, 
                    0.0032782878261059523, 
                    -0.05118267238140106, 
                    0.06891180574893951, 
                    -0.05111644044518471, 
                    0.02587640844285488, 
                    -0.14375968277454376, 
                    0.12640774250030518, 
                    -0.04180581122636795, 
                    -0.07245767116546631, 
                    0.04973994940519333, 
                    -0.058497462421655655, 
                    0.0008221943280659616, 
                    -0.04945148527622223, 
                    -0.03925655782222748, 
                    0.03218677267432213, 
                    -0.05072163790464401, 
                    0.023760687559843063, 
                    0.03291447088122368, 
                    -0.03814368695020676, 
                    -0.01088982168585062, 
                    -0.03633207827806473
                ], 
                [
                    -0.06705319881439209, 
                    0.027051039040088654, 
                    -0.05210251733660698, 
                    0.03822094202041626, 
                    0.0117657370865345, 
                    0.06692095100879669, 
                    0.04538210853934288, 
                    0.07976590096950531, 
                    0.062306687235832214, 
                    0.0011439603986218572, 
                    0.06792586296796799, 
                    0.06026643142104149, 
                    -0.04548734426498413, 
                    0.061121437698602676, 
                    0.008736968040466309, 
                    0.041216276586055756, 
                    0.03840126469731331, 
                    0.0801185816526413, 
                    0.056292518973350525, 
                    0.04433673992753029, 
                    0.02419610135257244, 
                    0.046435605734586716, 
                    0.024137524887919426, 
                    0.07281975448131561, 
                    -0.0791107788681984, 
                    0.06113635376095772, 
                    0.08920005708932877, 
                    0.05089982971549034, 
                    0.029299819841980934, 
                    0.0450921505689621, 
                    -0.06033715233206749, 
                    -0.029825259000062943, 
                    -0.03710257634520531, 
                    -0.06370189040899277, 
                    0.06518220156431198, 
                    0.18347381055355072, 
                    -0.022486787289381027, 
                    0.06461416184902191, 
                    -0.018542781472206116, 
                    0.06556203961372375, 
                    0.04766511917114258, 
                    0.003946836572140455, 
                    0.05312200263142586, 
                    0.05661740526556969, 
                    0.18207664787769318, 
                    -0.014579322189092636, 
                    0.06257959455251694, 
                    0.068839430809021, 
                    -0.051210809499025345, 
                    0.028235722333192825, 
                    0.034048691391944885, 
                    -0.012989996001124382, 
                    0.02817671187222004, 
                    0.030067775398492813, 
                    -0.04303174093365669, 
                    0.07304607331752777, 
                    0.030331140384078026, 
                    0.07687221467494965, 
                    -0.019898226484656334, 
                    0.06753409653902054
                ], 
                [
                    0.135288804769516, 
                    0.019155306741595268, 
                    -0.053756650537252426, 
                    0.01261583436280489, 
                    -0.11955785751342773, 
                    0.026620708405971527, 
                    0.03566468507051468, 
                    0.06749600917100906, 
                    0.04921143129467964, 
                    -0.017346713691949844, 
                    0.05798192322254181, 
                    0.056747689843177795, 
                    -0.08941467851400375, 
                    0.08972948789596558, 
                    0.012714228592813015, 
                    -0.02346409298479557, 
                    0.028801823034882545, 
                    0.06411627680063248, 
                    0.019124502316117287, 
                    0.0038679821882396936, 
                    0.04008311778306961, 
                    0.034958288073539734, 
                    -0.030391696840524673, 
                    0.04660931974649429, 
                    -0.07222499698400497, 
                    0.036851443350315094, 
                    0.03864479809999466, 
                    0.060985732823610306, 
                    0.0822843462228775, 
                    0.01637515053153038, 
                    0.07161873579025269, 
                    0.057066116482019424, 
                    0.10575684159994125, 
                    -0.09538667649030685, 
                    0.06938152760267258, 
                    -0.22097626328468323, 
                    0.0873468890786171, 
                    0.06993486732244492, 
                    0.021219460293650627, 
                    0.04697297140955925, 
                    0.042867038398981094, 
                    0.11819572001695633, 
                    0.05365810915827751, 
                    0.04816119745373726, 
                    -0.2916293740272522, 
                    0.12206938117742538, 
                    -0.0012686230475082994, 
                    -0.0082886116579175, 
                    -0.012638716958463192, 
                    0.026430431753396988, 
                    0.047355130314826965, 
                    0.06303399801254272, 
                    0.03425607457756996, 
                    0.040982045233249664, 
                    -0.06799855828285217, 
                    0.04789173975586891, 
                    0.045518409460783005, 
                    0.0639081671833992, 
                    -0.007340375799685717, 
                    0.029426511377096176
                ], 
                [
                    -0.059521131217479706, 
                    0.05169735103845596, 
                    0.020710604265332222, 
                    0.03134164214134216, 
                    -0.018098309636116028, 
                    0.010157019831240177, 
                    0.039621174335479736, 
                    0.04439118504524231, 
                    0.0717986598610878, 
                    0.01571277156472206, 
                    0.05465755984187126, 
                    0.03952910751104355, 
                    -0.11369547247886658, 
                    0.02030211128294468, 
                    -0.002453055465593934, 
                    0.027278924360871315, 
                    0.0705467164516449, 
                    0.034840330481529236, 
                    0.05776909366250038, 
                    0.058248862624168396, 
                    0.03732198476791382, 
                    0.07905931025743484, 
                    -0.006523697171360254, 
                    0.0729670524597168, 
                    -0.0787525549530983, 
                    0.03587307780981064, 
                    0.0462549589574337, 
                    0.07226534932851791, 
                    0.05331771448254585, 
                    0.05620977282524109, 
                    -0.04095221683382988, 
                    -0.03206929191946983, 
                    -0.03454584255814552, 
                    -0.11822323501110077, 
                    0.008712444454431534, 
                    0.17348958551883698, 
                    -0.017864134162664413, 
                    0.06820859760046005, 
                    0.11306476593017578, 
                    0.047671906650066376, 
                    0.06721626967191696, 
                    -0.03562701866030693, 
                    0.023329194635152817, 
                    0.03147220239043236, 
                    -0.02182452380657196, 
                    0.03513498604297638, 
                    0.04051997885107994, 
                    0.030199173837900162, 
                    -0.01984342373907566, 
                    0.04194142296910286, 
                    0.05630761384963989, 
                    -0.027279004454612732, 
                    0.06808916479349136, 
                    0.04173789545893669, 
                    0.0733654648065567, 
                    0.05600713938474655, 
                    0.09101180732250214, 
                    0.07677172869443893, 
                    0.03729753941297531, 
                    0.08005719631910324
                ], 
                [
                    -0.03745332360267639, 
                    0.010662400163710117, 
                    0.008625016547739506, 
                    -0.010553129017353058, 
                    0.0038298971485346556, 
                    -0.0297249723225832, 
                    -0.014799825847148895, 
                    -0.016742130741477013, 
                    -0.003158187260851264, 
                    -0.0181803610175848, 
                    0.010589413344860077, 
                    -0.01535101793706417, 
                    -0.002362721599638462, 
                    -0.005077504552900791, 
                    -0.000823550159111619, 
                    0.013670502230525017, 
                    -0.013394421897828579, 
                    0.012846168130636215, 
                    0.0057645197957754135, 
                    -0.026176797226071358, 
                    -0.02144872210919857, 
                    -0.0030949090141803026, 
                    0.03814839944243431, 
                    -0.013836691156029701, 
                    0.009054169058799744, 
                    -0.00012036548287142068, 
                    -0.012124265544116497, 
                    0.009612515568733215, 
                    -0.007624052930623293, 
                    0.0003120580513495952, 
                    0.015519791282713413, 
                    -0.020373305305838585, 
                    0.0033456613309681416, 
                    -0.009769272059202194, 
                    -0.02666293829679489, 
                    -0.03652678057551384, 
                    0.019306182861328125, 
                    0.005227161571383476, 
                    -0.011440427973866463, 
                    0.014009134843945503, 
                    -0.03310949727892876, 
                    -0.02271122671663761, 
                    -0.008488284423947334, 
                    0.00809901300817728, 
                    -0.0008829448488540947, 
                    0.021226603537797928, 
                    0.020477745682001114, 
                    0.0014942465350031853, 
                    -0.005921999458223581, 
                    0.01798349991440773, 
                    0.0027495641261339188, 
                    0.005416527856141329, 
                    0.02274158038198948, 
                    0.00893624871969223, 
                    0.003810152178630233, 
                    -0.021684935316443443, 
                    0.03167007118463516, 
                    0.003194458782672882, 
                    0.006658586673438549, 
                    -0.03702286258339882
                ], 
                [
                    -0.04968772828578949, 
                    0.06577691435813904, 
                    -0.12275613099336624, 
                    0.07903876155614853, 
                    -0.0309988334774971, 
                    0.05928904935717583, 
                    0.06623585522174835, 
                    0.0485374853014946, 
                    0.057448867708444595, 
                    0.010120905004441738, 
                    0.03858151286840439, 
                    0.042466334998607635, 
                    -0.022574495524168015, 
                    0.0751999095082283, 
                    0.015555042773485184, 
                    0.0034309469629079103, 
                    0.033614907413721085, 
                    0.07237131148576736, 
                    0.05243042856454849, 
                    0.04448404535651207, 
                    0.03756020590662956, 
                    0.03974033519625664, 
                    0.011831635609269142, 
                    0.024256812408566475, 
                    -0.038511138409376144, 
                    0.054018713533878326, 
                    0.03896905854344368, 
                    0.07953248918056488, 
                    0.08601109683513641, 
                    0.07110517472028732, 
                    -0.03457512706518173, 
                    -0.02145533263683319, 
                    -0.04816151037812233, 
                    -0.03569267317652702, 
                    0.06166888028383255, 
                    -0.005413314793258905, 
                    -0.009696763008832932, 
                    0.06383105367422104, 
                    -0.10085773468017578, 
                    0.04801169037818909, 
                    0.033124350011348724, 
                    0.0027956131380051374, 
                    0.052325330674648285, 
                    0.07995104789733887, 
                    -0.09606842696666718, 
                    0.01168984267860651, 
                    0.034253813326358795, 
                    0.026531608775258064, 
                    0.0047729467041790485, 
                    0.039838336408138275, 
                    0.04450281336903572, 
                    0.01865237206220627, 
                    0.07454551011323929, 
                    0.08598202466964722, 
                    -0.12047967314720154, 
                    0.029994981363415718, 
                    0.0857376977801323, 
                    0.037889473140239716, 
                    -0.002685223938897252, 
                    0.047653522342443466
                ], 
                [
                    -0.006957166828215122, 
                    0.0805930644273758, 
                    -0.12825635075569153, 
                    0.046665724366903305, 
                    0.16483046114444733, 
                    0.05872192233800888, 
                    -0.0113570811226964, 
                    -0.05257406085729599, 
                    0.010623360984027386, 
                    -0.008850473910570145, 
                    0.0013176584616303444, 
                    0.01062003429979086, 
                    0.11851045489311218, 
                    -0.005969270132482052, 
                    -0.012823049910366535, 
                    -0.017029548063874245, 
                    -0.01592918112874031, 
                    0.029676266014575958, 
                    0.04301206395030022, 
                    0.03722662851214409, 
                    0.03640180826187134, 
                    -0.022716127336025238, 
                    0.02392418682575226, 
                    0.006535843946039677, 
                    0.1207122802734375, 
                    -0.027112355455756187, 
                    0.04688088223338127, 
                    -0.02024204097688198, 
                    0.0035406933166086674, 
                    0.07243725657463074, 
                    -0.054890766739845276, 
                    -0.008836530148983002, 
                    0.017439724877476692, 
                    0.16322274506092072, 
                    0.020937617868185043, 
                    0.036529384553432465, 
                    -0.031325917690992355, 
                    -0.023305220529437065, 
                    -0.24774517118930817, 
                    0.00838734582066536, 
                    0.0459468737244606, 
                    -0.035720981657505035, 
                    0.06900746375322342, 
                    0.008885885588824749, 
                    0.3376687169075012, 
                    -0.05780322104692459, 
                    0.0782378539443016, 
                    0.02533528581261635, 
                    0.057300448417663574, 
                    0.08494901657104492, 
                    -0.016283223405480385, 
                    0.0501287505030632, 
                    -0.014944050461053848, 
                    0.03757152706384659, 
                    -0.14226233959197998, 
                    -0.025723671540617943, 
                    -0.01239382941275835, 
                    -0.0028045964427292347, 
                    -0.01369044091552496, 
                    0.03543343394994736
                ], 
                [
                    -0.021724527701735497, 
                    0.07658927142620087, 
                    -0.2872702479362488, 
                    0.09413346648216248, 
                    0.07173317670822144, 
                    0.07086694985628128, 
                    0.05337606742978096, 
                    0.05778056010603905, 
                    0.0469839908182621, 
                    0.014115543104708195, 
                    0.07422163337469101, 
                    0.02472386322915554, 
                    0.0020063791889697313, 
                    0.048372410237789154, 
                    0.002122769132256508, 
                    -0.04672608524560928, 
                    0.08071912825107574, 
                    0.07871856540441513, 
                    0.022175759077072144, 
                    0.040953800082206726, 
                    0.07760247588157654, 
                    0.04605141282081604, 
                    0.057866234332323074, 
                    0.034005146473646164, 
                    0.02351449988782406, 
                    0.031066903844475746, 
                    0.07518259435892105, 
                    0.06593887507915497, 
                    0.07927203923463821, 
                    0.06238637864589691, 
                    0.022961046546697617, 
                    -0.003117512445896864, 
                    0.03248334676027298, 
                    -0.040585435926914215, 
                    0.09705311059951782, 
                    -0.029897453263401985, 
                    0.01968655176460743, 
                    0.05236847698688507, 
                    -0.3311433494091034, 
                    0.05935624614357948, 
                    0.02130110375583172, 
                    0.033207595348358154, 
                    0.07748185843229294, 
                    0.046696726232767105, 
                    -0.08422104269266129, 
                    0.010439948178827763, 
                    0.08583831787109375, 
                    0.08269605785608292, 
                    0.01890142448246479, 
                    0.08860249072313309, 
                    0.06582178920507431, 
                    0.029485972598195076, 
                    0.054753609001636505, 
                    0.012293953448534012, 
                    -0.29117292165756226, 
                    0.07603967189788818, 
                    0.06724444776773453, 
                    0.07910150289535522, 
                    -0.013094053603708744, 
                    0.050240516662597656
                ], 
                [
                    0.02810538187623024, 
                    0.0738537535071373, 
                    -0.20239834487438202, 
                    0.0680498406291008, 
                    -0.09070287644863129, 
                    0.07251570373773575, 
                    0.048868823796510696, 
                    0.08730123192071915, 
                    0.07470722496509552, 
                    -0.007244792301207781, 
                    0.06587398797273636, 
                    0.04640299826860428, 
                    -0.04742422699928284, 
                    0.09265121817588806, 
                    0.0013920424971729517, 
                    -0.017262376844882965, 
                    0.07553333044052124, 
                    0.035045407712459564, 
                    0.050798457115888596, 
                    0.0752856656908989, 
                    0.052998755127191544, 
                    0.09058395773172379, 
                    0.01066970732063055, 
                    0.048603009432554245, 
                    -0.022758468985557556, 
                    0.07459099590778351, 
                    0.054294999688863754, 
                    0.0469895638525486, 
                    0.09576713293790817, 
                    0.06833570450544357, 
                    0.046312350779771805, 
                    0.049475472420454025, 
                    0.04386665299534798, 
                    -0.1288149356842041, 
                    0.060667891055345535, 
                    -0.17321240901947021, 
                    0.03286765515804291, 
                    0.03044060990214348, 
                    -0.2837911546230316, 
                    0.04929324984550476, 
                    0.02487657032907009, 
                    0.025778841227293015, 
                    0.043001025915145874, 
                    0.037323277443647385, 
                    -0.3068102300167084, 
                    0.1025499626994133, 
                    0.06458865851163864, 
                    0.06659075617790222, 
                    0.006206880323588848, 
                    0.028599319979548454, 
                    0.029721759259700775, 
                    0.06699065119028091, 
                    0.08163869380950928, 
                    0.08708003908395767, 
                    -0.22068120539188385, 
                    0.04745696485042572, 
                    0.025879546999931335, 
                    0.05378491058945656, 
                    0.029186831787228584, 
                    0.05135037377476692
                ], 
                [
                    0.08265988528728485, 
                    0.00032137223752215505, 
                    -0.04628218710422516, 
                    0.016582664102315903, 
                    -0.019992012530565262, 
                    -0.0008922535926103592, 
                    0.024971557781100273, 
                    0.012382390908896923, 
                    -0.020817909389734268, 
                    -0.023416535928845406, 
                    0.0015504445182159543, 
                    0.040294863283634186, 
                    0.029938651248812675, 
                    0.026967929676175117, 
                    0.0056829010136425495, 
                    -0.06581783294677734, 
                    0.012793280184268951, 
                    -0.0037218891084194183, 
                    -0.011530959978699684, 
                    0.008272351697087288, 
                    0.03885257989168167, 
                    -0.020579205825924873, 
                    -0.005502250976860523, 
                    -0.002921612001955509, 
                    0.015108468942344189, 
                    0.04078882560133934, 
                    -0.017035987228155136, 
                    0.006894190330058336, 
                    0.013247496448457241, 
                    -0.0006197856273502111, 
                    0.058638960123062134, 
                    0.03271852433681488, 
                    0.03185051307082176, 
                    0.03741757944226265, 
                    0.00790184736251831, 
                    -0.08457911014556885, 
                    0.0719572976231575, 
                    -0.02622261457145214, 
                    -0.034959468990564346, 
                    -0.006229654420167208, 
                    -0.010886459611356258, 
                    0.032316602766513824, 
                    0.012791221030056477, 
                    -0.007299316581338644, 
                    -0.12765613198280334, 
                    0.06480959057807922, 
                    0.0013514134334400296, 
                    -0.012922829017043114, 
                    0.006542613729834557, 
                    0.008789997547864914, 
                    0.02636493742465973, 
                    0.06785617768764496, 
                    0.014255857095122337, 
                    0.015717368572950363, 
                    -0.05040367692708969, 
                    -0.007636822294443846, 
                    0.037596192210912704, 
                    0.011769109405577183, 
                    0.022868061438202858, 
                    0.013159492053091526
                ], 
                [
                    0.01503948587924242, 
                    0.0796002447605133, 
                    -0.20670093595981598, 
                    0.031597450375556946, 
                    -0.1313498318195343, 
                    0.04977906495332718, 
                    0.04016898199915886, 
                    0.03183567523956299, 
                    0.06271959096193314, 
                    0.021188708022236824, 
                    0.060506902635097504, 
                    0.04013323411345482, 
                    0.08415275812149048, 
                    0.08307163417339325, 
                    -0.0239593293517828, 
                    -0.07094167917966843, 
                    0.027508866041898727, 
                    0.0210214015096426, 
                    0.07924725115299225, 
                    0.039585284888744354, 
                    0.039066314697265625, 
                    0.05072977766394615, 
                    -0.028074663132429123, 
                    0.05589408427476883, 
                    0.09269558638334274, 
                    0.03940270096063614, 
                    0.03292059153318405, 
                    0.04889572784304619, 
                    0.06099448725581169, 
                    0.05770685523748398, 
                    0.00659809960052371, 
                    0.002864942653104663, 
                    0.0441179983317852, 
                    0.06640253216028214, 
                    0.06343626230955124, 
                    -0.24360789358615875, 
                    0.03356374055147171, 
                    0.04392557218670845, 
                    -0.21426041424274445, 
                    0.06238359212875366, 
                    0.07251831144094467, 
                    0.02313171699643135, 
                    0.06193557754158974, 
                    0.061506014317274094, 
                    -0.34462279081344604, 
                    0.010705193504691124, 
                    0.04258492961525917, 
                    0.04830656200647354, 
                    0.019925473257899284, 
                    0.05332255735993385, 
                    0.042091984301805496, 
                    0.1654627025127411, 
                    0.0361233614385128, 
                    0.08043064922094345, 
                    -0.19324274361133575, 
                    0.05517194792628288, 
                    0.02310454286634922, 
                    0.05483807995915413, 
                    0.015309139154851437, 
                    0.028518883511424065
                ], 
                [
                    0.07882509380578995, 
                    -0.021067121997475624, 
                    -0.052523091435432434, 
                    0.016755612567067146, 
                    -0.026276657357811928, 
                    -0.03128344565629959, 
                    -0.008537170477211475, 
                    0.031809039413928986, 
                    0.02292688377201557, 
                    -0.007447694428265095, 
                    0.019680416211485863, 
                    0.0009506806381978095, 
                    -0.005794381722807884, 
                    -0.019338207319378853, 
                    -0.005139908287674189, 
                    -0.035481203347444534, 
                    0.020731564611196518, 
                    -0.018357018008828163, 
                    0.018924981355667114, 
                    0.0002458927338011563, 
                    -0.0031325481832027435, 
                    -0.02284940704703331, 
                    -0.00291885482147336, 
                    0.014720887877047062, 
                    0.027291912585496902, 
                    -2.813582614180632e-05, 
                    0.0008303069043904543, 
                    -0.0014970713527873158, 
                    0.012752468697726727, 
                    0.01753602735698223, 
                    0.05839588865637779, 
                    0.054810404777526855, 
                    0.07001350075006485, 
                    0.0033908882178366184, 
                    0.04032066836953163, 
                    -0.04714459180831909, 
                    0.07463904470205307, 
                    0.014893567189574242, 
                    -0.022552471607923508, 
                    0.008864681236445904, 
                    0.02465684711933136, 
                    0.06319482624530792, 
                    0.001110598212108016, 
                    0.03729281201958656, 
                    -0.144871786236763, 
                    0.05574028939008713, 
                    -0.023953737691044807, 
                    0.006888215430080891, 
                    0.03558196499943733, 
                    0.013896678574383259, 
                    -0.00946990866214037, 
                    0.03317959979176521, 
                    0.0039383359253406525, 
                    0.003962020389735699, 
                    -0.0598003976047039, 
                    0.043169304728507996, 
                    0.02392939105629921, 
                    0.001992609119042754, 
                    0.0217281486839056, 
                    -0.005184167064726353
                ], 
                [
                    0.053072258830070496, 
                    -0.0029911648016422987, 
                    -0.1513885110616684, 
                    0.00039611771353520453, 
                    0.08859209716320038, 
                    -0.002604080131277442, 
                    0.011393170803785324, 
                    3.115927393082529e-05, 
                    0.01656481809914112, 
                    0.0005293262074701488, 
                    0.006904867943376303, 
                    0.016350381076335907, 
                    -0.0369466207921505, 
                    0.020413236692547798, 
                    -0.03048323653638363, 
                    -0.013929763808846474, 
                    -0.009820888750255108, 
                    0.027760466560721397, 
                    -0.007701551076024771, 
                    0.014246628619730473, 
                    0.03702490031719208, 
                    -0.022237000986933708, 
                    -0.006258057430386543, 
                    0.03587830439209938, 
                    -0.016741979867219925, 
                    0.004035912919789553, 
                    0.011075722053647041, 
                    0.03627707436680794, 
                    0.0209397841244936, 
                    0.009305454790592194, 
                    0.07057559490203857, 
                    0.08534407615661621, 
                    0.04055861011147499, 
                    -0.07322322577238083, 
                    0.001967516727745533, 
                    0.023118508979678154, 
                    0.08472711592912674, 
                    -0.02262846753001213, 
                    -0.08473367989063263, 
                    0.031178100034594536, 
                    -0.0005167322815395892, 
                    0.09058696776628494, 
                    0.0010626481380313635, 
                    0.031318437308073044, 
                    -0.11193795502185822, 
                    0.08570409566164017, 
                    -0.011799216270446777, 
                    0.007109813392162323, 
                    0.016774244606494904, 
                    0.003938143141567707, 
                    0.04259442910552025, 
                    -0.07176107913255692, 
                    -0.02384052611887455, 
                    -0.010860809125006199, 
                    -0.16784797608852386, 
                    0.033822935074567795, 
                    0.016692573204636574, 
                    -0.039062533527612686, 
                    0.015368095599114895, 
                    0.0030159519519656897
                ], 
                [
                    -0.022293662652373314, 
                    0.095904640853405, 
                    -0.25795379281044006, 
                    0.027570050209760666, 
                    -0.0011383510427549481, 
                    0.08361616730690002, 
                    0.026197941973805428, 
                    0.06101088598370552, 
                    0.04656293988227844, 
                    -0.016205014660954475, 
                    0.0457732155919075, 
                    0.05899912863969803, 
                    0.08091451227664948, 
                    0.05390974134206772, 
                    -0.0043422505259513855, 
                    -0.0459168404340744, 
                    0.06511766463518143, 
                    0.041765253990888596, 
                    0.04871029034256935, 
                    0.0468183308839798, 
                    0.046805016696453094, 
                    0.07710197567939758, 
                    0.04249848797917366, 
                    0.04628293216228485, 
                    0.11609042435884476, 
                    0.08153336495161057, 
                    0.10299364477396011, 
                    0.047786202281713486, 
                    0.05682305991649628, 
                    0.09150753915309906, 
                    0.01603570394217968, 
                    -0.031002135947346687, 
                    0.010113733820617199, 
                    0.06725144386291504, 
                    0.11720577627420425, 
                    -0.17967180907726288, 
                    0.009808910079300404, 
                    0.05358386039733887, 
                    -0.26037609577178955, 
                    0.041526228189468384, 
                    0.04916408285498619, 
                    -0.0007929350831545889, 
                    0.0492246113717556, 
                    0.06919658184051514, 
                    -0.22681812942028046, 
                    0.013333925046026707, 
                    0.055314239114522934, 
                    0.05014273524284363, 
                    0.0036631424445658922, 
                    0.060776546597480774, 
                    0.05087069422006607, 
                    0.13095073401927948, 
                    0.08123194426298141, 
                    0.05205688625574112, 
                    -0.2592635452747345, 
                    0.06375498324632645, 
                    0.014079720713198185, 
                    0.04558197036385536, 
                    0.007993063889443874, 
                    0.04070097953081131
                ], 
                [
                    -0.0589827261865139, 
                    0.051561955362558365, 
                    -0.02375885099172592, 
                    0.039999864995479584, 
                    -0.20310969650745392, 
                    0.0434497706592083, 
                    0.03684382513165474, 
                    0.05332883819937706, 
                    0.034757476300001144, 
                    -0.011187995783984661, 
                    0.03303196653723717, 
                    0.046278249472379684, 
                    0.017807915806770325, 
                    0.09236259013414383, 
                    -0.003043167060241103, 
                    -0.023750534281134605, 
                    0.07406206429004669, 
                    0.06844055652618408, 
                    0.04097316041588783, 
                    0.02372170239686966, 
                    0.04682985693216324, 
                    0.06614647805690765, 
                    -0.015534624457359314, 
                    0.03684135898947716, 
                    0.0324857160449028, 
                    0.046212825924158096, 
                    0.06033969670534134, 
                    0.0605439729988575, 
                    0.05761847272515297, 
                    0.04972805455327034, 
                    0.019972722977399826, 
                    -0.01676180213689804, 
                    -0.010767577216029167, 
                    -0.02014102041721344, 
                    0.07901868224143982, 
                    -0.22610214352607727, 
                    0.018937472254037857, 
                    0.07606737315654755, 
                    -0.012327035889029503, 
                    0.07433730363845825, 
                    0.030265601351857185, 
                    0.031027397140860558, 
                    0.04462440311908722, 
                    0.04998833313584328, 
                    -0.3863985538482666, 
                    -0.01907964237034321, 
                    0.0213323887437582, 
                    0.049623824656009674, 
                    -0.021739965304732323, 
                    0.04980505257844925, 
                    0.03189961239695549, 
                    0.17934934794902802, 
                    0.06486844271421432, 
                    0.024709515273571014, 
                    -0.04855705052614212, 
                    0.08394616842269897, 
                    0.055726002901792526, 
                    0.08059275895357132, 
                    0.014891811646521091, 
                    0.03813298046588898
                ], 
                [
                    0.00020121036504860967, 
                    0.04069175198674202, 
                    -0.07268226146697998, 
                    0.052498068660497665, 
                    -0.18005643784999847, 
                    0.03547193482518196, 
                    0.022914515808224678, 
                    0.06619402021169662, 
                    0.06339455395936966, 
                    0.001097403233870864, 
                    0.06705623865127563, 
                    0.08821675926446915, 
                    -0.037648946046829224, 
                    0.04020130634307861, 
                    0.0356418713927269, 
                    0.01468015555292368, 
                    0.06862010061740875, 
                    0.058546170592308044, 
                    0.03344481810927391, 
                    0.07048800587654114, 
                    0.06167404353618622, 
                    0.06166308745741844, 
                    -0.03188851475715637, 
                    0.04644356295466423, 
                    -0.05087181180715561, 
                    0.0493026077747345, 
                    0.04890074208378792, 
                    0.034479036927223206, 
                    0.0860295370221138, 
                    0.02102208323776722, 
                    0.06603632122278214, 
                    0.04627455025911331, 
                    0.0035830694250762463, 
                    -0.10112714022397995, 
                    0.0891067311167717, 
                    -0.23429237306118011, 
                    0.01725885644555092, 
                    0.08605921268463135, 
                    -0.10669907927513123, 
                    0.07278400659561157, 
                    0.06460942327976227, 
                    0.0665251836180687, 
                    0.07060334086418152, 
                    0.0925879180431366, 
                    -0.3577527403831482, 
                    0.04859601706266403, 
                    0.055255111306905746, 
                    0.02835092321038246, 
                    -0.010313007980585098, 
                    0.05876980721950531, 
                    0.029666678979992867, 
                    0.08470382541418076, 
                    0.07448990643024445, 
                    0.04480515792965889, 
                    -0.12321922183036804, 
                    0.02852943167090416, 
                    0.08216851949691772, 
                    0.027480944991111755, 
                    -0.016643589362502098, 
                    0.01930062472820282
                ], 
                [
                    -0.15224435925483704, 
                    0.05285786837339401, 
                    -0.2323230355978012, 
                    0.06664196401834488, 
                    0.0788702592253685, 
                    0.04995449259877205, 
                    0.02205815352499485, 
                    0.027643760666251183, 
                    0.0409727580845356, 
                    0.0005002158577553928, 
                    0.03209598734974861, 
                    0.07901981472969055, 
                    0.03532390296459198, 
                    0.06357106566429138, 
                    0.02219487726688385, 
                    -0.030583970248699188, 
                    0.037249572575092316, 
                    0.0877939760684967, 
                    0.03388286754488945, 
                    0.057062264531850815, 
                    0.028577694669365883, 
                    0.018258366733789444, 
                    0.03422330319881439, 
                    0.03650706633925438, 
                    0.02236727997660637, 
                    0.024477418512105942, 
                    0.04903418570756912, 
                    0.014168172143399715, 
                    0.0011692759580910206, 
                    0.05624375864863396, 
                    -0.13259251415729523, 
                    -0.11045660078525543, 
                    -0.0815504640340805, 
                    0.0952310711145401, 
                    0.0329936258494854, 
                    0.08311313390731812, 
                    -0.09367287904024124, 
                    0.024645058438181877, 
                    -0.32385575771331787, 
                    0.03804553672671318, 
                    0.012171749956905842, 
                    -0.07626188546419144, 
                    0.09518393129110336, 
                    0.02824428491294384, 
                    0.2652934491634369, 
                    -0.08940528333187103, 
                    0.10982681065797806, 
                    0.08456474542617798, 
                    0.016593560576438904, 
                    0.060909491032361984, 
                    0.003948170226067305, 
                    -0.02568153291940689, 
                    0.010101523250341415, 
                    0.050178006291389465, 
                    -0.21264323592185974, 
                    0.06110769137740135, 
                    -0.0028870736714452505, 
                    0.06084940582513809, 
                    -0.00014172530791256577, 
                    0.03224286064505577
                ], 
                [
                    -0.03139699622988701, 
                    -0.0016207300359383225, 
                    -0.02758701890707016, 
                    -0.03424341604113579, 
                    0.012569607235491276, 
                    0.0073069436475634575, 
                    0.00503343204036355, 
                    -0.0072926003485918045, 
                    0.006161309313029051, 
                    -0.022560520097613335, 
                    -0.02940359152853489, 
                    -0.01742529682815075, 
                    -0.005604713223874569, 
                    0.008885197341442108, 
                    -0.010834045708179474, 
                    0.022617489099502563, 
                    -0.015728281810879707, 
                    0.00682947039604187, 
                    0.005108116194605827, 
                    0.021684519946575165, 
                    -0.012284521013498306, 
                    -0.0002741367497947067, 
                    0.02479376457631588, 
                    -0.008434572257101536, 
                    0.005678808316588402, 
                    0.02092723920941353, 
                    -0.006930721923708916, 
                    0.03673210367560387, 
                    -0.0101598696783185, 
                    -0.012180494144558907, 
                    0.01008751429617405, 
                    0.014129581861197948, 
                    -0.03395870700478554, 
                    -0.016801204532384872, 
                    -0.011600063182413578, 
                    -0.02951536886394024, 
                    -0.013055840507149696, 
                    -0.020743904635310173, 
                    -0.03584093973040581, 
                    0.01736036129295826, 
                    0.03213981166481972, 
                    -0.027503440156579018, 
                    0.013649573549628258, 
                    0.014393527060747147, 
                    0.013071047142148018, 
                    0.004975197836756706, 
                    0.021684639155864716, 
                    0.026282979175448418, 
                    0.0029498226940631866, 
                    -0.0317096970975399, 
                    0.019087081775069237, 
                    -0.012017326429486275, 
                    -0.029565101489424706, 
                    -0.025158803910017014, 
                    0.008055106736719608, 
                    0.007092152256518602, 
                    0.0018812459893524647, 
                    -0.033260833472013474, 
                    0.02931811846792698, 
                    -0.004715492017567158
                ], 
                [
                    0.04162710905075073, 
                    0.02708844281733036, 
                    -0.06444848328828812, 
                    0.01147623173892498, 
                    0.0029966712463647127, 
                    -0.0017193187959492207, 
                    -0.024389151483774185, 
                    -0.026546118780970573, 
                    0.00680572958663106, 
                    0.01276660617440939, 
                    0.017572574317455292, 
                    0.0009148510871455073, 
                    0.09905033558607101, 
                    0.044380832463502884, 
                    -0.02443818561732769, 
                    -0.0012865684693679214, 
                    -0.011461673304438591, 
                    0.011518942192196846, 
                    0.012812738306820393, 
                    -0.00014251924585551023, 
                    0.00965690053999424, 
                    -0.021915530785918236, 
                    0.0038371344562619925, 
                    0.017620572820305824, 
                    0.08945778012275696, 
                    0.026627274230122566, 
                    -0.015657752752304077, 
                    -0.005724614951759577, 
                    -0.024598194286227226, 
                    0.022721227258443832, 
                    0.0029497987125068903, 
                    0.014898207038640976, 
                    0.056420717388391495, 
                    0.09593398869037628, 
                    0.061609119176864624, 
                    -0.0694907084107399, 
                    -0.012617337517440319, 
                    -0.02216464839875698, 
                    -0.11079499125480652, 
                    -0.012528868392109871, 
                    0.022529270499944687, 
                    -0.004388498142361641, 
                    0.05881141126155853, 
                    0.022179944440722466, 
                    -0.03808426111936569, 
                    -0.009974000044167042, 
                    0.011763356626033783, 
                    -0.007405253127217293, 
                    0.07768090069293976, 
                    0.031800124794244766, 
                    -0.005151557736098766, 
                    0.11681165546178818, 
                    0.00026332720881327987, 
                    0.020018361508846283, 
                    -0.048272229731082916, 
                    -0.025336334481835365, 
                    0.004946725908666849, 
                    -0.004230577498674393, 
                    -0.03412714600563049, 
                    0.021452929824590683
                ], 
                [
                    -0.11450234055519104, 
                    0.07033522427082062, 
                    -0.17945322394371033, 
                    0.07661356031894684, 
                    0.032352007925510406, 
                    0.06530889868736267, 
                    0.03801694139838219, 
                    -0.0006896131089888513, 
                    0.04348563030362129, 
                    -0.017874279990792274, 
                    0.02905893325805664, 
                    0.06665787845849991, 
                    0.07648487389087677, 
                    0.056183986365795135, 
                    -0.03018627129495144, 
                    -0.001915662083774805, 
                    0.04433169960975647, 
                    0.04604541137814522, 
                    0.06391027569770813, 
                    0.01740746572613716, 
                    0.06010381877422333, 
                    0.01872839964926243, 
                    0.024977300316095352, 
                    0.031669072806835175, 
                    0.09808573126792908, 
                    0.02693461999297142, 
                    0.08789428323507309, 
                    0.05203625559806824, 
                    0.021266793832182884, 
                    0.07711672782897949, 
                    -0.09351833909749985, 
                    -0.10272018611431122, 
                    -0.05601111054420471, 
                    0.14839012920856476, 
                    0.08565197885036469, 
                    -0.027149967849254608, 
                    -0.08287601172924042, 
                    0.04423552379012108, 
                    -0.3035522997379303, 
                    0.061896275728940964, 
                    0.06883794069290161, 
                    -0.07077370584011078, 
                    0.052660878747701645, 
                    0.05042659491300583, 
                    0.17984165251255035, 
                    -0.04960374906659126, 
                    0.08930093050003052, 
                    0.05422074347734451, 
                    0.040479738265275955, 
                    0.03512732684612274, 
                    0.04421422258019447, 
                    0.03704514354467392, 
                    0.04202662408351898, 
                    0.0233109500259161, 
                    -0.19976814091205597, 
                    0.010802200995385647, 
                    0.03918150067329407, 
                    0.07757490873336792, 
                    -0.0038714713882654905, 
                    0.023411022499203682
                ], 
                [
                    0.09882328659296036, 
                    -0.0027828917372971773, 
                    -0.031320828944444656, 
                    -0.014214232563972473, 
                    0.036272063851356506, 
                    -0.008966099470853806, 
                    -0.008246362209320068, 
                    0.038288623094558716, 
                    0.01394033245742321, 
                    -0.039481304585933685, 
                    -0.0046741231344640255, 
                    0.02335064671933651, 
                    0.04373619705438614, 
                    0.006763952784240246, 
                    0.012532956898212433, 
                    -0.04554873704910278, 
                    -0.023573074489831924, 
                    -0.03530072793364525, 
                    0.018624037504196167, 
                    -0.022032856941223145, 
                    0.025182805955410004, 
                    0.009947225451469421, 
                    0.030270874500274658, 
                    0.02108445018529892, 
                    0.014467786997556686, 
                    0.019093487411737442, 
                    0.007176570128649473, 
                    0.02212826907634735, 
                    -0.004350642208009958, 
                    -0.00571806775406003, 
                    0.0921846479177475, 
                    0.06620137393474579, 
                    0.12241469323635101, 
                    0.024644849821925163, 
                    0.03126676008105278, 
                    -0.03821239247918129, 
                    0.03710945323109627, 
                    -0.023122789338231087, 
                    -0.08485382795333862, 
                    -0.012430659495294094, 
                    0.024396253749728203, 
                    0.04732207581400871, 
                    0.0012079488951712847, 
                    0.0026031003799289465, 
                    -0.08248516172170639, 
                    0.0613037571310997, 
                    0.01055856142193079, 
                    -0.02106909267604351, 
                    0.002801930997520685, 
                    0.007270684465765953, 
                    0.014581993222236633, 
                    0.04155677184462547, 
                    0.02716977521777153, 
                    0.019230451434850693, 
                    -0.07828512042760849, 
                    -0.015049953013658524, 
                    0.025659650564193726, 
                    -0.013552605174481869, 
                    0.0058314125053584576, 
                    -0.009968056343495846
                ], 
                [
                    0.09631162136793137, 
                    -0.008775263093411922, 
                    -0.07218998670578003, 
                    0.04266870394349098, 
                    0.06173967570066452, 
                    0.021672448143363, 
                    0.021634845063090324, 
                    0.02327536977827549, 
                    0.009899558499455452, 
                    0.025331221520900726, 
                    -0.01584423892199993, 
                    0.015393947251141071, 
                    -0.03300610929727554, 
                    0.022889506071805954, 
                    -0.00892729964107275, 
                    -0.02027936838567257, 
                    0.014290428720414639, 
                    -0.01159832626581192, 
                    -0.0010488033294677734, 
                    0.031756047159433365, 
                    0.005881735123693943, 
                    0.00688512995839119, 
                    0.018891118466854095, 
                    0.02911420352756977, 
                    -0.05160368233919144, 
                    0.014349625445902348, 
                    0.025432676076889038, 
                    0.005115630570799112, 
                    0.048228781670331955, 
                    -0.025888526812195778, 
                    0.09481369704008102, 
                    0.0806334838271141, 
                    0.0714571550488472, 
                    -0.11940432339906693, 
                    0.013044879771769047, 
                    0.042560625821352005, 
                    0.10084225982427597, 
                    0.0354917012155056, 
                    0.06954369693994522, 
                    0.023218201473355293, 
                    -0.00904254149645567, 
                    0.07612503319978714, 
                    0.023305820301175117, 
                    0.02615373209118843, 
                    -0.17743562161922455, 
                    0.11378206312656403, 
                    -0.024911625310778618, 
                    0.023480048403143883, 
                    -0.007515984121710062, 
                    0.0027653498109430075, 
                    -0.005499281454831362, 
                    -0.04019412025809288, 
                    -0.008836384862661362, 
                    0.011918914504349232, 
                    -0.05668229982256889, 
                    -0.012264540418982506, 
                    0.03081420250236988, 
                    -0.021545955911278725, 
                    -0.011048921383917332, 
                    0.0004728779895231128
                ], 
                [
                    -0.14979036152362823, 
                    0.03514913097023964, 
                    -0.15548326075077057, 
                    0.06632641702890396, 
                    -0.04315724968910217, 
                    0.05054296925663948, 
                    0.045511215925216675, 
                    -0.011337032541632652, 
                    0.05785230174660683, 
                    0.017510464414954185, 
                    0.059496574103832245, 
                    0.036257553845644, 
                    0.06725505739450455, 
                    0.04873887076973915, 
                    -0.005873444024473429, 
                    -0.018618784844875336, 
                    0.05986034870147705, 
                    0.08459176123142242, 
                    0.06360847502946854, 
                    0.012168426997959614, 
                    0.06236088648438454, 
                    0.06879617273807526, 
                    0.008943602442741394, 
                    0.05409502983093262, 
                    0.05681261047720909, 
                    0.007023798767477274, 
                    0.054850056767463684, 
                    0.03636758401989937, 
                    0.04620818421244621, 
                    0.058593735098838806, 
                    -0.0862426832318306, 
                    -0.09014413505792618, 
                    -0.07699974626302719, 
                    0.09736157953739166, 
                    0.06451365351676941, 
                    -0.06658243387937546, 
                    -0.09399918466806412, 
                    0.027789626270532608, 
                    -0.2568667531013489, 
                    0.01685786060988903, 
                    0.06357627362012863, 
                    -0.07811887562274933, 
                    0.04375714436173439, 
                    0.04528556019067764, 
                    0.12147979438304901, 
                    -0.068035788834095, 
                    0.05161353945732117, 
                    0.05301366001367569, 
                    0.03312677517533302, 
                    0.016698434948921204, 
                    0.03156387433409691, 
                    0.06872444599866867, 
                    0.03824755176901817, 
                    0.018982766196131706, 
                    -0.15755142271518707, 
                    0.02356455661356449, 
                    0.029550110921263695, 
                    0.0686563029885292, 
                    0.00890907272696495, 
                    0.03501556068658829
                ], 
                [
                    0.12285444140434265, 
                    -0.021322963759303093, 
                    -0.08259250223636627, 
                    -0.013598418794572353, 
                    -0.026937562972307205, 
                    0.002022506669163704, 
                    -0.0222066231071949, 
                    0.03545117750763893, 
                    -0.0044484250247478485, 
                    0.015482984483242035, 
                    -0.017623892053961754, 
                    0.00029058466316200793, 
                    0.012180591002106667, 
                    0.019144626334309578, 
                    0.00022484343207906932, 
                    -0.01172691211104393, 
                    -0.00748371472582221, 
                    -0.002080945996567607, 
                    -0.001045804237946868, 
                    -0.021750206127762794, 
                    -0.009239785373210907, 
                    0.03128805384039879, 
                    -0.010398219339549541, 
                    0.039136193692684174, 
                    0.04601624608039856, 
                    0.025338107720017433, 
                    0.02682367153465748, 
                    0.0015139797469601035, 
                    0.008818216621875763, 
                    0.006798901595175266, 
                    0.06895523518323898, 
                    0.07384206354618073, 
                    0.12637491524219513, 
                    0.04242626205086708, 
                    -0.003240742953494191, 
                    -0.06893596798181534, 
                    0.06755398213863373, 
                    0.03834497928619385, 
                    -0.05073406919836998, 
                    0.03694764897227287, 
                    -0.0016462296480312943, 
                    0.08292624354362488, 
                    -0.01794644072651863, 
                    0.01419653557240963, 
                    -0.14595183730125427, 
                    0.07983825355768204, 
                    -0.027677517384290695, 
                    0.004410288762301207, 
                    -0.03509022668004036, 
                    0.01816420815885067, 
                    0.0003107226511929184, 
                    0.07932987809181213, 
                    0.00957684125751257, 
                    0.02296297252178192, 
                    -0.05152019113302231, 
                    0.0012953442055732012, 
                    0.006370311137288809, 
                    0.012615885585546494, 
                    -0.03403737023472786, 
                    0.011980703100562096
                ]
            ], 
            "is_input": false, 
            "layer_name": "fc_layer_3", 
            "n_inputs": 60
        }, 
        {
            "is_input": false, 
            "nodes": [
                {
                    "b": [
                        0.0
                    ], 
                    "name": "linearpi_out", 
                    "activation_function": "SOFTMAX", 
                    "n_nodes": 1, 
                    "n_inputs": 60, 
                    "W": [
                        [
                            0.007831520400941372, 
                            0.010223370976746082, 
                            0.003386968281120062, 
                            -0.010310211218893528, 
                            0.0007217172533273697, 
                            -0.012253550812602043, 
                            0.016078855842351913, 
                            0.003016215516254306, 
                            -0.028812935575842857, 
                            0.024406440556049347, 
                            0.014043733477592468, 
                            0.019542982801795006, 
                            -0.027330385521054268, 
                            0.022473087534308434, 
                            -0.022477630525827408, 
                            0.02515191026031971, 
                            0.026886042207479477, 
                            0.01095415186136961, 
                            0.02216171659529209, 
                            0.00025705251027829945, 
                            0.009352822788059711, 
                            0.005904340650886297, 
                            0.010655749589204788, 
                            -0.021119099110364914, 
                            0.0017780131893232465, 
                            0.010521169751882553, 
                            0.01721571758389473, 
                            -0.004047688562422991, 
                            -0.012280928902328014, 
                            0.0009201188804581761, 
                            0.024662017822265625, 
                            0.010606290772557259, 
                            0.01665749028325081, 
                            -0.004820804577320814, 
                            0.010299298912286758, 
                            -0.0033891971688717604, 
                            -0.017184274271130562, 
                            0.01740103028714657, 
                            -0.0007162618567235768, 
                            0.03349584713578224, 
                            9.419560228707269e-05, 
                            -0.0378229022026062, 
                            -0.0025703762657940388, 
                            0.00042831312748603523, 
                            -0.020362503826618195, 
                            -0.002981780795380473, 
                            0.024041282013058662, 
                            -0.022167589515447617, 
                            0.010888484306633472, 
                            -0.035940442234277725, 
                            0.006186500191688538, 
                            0.006254965905100107, 
                            0.023448990657925606, 
                            -0.01064320094883442, 
                            -0.0140138054266572, 
                            -0.005547478795051575, 
                            0.012715933844447136, 
                            0.00071426184149459, 
                            -0.027340391650795937, 
                            -0.006970567163079977
                        ]
                    ]
                }, 
                {
                    "b": [
                        0.03219981864094734
                    ], 
                    "name": "mus1_out", 
                    "activation_function": "ID", 
                    "n_nodes": 1, 
                    "n_inputs": 60, 
                    "W": [
                        [
                            0.10418396443128586, 
                            0.0192708782851696, 
                            -0.14806026220321655, 
                            -0.011544082313776016, 
                            0.003505305852741003, 
                            -0.04503679648041725, 
                            -0.003870586398988962, 
                            0.019106557592749596, 
                            0.03698055073618889, 
                            0.07602587342262268, 
                            -0.04867970198392868, 
                            0.027275167405605316, 
                            0.002343895612284541, 
                            -0.16314831376075745, 
                            -0.007355439942330122, 
                            -0.008977067656815052, 
                            -0.01998116262257099, 
                            -0.19407954812049866, 
                            -0.14502906799316406, 
                            0.06701304018497467, 
                            0.09870268404483795, 
                            -0.18511779606342316, 
                            0.05284363776445389, 
                            -0.01211143285036087, 
                            0.03904440253973007, 
                            -0.024156343191862106, 
                            -0.09771133959293365, 
                            0.014143425039947033, 
                            0.02754967287182808, 
                            0.03749067708849907, 
                            -0.037266116589307785, 
                            -0.031152134761214256, 
                            0.03492884710431099, 
                            0.049453962594270706, 
                            0.003433990990743041, 
                            -0.048501335084438324, 
                            -0.16026291251182556, 
                            0.05048852413892746, 
                            -0.048546310514211655, 
                            0.03189411014318466, 
                            -0.025097865611314774, 
                            0.033248577266931534, 
                            0.12104836106300354, 
                            0.015271119773387909, 
                            -0.012662160210311413, 
                            -0.17973105609416962, 
                            0.0046845306642353535, 
                            -0.1570112258195877, 
                            -0.15646082162857056, 
                            0.01700197532773018, 
                            0.01031001377850771, 
                            -0.0066884043626487255, 
                            0.10553628206253052, 
                            -0.028589004650712013, 
                            0.02321919985115528, 
                            0.07293639332056046, 
                            -0.20284295082092285, 
                            -0.14198826253414154, 
                            0.08657185733318329, 
                            -0.194432333111763
                        ]
                    ]
                }, 
                {
                    "b": [
                        0.04976663738489151
                    ], 
                    "name": "mus2_out", 
                    "activation_function": "ID", 
                    "n_nodes": 1, 
                    "n_inputs": 60, 
                    "W": [
                        [
                            0.017779706045985222, 
                            -0.007735906634479761, 
                            -0.03364276885986328, 
                            -0.004754167515784502, 
                            -0.03963792324066162, 
                            -0.1451776623725891, 
                            -0.03142128139734268, 
                            -0.0016365484334528446, 
                            -0.05846941098570824, 
                            0.0056215934455394745, 
                            0.01479877345263958, 
                            0.014339346438646317, 
                            0.0037694319617003202, 
                            -0.13936211168766022, 
                            -0.028838317841291428, 
                            0.03341268002986908, 
                            -0.014503899961709976, 
                            -0.002411892171949148, 
                            -0.019685084000229836, 
                            0.11319446563720703, 
                            0.12966464459896088, 
                            0.03720136731863022, 
                            -0.0022234132047742605, 
                            0.0076652951538562775, 
                            0.014402252621948719, 
                            -0.024835191667079926, 
                            0.01585431583225727, 
                            -0.06762705743312836, 
                            -0.03199484571814537, 
                            -0.054092712700366974, 
                            0.01771661639213562, 
                            0.03377765789628029, 
                            -0.011056473478674889, 
                            -0.020587323233485222, 
                            -0.002229179721325636, 
                            -0.02985175885260105, 
                            -0.009328974410891533, 
                            -0.03477584570646286, 
                            -0.008719390258193016, 
                            -0.047123994678258896, 
                            0.002726061036810279, 
                            -0.015893949195742607, 
                            0.11445625871419907, 
                            -0.002679406199604273, 
                            -0.005288221873342991, 
                            0.049540333449840546, 
                            0.014905882067978382, 
                            0.02303290367126465, 
                            -0.018719516694545746, 
                            0.013438480906188488, 
                            -0.004198339767754078, 
                            -0.009035150520503521, 
                            0.0032584608998149633, 
                            0.01206254679709673, 
                            0.11882299929857254, 
                            0.014440423808991909, 
                            0.04838468134403229, 
                            -0.046664394438266754, 
                            0.012963540852069855, 
                            0.03832806646823883
                        ]
                    ]
                }, 
                {
                    "b": [
                        -0.006640689447522163
                    ], 
                    "name": "logsigmas1_out", 
                    "activation_function": "EXP", 
                    "n_nodes": 1, 
                    "n_inputs": 60, 
                    "W": [
                        [
                            -0.046743810176849365, 
                            0.010763092897832394, 
                            0.1905677169561386, 
                            -0.07744889706373215, 
                            -0.03203592449426651, 
                            -0.3447531759738922, 
                            -0.0025875098071992397, 
                            -0.0919000431895256, 
                            -0.017314691096544266, 
                            -0.06845653802156448, 
                            -0.058655332773923874, 
                            -0.05075915902853012, 
                            -0.01285441406071186, 
                            -0.429674357175827, 
                            0.025183433666825294, 
                            -0.0679108276963234, 
                            0.008652735501527786, 
                            0.050636038184165955, 
                            0.24073131382465363, 
                            -0.0891537293791771, 
                            -0.023712757974863052, 
                            0.07706345617771149, 
                            -0.05698627606034279, 
                            -0.05938846617937088, 
                            -0.036910880357027054, 
                            -0.04956025257706642, 
                            -0.086922787129879, 
                            -0.07790303975343704, 
                            -0.03923546150326729, 
                            0.06176157295703888, 
                            -0.04969356209039688, 
                            -0.022661402821540833, 
                            -0.0883568748831749, 
                            -0.02367355115711689, 
                            -0.05575544759631157, 
                            -0.042272817343473434, 
                            0.2926492393016815, 
                            -0.005844955798238516, 
                            -0.05334681645035744, 
                            -0.03934881091117859, 
                            -0.008367673493921757, 
                            -0.044130753725767136, 
                            0.22325178980827332, 
                            -0.010159286670386791, 
                            -0.04515930265188217, 
                            -0.00010455527080921456, 
                            -0.07738159596920013, 
                            0.008837077766656876, 
                            0.07652141153812408, 
                            -0.0451592318713665, 
                            -0.10199824720621109, 
                            -0.07038231939077377, 
                            0.030456185340881348, 
                            -0.0041895038448274136, 
                            -0.051793172955513, 
                            -0.019589340314269066, 
                            0.052719008177518845, 
                            0.05805789679288864, 
                            -0.048734843730926514, 
                            0.007828021422028542
                        ]
                    ]
                }, 
                {
                    "b": [
                        -0.006972779985517263
                    ], 
                    "name": "logsigmas2_out", 
                    "activation_function": "EXP", 
                    "n_nodes": 1, 
                    "n_inputs": 60, 
                    "W": [
                        [
                            -0.06631962209939957, 
                            0.0035577828530222178, 
                            -0.020012792199850082, 
                            -0.060641463845968246, 
                            -0.07205654680728912, 
                            0.32283729314804077, 
                            -0.08844341337680817, 
                            -0.0660238265991211, 
                            -0.05693577975034714, 
                            -0.0919836014509201, 
                            -0.06335493177175522, 
                            -0.0831194594502449, 
                            0.013292652554810047, 
                            0.4152148962020874, 
                            0.002235465683043003, 
                            -0.050727032124996185, 
                            -0.003976843785494566, 
                            -0.0243590846657753, 
                            -0.011273069307208061, 
                            -0.04057840257883072, 
                            0.015050269663333893, 
                            0.02089138701558113, 
                            -0.06131841614842415, 
                            -0.062380898743867874, 
                            -0.07459016889333725, 
                            -0.06480620056390762, 
                            -0.011746915988624096, 
                            -0.018502047285437584, 
                            -0.08991596847772598, 
                            0.09327616542577744, 
                            -0.07623344659805298, 
                            -0.07994179427623749, 
                            -0.043003518134355545, 
                            -0.09007225185632706, 
                            -0.07404560595750809, 
                            -0.0711779072880745, 
                            -0.03430065140128136, 
                            -0.08688883483409882, 
                            -0.06719397753477097, 
                            -0.07597661018371582, 
                            0.012117349542677402, 
                            -0.09605830162763596, 
                            -0.023198144510388374, 
                            -0.09913235902786255, 
                            -0.08548559248447418, 
                            -0.002471844432875514, 
                            -0.09621462225914001, 
                            -0.002993255853652954, 
                            -0.07469061762094498, 
                            -0.10442756116390228, 
                            -0.08626169711351395, 
                            -0.08447781205177307, 
                            -0.11367496848106384, 
                            0.034031517803668976, 
                            -0.045152995735406876, 
                            -0.07557214051485062, 
                            0.017221445217728615, 
                            -0.07559838145971298, 
                            -0.08066858351230621, 
                            0.002962643513455987
                        ]
                    ]
                }, 
                {
                    "b": [
                        0.007432333659380674
                    ], 
                    "name": "corr_out", 
                    "activation_function": "TANH", 
                    "n_nodes": 1, 
                    "n_inputs": 60, 
                    "W": [
                        [
                            0.005042940843850374, 
                            0.028071317821741104, 
                            0.013425315730273724, 
                            -0.0023220637813210487, 
                            -0.01884579285979271, 
                            -0.04100162163376808, 
                            -0.016773151233792305, 
                            0.00440231105312705, 
                            0.03236432000994682, 
                            -0.03604770824313164, 
                            -0.008496233262121677, 
                            0.01665251888334751, 
                            -0.03607817366719246, 
                            0.13254263997077942, 
                            0.01921776868402958, 
                            -0.017410047352313995, 
                            0.016478056088089943, 
                            0.014163823798298836, 
                            -0.0027234272565692663, 
                            -0.028008244931697845, 
                            0.04667825996875763, 
                            0.027501950040459633, 
                            0.0010845221113413572, 
                            0.009755557402968407, 
                            0.0021114032715559006, 
                            -0.018379203975200653, 
                            -0.019705085083842278, 
                            -0.019767308607697487, 
                            0.013788744807243347, 
                            -0.018013907596468925, 
                            0.03110509179532528, 
                            -0.02305835857987404, 
                            -0.02247772552073002, 
                            0.006905862130224705, 
                            0.010506551712751389, 
                            -0.031321316957473755, 
                            0.024479856714606285, 
                            0.022886252030730247, 
                            -0.012821242213249207, 
                            0.017442362383008003, 
                            -0.012828901410102844, 
                            -0.0072187031619250774, 
                            0.07260148972272873, 
                            0.002834092592820525, 
                            0.001041163457557559, 
                            -0.010030804201960564, 
                            0.017051590606570244, 
                            -0.021610861644148827, 
                            -0.026591792702674866, 
                            0.024769306182861328, 
                            -0.0012105939676985145, 
                            -0.04168557748198509, 
                            -0.021610219031572342, 
                            0.015183254145085812, 
                            0.006435282528400421, 
                            -0.02118951454758644, 
                            0.008957014419138432, 
                            0.03409948945045471, 
                            -0.012454341165721416, 
                            -0.011424630880355835
                        ]
                    ]
                }
            ], 
            "is_output": true, 
            "layer_name": "output_layer"
        }
    ], 
    "from_tensorflow": true, 
    "n_inputs": 84
}
